Longest Chain Consensus Under Bandwidth Constraint

Spamming attacks are a serious concern for consensus protocols, as witnessed by recent outages of a major blockchain, Solana. They cause congestion and excessive message delays in a real network due to its bandwidth constraints. In contrast, longest chain (LC), an important family of consensus protocols, has previously only been proven secure assuming an idealized network model in which all messages are delivered within bounded delay. This model-reality mismatch is further aggravated for Proof-of-Stake (PoS) LC where the adversary can spam the network with equivocating blocks. Hence, we extend the network model to capture bandwidth constraints, under which nodes now need to choose carefully which blocks to spend their limited download budget on. To illustrate this point, we show that 'download along the longest header chain', a natural download rule for Proof-of-Work (PoW) LC, is insecure for PoS LC. We propose a simple rule 'download towards the freshest block', formalize two common heuristics 'not downloading equivocations' and 'blocklisting', and prove in a unified framework that PoS LC with any one of these download rules is secure in bandwidth-constrained networks. In experiments, we validate our claims and showcase the behavior of these download rules under attack. By composing multiple instances of a PoS LC protocol with a suitable download rule in parallel, we obtain a PoS consensus protocol that achieves a constant fraction of the network's throughput limit even under worst-case adversarial strategies.

==> experiments/attack_demo_freshest/chain_growth_victim_0.txt <==
time height
0.491727 1
27.906614 2
39.928257 3
72.910447 4
82.869692 5
139.801222 6
147.928681 7
150.927497 8
160.929334 9
167.905075 10
232.910259 11
263.912862 12
321.909791 13
328.905317 14
348.999188 15
367.894893 16
372.900827 17
373.910821 18
379.926018 19
390.897041 20
417.9368 21
511.904318 22
537.792631 23
550.906279 24
569.913875 25
608.912532 26
613.784953 27
668.779379 28
701.89565 29
781.852795 30
790.778875 31
790.863175 31
811.999094 32
930.877526 33
1019.807998 34
1103.027149 35
1169.214131 36
1191.137629 37
1244.295659 38
1254.384247 39
1280.190686 40
1284.529769 41
1309.472137 42
1322.578186 43
1341.999987 44
1361.057866 45
1384.783246 46
1388.705026 47
1425.369868 48
1521.68459 49
1526.134656 49
1556.105848 50
1602.032533 51
1610.018352 52
1626.155051 53
1668.767126 54
1683.913756 55
1690.723404 56
1692.640025 56
1696.529833 57
1711.623421 58
1734.934841 59
1766.640497 60
1803.990533 61
1813.788432 62
1817.435197 63
1820.106185 64
1834.846146 65
1934.113846 66
1944.850783 67
1945.798274 68
1973.764112 69
1984.219041 70
1990.877963 71
2024.7971 72
2034.770031 73
2066.843615 74
2101.99921 75
2131.924482 76
2142.75405 77
2148.74116 78
2160.999626 79
2165.00011 80
2194.775742 81
2197.804915 82
2216.999868 83
2219.849372 84
2225.082633 85
2243.447851 86
2280.220493 87
2284.883915 88
2296.934786 89
2343.830149 90
2366.179121 91
2374.045814 92
2410.816375 93
2413.870452 94
2418.816214 95
2451.125419 96
2467.919391 97
2504.104415 98
2561.907734 99
2572.838571 100
2616.920494 101
2640.891903 102
2679.890094 103
2686.919895 104
2731.005675 105
2745.852575 106
2777.862087 107
2799.912012 108
2814.833018 109
2845.749235 110
2850.800495 111
2860.987675 112
2918.999398 113
2990.021348 114
2996.999723 115
3000.82346 116
3022.00024 117
3022.887499 118
3038.87186 119
3048.853797 120
3079.960634 121
3119.878317 122
3122.845594 123
3126.90629 124
3131.974419 125
3144.875369 126
3225.969357 127
3227.901342 128
3254.903503 129
3273.895026 130
3279.938996 131
3300.863969 132
3303.863545 133
3310.912122 134
3334.897768 135
3356.908223 136
3412.92263 137
3456.139853 138
3540.875746 139
3616.11961 140


==> experiments/attack_demo_freshest/chain_growth_victim_1.txt <==
time height
0.50034 1
27.916593 2
39.939179 3
72.920441 4
82.879722 5
139.987312 6
147.933455 7
150.937541 8
160.939166 9
167.911284 10
232.920389 11
263.922855 12
321.922454 13
328.919993 14
349.937032 15
367.904522 16
372.906157 17
373.920696 18
378.999951 19
390.90451 20
417.96224 21
511.990361 22
537.991262 23
550.915302 24
569.919314 25
608.915572 26
613.811078 27
668.913909 28
702.004662 29
781.856099 30
790.867334 31
812.910993 32
930.885925 33
1020.022326 34
1103.114207 35
1168.962134 36
1191.147835 37
1244.375622 38
1254.472867 39
1279.732587 40
1283.719717 41
1308.347253 42
1320.934256 43
1344.1511 44
1362.966635 45
1384.529894 46
1388.753774 47
1425.395054 48
1519.698385 49
1524.836189 49
1556.150904 50
1599.999622 51
1611.741322 52
1625.036121 53
1668.078752 54
1681.999298 55
1693.450978 56
1694.397337 56
1695.847222 57
1708.789079 58
1734.089994 59
1766.773647 60
1804.925381 61
1815.13823 62
1817.63329 63
1820.254891 64
1834.946268 65
1933.738612 66
1944.740425 67
1946.271033 68
1973.71674 69
1984.224989 70
1990.838969 71
2024.91677 72
2034.771931 73
2066.849257 74
2102.794615 75
2131.93925 76
2143.064268 77
2148.751681 78
2161.841478 79
2165.867101 80
2194.785481 81
2197.760919 82
2198.101935 82
2217.875432 83
2219.760213 84
2224.798659 85
2242.751873 86
2280.219193 87
2284.893318 88
2296.826915 89
2343.83827 90
2366.05794 91
2373.971853 92
2410.824381 93
2413.877786 94
2418.828453 95
2450.911993 96
2467.922526 97
2503.799282 98
2561.912634 99
2572.845363 100
2616.921378 101
2640.877603 102
2678.999727 103
2686.926079 104
2731.024385 105
2745.901554 106
2777.863687 107
2799.913004 108
2814.97373 109
2844.999451 110
2850.910807 111
2860.906248 112
2919.050389 113
2989.973795 114
2997.759897 115
2999.999752 116
3021.818138 117
3022.896253 118
3038.882438 119
3048.865024 120
3079.885432 121
3119.886498 122
3122.85831 123
3126.911816 124
3131.769245 125
3144.885192 126
3225.793191 127
3227.906735 128
3254.888301 129
3273.916779 130
3279.99196 131
3301.096167 132
3303.973894 133
3310.915812 134
3334.969736 135
3355.999867 136
3412.818545 137
3455.823185 138
3540.941671 139
3615.792607 140


==> experiments/attack_demo_freshest/chain_growth_victim_10.txt <==
time height
1.070406 1
26.999788 2
39.919411 3
72.901941 4
82.865911 5
139.968747 6
147.919652 7
150.918918 8
160.920721 9
167.989109 10
232.997316 11
263.903399 12
321.90116 13
328.901528 14
349.922472 15
367.888729 16
371.999328 17
373.902268 18
379.917508 19
390.892142 20
417.83296 21
512.39171 22
537.907279 23
550.896206 24
569.908093 25
608.910394 26
613.772641 27
669.201821 28
702.015258 29
781.891011 30
790.850141 31
812.904605 32
930.933633 33
1018.99908 34
1102.971591 35
1169.187362 36
1189.999595 37
1244.222725 38
1254.438559 39
1280.046768 40
1284.240226 41
1309.600804 42
1321.113223 43
1344.232129 44
1362.982688 45
1383.908772 46
1389.267307 47
1424.640189 48
1519.776015 49
1523.836438 49
1556.09682 50
1602.01035 51
1610.075346 52
1625.26823 53
1668.755587 54
1684.116159 55
1690.917678 56
1692.909422 56
1697.482212 57
1709.532841 58
1733.728584 59
1767.016612 60
1803.041936 61
1814.789962 62
1817.417694 63
1820.177896 64
1834.824806 65
1933.885252 66
1945.036831 67
1945.890146 68
1972.999455 69
1983.698061 70
1991.052928 71
2024.881966 72
2035.005781 73
2066.937617 74
2102.874007 75
2131.924415 76
2142.748259 77
2147.999901 78
2161.824346 79
2165.849968 80
2193.999844 81
2197.75053 82
2197.808511 82
2217.78799 83
2219.742303 84
2225.276617 85
2242.810611 86
2279.857327 87
2284.967497 88
2297.084365 89
2343.819621 90
2365.852635 91
2373.842774 92
2410.000034 93
2413.85829 94
2418.811892 95
2451.081962 96
2467.915867 97
2503.937284 98
2561.90316 99
2572.823148 100
2616.910526 101
2640.984043 102
2679.793121 103
2686.914378 104
2730.884775 105
2745.930854 106
2777.834763 107
2799.939398 108
2814.871377 109
2845.777286 110
2850.799293 111
2860.873248 112
2918.882425 113
2989.776909 114
2997.74096 115
3000.814164 116
3021.984863 117
3022.873412 118
3038.866835 119
3048.925917 120
3079.966539 121
3119.859367 122
3121.999926 123
3126.899982 124
3131.954434 125
3144.862568 126
3225.944347 127
3227.890794 128
3255.005837 129
3273.896459 130
3279.889999 131
3300.948245 132
3303.836013 133
3310.906922 134
3335.036892 135
3356.74631 136
3412.912318 137
3455.990155 138
3541.016595 139
3614.999081 140


==> experiments/attack_demo_freshest/chain_growth_victim_11.txt <==
time height
0.484139 1
27.902803 2
39.923051 3
72.905432 4
81.999243 5
139.955065 5
140.258582 6
147.92337 7
150.92256 8
160.924341 9
167.901978 10
232.906409 11
263.908001 12
321.904613 13
328.910024 14
349.927063 15
367.891505 16
372.898406 17
373.907097 18
379.921152 19
390.894424 20
417.936129 21
510.999533 22
537.832978 23
550.901747 24
569.90987 25
608.911074 26
613.92203 27
668.000296 28
701.910354 29
781.787667 30
790.000194 31
812.90663 31
813.132173 32
930.970057 33
1019.980963 34
1103.057673 35
1169.175596 36
1191.16879 37
1244.316273 38
1254.501438 39
1278.851645 40
1283.712423 41
1307.861652 42
1320.930038 43
1345.325518 44
1359.000158 45
1383.951507 46
1388.653781 47
1425.909428 48
1519.835451 49
1521.829491 49
1555.850425 50
1601.974948 51
1609.982557 52
1626.082996 53
1668.138047 54
1683.791033 55
1690.632712 56
1692.863448 56
1695.835618 57
1708.654231 58
1733.749266 59
1766.86728 60
1802.616358 61
1814.237033 62
1817.683553 63
1819.727603 64
1834.828515 65
1933.798866 66
1944.723887 67
1944.999333 68
1974.175877 69
1984.217374 70
1990.879955 71
2024.790257 72
2035.194525 73
2066.838061 74
2102.864525 75
2131.967852 76
2142.753514 77
2148.985535 78
2161.832542 79
2165.852532 80
2194.971043 81
2197.000097 82
2218.003935 83
2219.746241 84
2224.77934 85
2243.143693 86
2279.877115 87
2284.87909 88
2296.808092 89
2344.347799 90
2366.069818 91
2373.843653 92
2410.90655 93
2413.862494 94
2418.813713 95
2451.114007 96
2467.916257 97
2504.161873 98
2561.905113 99
2573.118111 100
2616.914187 101
2640.886436 102
2679.797165 103
2686.917383 104
2730.992204 105
2745.900633 106
2777.846549 107
2799.821014 108
2814.736793 109
2845.942825 110
2850.799814 111
2860.875873 112
2918.893582 113
2989.864181 114
2997.744473 115
3000.81498 116
3021.992351 117
3022.879958 118
3038.869502 119
3049.148262 120
3079.96164 121
3120.071051 122
3122.845549 123
3126.905893 124
3131.945875 125
3145.066633 126
3225.936798 127
3227.898186 128
3254.939315 129
3273.910528 130
3279.939614 131
3300.802455 132
3303.848106 133
3310.90705 134
3334.863532 135
3356.74812 136
3412.91748 137
3455.921548 138
3540.794265 139
3615.892552 140


==> experiments/attack_demo_freshest/chain_growth_victim_12.txt <==
time height
0.560555 1
27.911425 2
39.932923 3
72.915456 4
82.874383 5
140.022523 6
147.000392 7
150.932416 8
160.934392 9
167.908289 10
232.915325 11
263.918025 12
321.914499 13
328.914902 14
349.932053 15
367.89912 16
372.902423 17
373.915666 18
379.930889 19
390.901262 20
417.864521 21
511.78892 22
537.964018 23
550.91351 24
569.924607 25
608.913912 26
613.9228 27
668.787234 28
701.905499 29
781.965117 30
790.786908 31
790.863053 31
812.909109 32
930.970114 33
1019.818966 34
1102.770653 35
1168.955483 36
1191.459379 37
1244.561954 38
1254.449109 39
1278.636369 40
1284.083561 41
1306.000057 42
1320.75882 43
1344.199223 44
1360.780118 45
1384.211781 46
1388.69836 47
1424.625469 48
1520.932705 49
1522.126092 49
1557.291458 50
1602.046053 51
1611.151735 52
1625.445329 53
1665.999439 54
1683.759345 55
1691.922463 56
1694.549838 56
1695.883367 57
1708.87366 58
1733.839919 59
1766.837733 60
1802.703723 61
1812.396171 62
1817.28552 63
1819.766611 64
1834.854988 65
1933.815039 66
1944.736125 67
1946.307409 68
1973.676205 69
1983.712683 70
1990.800021 71
2024.798356 72
2034.770963 73
2066.846903 74
2103.225734 75
2131.920216 76
2142.958479 77
2148.741909 78
2162.135156 79
2166.046227 80
2194.775764 81
2197.755318 82
2198.098095 82
2218.009456 83
2219.75952 84
2225.200191 85
2242.750584 86
2279.917793 87
2284.886989 88
2297.120053 89
2343.834166 90
2365.80857 91
2373.857476 92
2410.818205 93
2413.000234 94
2418.818562 95
2450.817304 96
2467.925674 97
2503.760928 98
2561.911956 99
2572.843939 100
2616.920478 101
2640.802828 102
2679.955661 103
2686.922454 104
2730.819194 105
2744.999383 106
2777.862868 107
2799.944842 108
2814.937363 109
2846.059616 110
2850.80562 111
2860.888626 112
2918.839906 113
2989.933789 114
2997.897708 115
3000.926737 116
3021.805991 117
3022.888298 118
3038.872986 119
3048.864187 120
3079.953668 121
3119.883185 122
3122.847465 123
3126.9087 124
3131.762604 125
3144.876177 126
3225.881798 127
3227.000521 128
3255.130498 129
3273.912367 130
3279.790307 131
3300.98063 132
3303.864176 133
3310.915113 134
3335.00411 135
3356.858908 136
3412.816056 137
3455.000093 138
3540.792751 139
3615.933924 140


==> experiments/attack_demo_freshest/chain_growth_victim_13.txt <==
time height
0.570375 1
27.921394 2
39.947736 3
72.930498 4
82.889632 5
139.784968 6
147.938827 7
150.942261 8
160.944262 9
167.915059 10
232.929905 11
263.932669 12
321.924243 13
328.929642 14
349.946824 15
367.906273 16
372.9079 17
373.93033 18
379.935996 19
390.910012 20
417.951423 21
511.783827 22
538.000682 23
550.918517 24
569.926286 25
608.916803 26
613.827256 27
668.812722 28
702.009843 29
781.933194 30
790.797241 31
790.86925 31
812.914881 32
930.82688 33
1019.777782 34
1103.031128 35
1168.960751 36
1190.9164 37
1244.346578 38
1254.524341 39
1278.662315 40
1283.944517 41
1307.794787 42
1321.049086 43
1345.536488 44
1361.020983 45
1384.242627 46
1388.578821 47
1424.444326 48
1519.999579 49
1557.394076 50
1602.269098 51
1610.834635 52
1625.377261 53
1667.794531 54
1683.747451 55
1691.855794 56
1696.104153 56
1697.824055 57
1708.663542 58
1733.239503 59
1766.772353 60
1802.874201 61
1812.876479 62
1817.79659 63
1821.286957 64
1835.106184 65
1934.347887 66
1944.747646 67
1945.820142 68
1973.765709 69
1983.738654 70
1990.776943 71
2023.999968 72
2034.883153 73
2066.850824 74
2103.270833 75
2131.922154 76
2142.780764 77
2148.759686 78
2162.148247 79
2166.071658 80
2194.793513 81
2197.827743 82
2217.997601 83
2220.461245 84
2224.799394 85
2243.157239 86
2279.886215 87
2284.893854 88
2296.83066 89
2343.838181 90
2365.885627 91
2373.874174 92
2410.82624 93
2413.887041 94
2419.028572 95
2450.817148 96
2467.926405 97
2504.072353 98
2561.914064 99
2572.857583 100
2616.922266 101
2639.999642 102
2679.884139 103
2686.926312 104
2730.844943 105
2745.840549 106
2778.002501 107
2799.924148 108
2815.21006 109
2845.909439 110
2851.019752 111
2860.907072 112
2918.904083 113
2990.138338 114
2997.785772 115
3000.850515 116
3021.819541 117
3022.910868 118
3037.999295 119
3048.868128 120
3078.999141 121
3119.900877 122
3122.872648 123
3125.998981 124
3131.98454 125
3144.887218 126
3225.897073 127
3227.913096 128
3254.838183 129
3273.916982 130
3278.999233 131
3300.918901 132
3303.89633 133
3310.916504 134
3334.983423 135
3356.882153 136
3412.928752 137
3455.831526 138
3541.1729 139
3616.124139 140


==> experiments/attack_demo_freshest/chain_growth_victim_14.txt <==
time height
0.523043 1
27.935967 2
39.00095 3
72.935047 4
82.899565 5
139.79036 6
147.953259 7
150.952106 8
160.953919 9
167.000979 10
232.940135 11
263.942503 12
321.944185 13
328.939938 14
349.956854 15
367.912339 16
372.91491 17
373.940333 18
379.95034 19
390.913832 20
417.85391 21
511.785682 22
537.857667 23
550.922041 24
568.99992 25
608.920051 26
613.829957 27
668.826637 28
701.925897 29
781.81956 30
790.811306 31
790.873351 31
812.917586 32
930.850406 33
1020.198246 34
1102.842232 35
1169.091258 36
1191.14607 37
1244.48826 38
1254.404533 39
1278.532535 40
1283.731935 41
1307.684689 42
1319.000257 43
1345.911927 44
1360.806036 45
1384.057334 46
1388.869352 47
1424.250651 48
1518.00017 49
1521.888917 49
1556.946282 50
1602.227001 51
1611.039439 52
1625.070763 53
1667.838938 54
1683.849721 55
1692.00029 56
1695.614029 56
1697.80741 57
1712.38279 58
1734.067674 59
1766.779476 60
1803.26977 61
1812.834071 62
1817.447461 63
1819.684214 64
1834.85118 65
1933.71404 66
1944.761038 67
1945.829316 68
1973.712254 69
1984.146729 70
1990.92342 71
2024.81369 72
2034.896074 73
2066.853776 74
2102.817296 75
2131.998458 76
2143.09326 77
2148.772422 78
2161.861033 79
2165.887184 80
2194.803289 81
2197.794299 82
2197.839311 82
2218.001507 83
2220.074051 84
2224.000456 85
2243.165139 86
2279.878849 87
2284.894592 88
2296.00046 89
2343.845094 90
2366.090517 91
2373.87496 92
2410.844541 93
2413.888413 94
2418.845709 95
2450.961461 96
2467.926594 97
2504.084349 98
2561.914728 99
2572.87259 100
2616.922021 101
2640.834582 102
2679.89827 103
2686.927611 104
2731.048454 105
2745.925666 106
2777.891645 107
2799.967344 108
2814.821188 109
2845.848051 110
2850.834681 111
2860.908219 112
2919.057603 113
2989.914656 114
2997.787032 115
3000.860807 116
3021.923985 117
3022.916021 118
3038.892561 119
3048.877548 120
3080.021977 121
3119.905957 122
3122.884203 123
3126.915734 124
3131.993561 125
3144.901246 126
3226.067847 127
3227.914923 128
3254.000284 129
3273.923809 130
3279.842042 131
3300.959325 132
3303.999492 133
3310.917224 134
3335.001493 135
3356.949966 136
3412.936091 137
3455.863815 138
3541.00174 139
3615.808527 140


==> experiments/attack_demo_freshest/chain_growth_victim_15.txt <==
time height
1.119455 1
27.945902 2
39.962731 3
72.949881 4
82.904353 5
139.870546 6
147.964086 7
150.961847 8
160.963802 9
167.92336 10
232.000737 11
263.952301 12
321.949187 13
328.949304 14
349.966451 15
367.916167 16
372.918247 17
373.950167 18
379.96039 19
390.917844 20
417.955266 21
511.922763 22
538.013673 23
550.923771 24
569.930811 25
608.923431 26
613.840576 27
668.937708 28
702.01894 29
781.00048 30
790.862381 31
790.87638 31
812.920046 32
931.004886 33
1019.985391 34
1103.068906 35
1168.948925 36
1191.522232 37
1244.233549 38
1254.607014 39
1278.848821 40
1283.000577 41
1308.587633 42
1321.12161 43
1345.955319 44
1346.380481 44
1361.144429 45
1385.485687 46
1388.694385 47
1424.465556 48
1521.628307 49
1523.695102 49
1556.882254 50
1602.347667 51
1610.282578 52
1625.229613 53
1668.499308 54
1683.852622 55
1692.742984 56
1694.000114 57
1709.071578 58
1733.822384 59
1767.245854 60
1804.087684 61
1814.315693 62
1817.471915 63
1819.719738 64
1834.852508 65
1933.83135 66
1944.774797 67
1945.851514 68
1973.822821 69
1983.763925 70
1990.81607 71
2024.819314 72
2034.000291 73
2066.860049 74
2102.953532 75
2131.731027 76
2142.801396 77
2148.882956 78
2161.872716 79
2165.894138 80
2194.916863 81
2197.808993 82
2197.850339 82
2217.956474 83
2219.997113 84
2224.80335 85
2242.765478 86
2280.065524 87
2284.897737 88
2296.836256 89
2343.849925 90
2365.734561 91
2373.978213 92
2410.865759 93
2413.990956 94
2418.846418 95
2451.133998 96
2467.927984 97
2503.933542 98
2561.917289 99
2572.000135 100
2616.928718 101
2640.948984 102
2679.884754 103
2686.928345 104
2730.865783 105
2745.921949 106
2777.901478 107
2799.959534 108
2814.909682 109
2845.790555 110
2850.851815 111
2860.915511 112
2918.756295 113
2989.992994 114
2997.914617 115
3000.870709 116
3022.038232 117
3022.926332 118
3038.89525 119
3048.879724 120
3079.814352 121
3119.000317 122
3122.899029 123
3126.916674 124
3131.796124 125
3144.901476 126
3225.984502 127
3227.924808 128
3254.903903 129
3273.924597 130
3279.842681 131
3300.877101 132
3303.917162 133
3310.923498 134
3334.979163 135
3356.822283 136
3412.852066 137
3455.83192 138
3540.781538 139
3615.982364 140


==> experiments/attack_demo_freshest/chain_growth_victim_16.txt <==
time height
1.041412 1
27.954496 2
39.973181 3
72.955336 4
82.914149 5
139.932565 6
147.972808 7
150.971808 8
160.974266 9
167.927082 10
232.952343 11
263.957441 12
321.953749 13
328.958037 14
349.976386 15
367.923826 16
372.925457 17
373.958039 18
379.970265 19
390.926759 20
418.001311 21
511.938751 22
538.02715 23
550.932974 24
569.93279 25
608.925992 26
613.853192 27
668.961907 28
702.092822 29
781.8454 30
790.880728 31
812.921922 32
930.808904 33
1019.926372 34
1103.051167 35
1169.099828 36
1191.0858 37
1243.000181 38
1253.000601 39
1279.054368 40
1283.752486 41
1307.779863 42
1321.168706 43
1344.368351 44
1361.044208 45
1383.975106 46
1388.89784 47
1424.223212 48
1520.132071 49
1521.847064 49
1555.837003 50
1601.999638 51
1610.288167 52
1623.000484 53
1667.562452 54
1685.082679 55
1690.652958 56
1692.696351 56
1695.596772 57
1710.780819 58
1733.813958 59
1766.618461 60
1802.92472 61
1812.847828 62
1817.429911 63
1819.808992 64
1834.877982 65
1933.864621 66
1944.932686 67
1945.8607 68
1973.6187 69
1983.777156 70
1990.926938 71
2024.823281 72
2034.814158 73
2066.867518 74
2102.841037 75
2131.933758 76
2142.805332 77
2148.794556 78
2161.873674 79
2165.894875 80
2194.825198 81
2197.8311 82
2197.850468 82
2217.787319 83
2219.805513 84
2224.805172 85
2243.175367 86
2279.89116 87
2284.906581 88
2296.83784 89
2343.000821 90
2365.81944 91
2373.888493 92
2410.869579 93
2413.908744 94
2418.848723 95
2450.843391 96
2467.928798 97
2504.111126 98
2561.918676 99
2572.890399 100
2616.929473 101
2640.995044 102
2680.291873 103
2686.928513 104
2730.872005 105
2745.961894 106
2777.910827 107
2799.861747 108
2814.915798 109
2846.072176 110
2850.857889 111
2860.917874 112
2918.825704 113
2989.960761 114
2997.931133 115
3000.973959 116
3021.851999 117
3022.937407 118
3038.895389 119
3048.000476 120
3079.886634 121
3119.914862 122
3122.899315 123
3126.91953 124
3132.005441 125
3143.999961 126
3225.923505 127
3227.926324 128
3254.881318 129
3273.000125 130
3279.937131 131
3300.868252 132
3303.917891 133
3310.92502 134
3334.873294 135
3356.874559 136
3412.967395 137
3456.026519 138
3541.161207 139
3615.811237 140


==> experiments/attack_demo_freshest/chain_growth_victim_17.txt <==
time height
1.060391 1
27.964252 2
39.982404 3
72.963793 4
82.929818 5
140.00847 6
147.98289 7
150.976914 8
160.983644 9
167.930262 10
232.967243 11
262.999695 12
321.9677 13
328.96829 14
349.986289 15
367.926049 16
372.928276 17
373.968096 18
379.980304 19
390.930043 20
417.932866 21
511.771062 22
537.981113 23
550.934305 24
569.936748 25
608.928748 26
613.972539 27
668.873442 28
702.003845 29
781.852172 30
790.874449 31
790.885337 31
812.92505 32
930.881523 33
1019.782265 34
1102.983591 35
1168.95131 36
1190.892607 37
1244.232264 38
1254.521582 39
1278.661511 40
1283.758072 41
1307.659932 42
1321.095824 43
1344.221694 44
1361.023377 45
1383.934908 46
1388.952183 47
1424.981827 48
1519.947201 49
1522.084254 49
1555.829193 50
1601.954204 51
1610.0412 52
1625.079923 53
1668.233383 54
1683.686547 55
1690.999395 56
1695.70631 57
1708.537829 58
1733.96912 59
1766.709615 60
1802.954886 61
1812.851558 62
1817.51382 63
1820.29267 64
1835.202388 65
1933.844324 66
1944.794836 67
1945.861412 68
1974.136896 69
1983.78588 70
1990.986006 71
2024.845754 72
2034.814917 73
2066.880489 74
2102.814762 75
2132.037303 76
2141.999924 77
2149.094149 78
2161.874161 79
2165.903464 80
2195.040838 81
2197.833661 82
2197.855885 82
2217.859438 83
2220.212654 84
2225.309165 85
2242.774579 86
2279.900312 87
2284.917102 88
2297.145047 89
2343.853145 90
2365.932666 91
2373.889732 92
2410.97634 93
2413.9127 94
2419.049857 95
2450.830741 96
2467.93374 97
2503.806484 98
2561.919543 99
2572.896756 100
2616.929857 101
2640.949713 102
2679.898177 103
2686.928771 104
2730.871915 105
2745.922487 106
2777.920752 107
2799.944586 108
2815.222241 109
2846.040574 110
2851.074071 111
2860.930809 112
2918.849644 113
2990.170072 114
2997.936014 115
3000.989138 116
3021.852157 117
3022.938335 118
3038.905819 119
3048.881203 120
3079.951614 121
3119.917337 122
3122.90963 123
3126.919867 124
3131.814993 125
3144.903111 126
3225.792411 127
3227.927018 128
3255.075745 129
3273.925584 130
3280.043484 131
3299.999585 132
3303.92221 133
3310.92515 134
3334.966832 135
3356.907322 136
3412.877677 137
3455.947075 138
3541.034295 139
3615.792228 140


==> experiments/attack_demo_freshest/chain_growth_victim_18.txt <==
time height
1.06538 1
27.969253 2
39.987763 3
72.968877 4
82.935099 5
139.789391 6
147.987652 7
150.991611 8
160.98845 9
167.933745 10
232.972355 11
263.975001 12
321.972324 13
328.000182 14
349.991168 15
367.929085 16
372.929229 17
373.972879 18
379.98517 19
390.931843 20
416.999416 21
511.774913 22
537.758386 23
550.935051 24
569.936946 25
608.928734 26
613.884999 27
668.885636 28
701.89327 29
781.932715 30
790.878175 31
790.885726 31
812.927195 32
930.99043 33
1019.781394 34
1103.083327 35
1168.000329 36
1190.944963 37
1244.356109 38
1254.445535 39
1279.527679 40
1283.76225 41
1307.851382 42
1320.936283 43
1344.086619 44
1360.598005 45
1383.926622 46
1388.680905 47
1424.564258 48
1520.109769 49
1522.07012 49
1556.023057 50
1602.176285 51
1609.909811 52
1625.341425 53
1667.830979 54
1683.752651 55
1692.572967 56
1693.024293 56
1696.087777 57
1708.862073 58
1732.000244 59
1767.411725 60
1803.046021 61
1812.685873 62
1817.397073 63
1820.917289 64
1835.168576 65
1933.000186 66
1944.807922 67
1945.865972 68
1974.207662 69
1983.79168 70
1990.97511 71
2024.848255 72
2034.832341 73
2066.902175 74
2102.998373 75
2131.922733 76
2142.81948 77
2149.214011 78
2161.881076 79
2165.90352 80
2195.149098 81
2196.999467 82
2218.015502 82
2218.428031 83
2219.699115 84
2224.815115 85
2242.776159 86
2279.892447 87
2284.922536 88
2296.851982 89
2344.312831 90
2365.894268 91
2373.897219 92
2411.086603 93
2413.912528 94
2419.062873 95
2450.87866 96
2467.937221 97
2503.777459 98
2561.919606 99
2572.899996 100
2616.929858 101
2640.929122 102
2679.898567 103
2686.931333 104
2730.873345 105
2745.850044 106
2776.999768 107
2800.052224 108
2814.896739 109
2845.961714 110
2850.8853 111
2860.933983 112
2918.932585 113
2989.989271 114
2997.952493 115
3000.898885 116
3021.852196 117
3022.000161 118
3038.910858 119
3049.19104 120
3079.962886 121
3119.920347 122
3123.026838 123
3126.92068 124
3131.833473 125
3145.106192 126
3225.945086 127
3227.92786 128
3254.94975 129
3274.039884 130
3279.842035 131
3301.017719 132
3303.924252 133
3310.925142 134
3334.93637 135
3356.950062 136
3412.893678 137
3455.941838 138
3540.82829 139
3615.977788 140


==> experiments/attack_demo_freshest/chain_growth_victim_19.txt <==
time height
1.075425 1
27.98423 2
40.001754 3
72.986404 4
82.888716 5
82.949659 5
139.99679 6
148.002323 7
151.001412 8
161.00325 9
167.946159 10
232.987166 11
263.984862 12
320.999854 13
328.983203 14
350.010943 15
366.999597 16
372.954416 17
373.984128 18
380.00044 19
389.999617 20
417.939391 21
511.870501 22
537.956709 23
549.999902 24
569.968555 25
608.983109 26
614.011336 27
668.899792 28
702.049501 29
781.852244 30
790.890611 31
790.900641 31
812.980931 32
931.012516 33
1019.908682 34
1102.988868 35
1168.956013 36
1190.801932 37
1244.380482 38
1254.4453 39
1278.665483 40
1283.902785 41
1308.071618 42
1320.929766 43
1345.527507 44
1361.846548 45
1383.732527 46
1388.421136 47
1422.9991 48
1519.859603 49
1521.740557 49
1555.791885 50
1602.271156 51
1610.143034 52
1625.004921 53
1667.935418 54
1684.085575 55
1691.891833 56
1695.504834 56
1695.674453 57
1710.942883 58
1734.838667 59
1766.629443 60
1802.482713 61
1812.423396 62
1817.35046 63
1818.99928 64
1833.999323 65
1933.86952 66
1945.027342 67
1945.871445 68
1974.149921 69
1983.808136 70
1990.934178 71
2024.856311 72
2034.850335 73
2066.920651 74
2102.933723 75
2131.967458 76
2142.941766 77
2148.82488 78
2161.882018 79
2165.906847 80
2194.861299 81
2197.84045 82
2197.861265 82
2218.001564 83
2219.820874 84
2224.824721 85
2242.781664 86
2279.932583 87
2284.946158 88
2296.859559 89
2343.870993 90
2365.823455 91
2373.919384 92
2410.899564 93
2413.919295 94
2417.999902 95
2451.388226 96
2467.966731 97
2503.760305 98
2561.961556 99
2572.91998 100
2616.973875 101
2640.7815 102
2680.321547 103
2686.973256 104
2730.882627 105
2745.929344 106
2777.929918 107
2799.939395 108
2813.999486 109
2846.152827 110
2849.999792 111
2860.947324 112
2919.002945 113
2989.800422 114
2997.977138 115
3001.109819 116
3022.177791 117
3022.938667 118
3038.930939 119
3048.896067 120
3079.917542 121
3119.931927 122
3122.933989 123
3126.972074 124
3131.843444 125
3144.924484 126
3225.798701 127
3227.944122 128
3254.872886 129
3273.945416 130
3279.98062 131
3300.910901 132
3303.934931 133
3310.967505 134
3334.820865 135
3357.002674 136
3412.897384 137
3456.027168 138
3540.887841 139
3615.843358 140


==> experiments/attack_demo_freshest/chain_growth_victim_2.txt <==
time height
0.510336 1
27.926284 2
39.942834 3
72.925116 4
82.88435 5
139.849871 6
147.943206 7
150.947136 8
160.954207 9
167.918597 10
232.92534 11
263.927986 12
321.929648 13
328.925225 14
349.942136 15
367.908435 16
372.911006 17
373.925603 18
379.940772 19
390.90807 20
417.963569 21
511.952424 22
537.925079 23
550.916653 24
569.928256 25
608.918791 26
613.819017 27
668.918244 28
700.999964 29
782.051668 30
790.872419 31
812.913523 32
930.737769 33
1020.100281 34
1101.999324 35
1169.149276 36
1191.194075 37
1244.310354 38
1254.460809 39
1280.375216 40
1284.068046 41
1309.166354 42
1323.35057 43
1344.69094 44
1360.892732 45
1385.226041 46
1389.750612 47
1424.328208 48
1520.078386 49
1524.13313 49
1556.134039 50
1602.223495 51
1609.987501 52
1625.199106 53
1667.942349 54
1684.10677 55
1691.945604 56
1694.639562 56
1697.120737 57
1706.999234 58
1735.782169 59
1766.854532 60
1802.658787 61
1812.701617 62
1817.568981 63
1820.290441 64
1835.122007 65
1934.081531 66
1943.999918 67
1945.827486 68
1974.239429 69
1984.230963 70
1990.000027 71
2025.01033 72
2035.088467 73
2066.000052 74
2103.281928 75
2131.92732 76
2143.08134 77
2149.045988 78
2162.154274 79
2166.077912 80
2194.987592 81
2197.833091 82
2217.979982 83
2220.065033 84
2224.80122 85
2242.758593 86
2279.804556 87
2283.999485 88
2296.833141 89
2343.838093 90
2366.153111 91
2373.873517 92
2410.933081 93
2413.884455 94
2419.040275 95
2450.769302 96
2467.000003 97
2503.808482 98
2561.913326 99
2573.061766 100
2616.921779 101
2641.047833 102
2679.891328 103
2685.999876 104
2731.030381 105
2746.004801 106
2777.873677 107
2799.944468 108
2815.124073 109
2845.978562 110
2850.979535 111
2860.906949 112
2918.944995 113
2989.835953 114
2997.775702 115
3000.838256 116
3021.819479 117
3022.901081 118
3038.891825 119
3048.868022 120
3079.811173 121
3119.991814 122
3122.963994 123
3126.915564 124
3131.777162 125
3144.885998 126
3225.782107 127
3227.912789 128
3254.836376 129
3273.916862 130
3280.022043 131
3301.103789 132
3303.983528 133
3310.917243 134
3334.92697 135
3356.963525 136
3412.830612 137
3455.820598 138
3540.88275 139
3616.129218 140


==> experiments/attack_demo_freshest/chain_growth_victim_3.txt <==
time height
0.532898 1
27.931992 2
39.952573 3
72.940129 4
82.8995 5
139.791667 6
147.948132 7
150.957054 8
160.000156 9
167.920194 10
232.934962 11
263.937865 12
321.934062 13
328.934722 14
349.95175 15
367.910434 16
372.913106 17
373.93526 18
379.945851 19
390.911998 20
417.984715 21
511.972499 22
537.79619 23
550.920493 24
569.929023 25
608.000318 26
613.828677 27
668.924026 28
701.863974 29
781.857451 30
790.874127 31
812.91634 32
930.828039 33
1019.810038 34
1102.838072 35
1168.963709 36
1191.500577 37
1244.462115 38
1254.339651 39
1276.999772 40
1283.722313 41
1307.858338 42
1320.943792 43
1344.297887 44
1361.129929 45
1381.999569 46
1388.324806 47
1424.325883 48
1521.021034 49
1523.19526 49
1554.000402 50
1601.984626 51
1607.99995 52
1627.069664 53
1668.069492 54
1683.861762 55
1692.089744 56
1693.088655 56
1696.062958 57
1708.758925 58
1735.525226 59
1766.551181 60
1802.54689 61
1812.497843 62
1816.000111 63
1819.733781 64
1834.849925 65
1934.042826 66
1944.74847 67
1945.836036 68
1974.218601 69
1983.740737 70
1990.800695 71
2024.81375 72
2034.79262 73
2066.850633 74
2102.809368 75
2130.999975 76
2142.791568 77
2149.060552 78
2161.860952 79
2165.886657 80
2194.996356 81
2197.838411 82
2218.000852 83
2219.77297 84
2224.802092 85
2242.759222 86
2279.867152 87
2284.894534 88
2296.834103 89
2344.139523 90
2365.80725 91
2373.874882 92
2410.939724 93
2413.888686 94
2418.845064 95
2450.831017 96
2467.927289 97
2503.778252 98
2560.999868 99
2572.873199 100
2615.999813 101
2640.803549 102
2679.891546 103
2686.926854 104
2730.845616 105
2745.928729 106
2777.891108 107
2799.927146 108
2814.857504 109
2846.015438 110
2850.834029 111
2860.907192 112
2918.777013 113
2989.787354 114
2997.790675 115
3000.862315 116
3021.831801 117
3022.915367 118
3038.893344 119
3048.975662 120
3079.982356 121
3119.901626 122
3122.975632 123
3126.9157 124
3131.777906 125
3144.966369 126
3225.895854 127
3227.913668 128
3254.881361 129
3273.923126 130
3279.939862 131
3300.987297 132
3303.906238 133
3309.999993 134
3334.824537 135
3356.949668 136
3412.831383 137
3455.830847 138
3540.81573 139
3616.059438 140


==> experiments/attack_demo_freshest/chain_growth_victim_4.txt <==
time height
0.546316 1
27.94094 2
39.957687 3
72.944916 4
82.90905 5
139.809092 6
147.958014 7
150.00053 8
160.960537 9
167.921626 10
232.944946 11
263.947438 12
321.939205 13
328.944685 14
349.961906 15
367.914445 16
372.916655 17
373.945311 18
379.955591 19
390.915873 20
417.924248 21
512.010232 22
537.819557 23
550.923687 24
569.930886 25
608.922173 26
613.831493 27
668.931174 28
701.833461 29
781.847247 30
790.875951 31
812.918729 32
930.851413 33
1020.025816 34
1102.896599 35
1169.228519 36
1190.95749 37
1244.419075 38
1254.423007 39
1278.735828 40
1283.735814 41
1308.023764 42
1321.019476 43
1344.459562 44
1361.0155 45
1385.553613 46
1388.723416 47
1424.277244 48
1520.963933 49
1522.002707 49
1556.910894 50
1601.852191 51
1610.221061 52
1625.486584 53
1668.314294 54
1685.627508 55
1690.889733 56
1692.768311 56
1695.705753 57
1708.849474 58
1734.314181 59
1766.558706 60
1802.855115 61
1812.552489 62
1817.292547 63
1819.777144 64
1834.863099 65
1933.854381 66
1944.764368 67
1945.844798 68
1974.287143 69
1983.750837 70
1990.849419 71
2024.815863 72
2034.80446 73
2066.854639 74
2102.826947 75
2131.966285 76
2142.800761 77
2149.026114 78
2161.861115 79
2165.88797 80
2195.004848 81
2197.808387 82
2197.845421 82
2217.837662 83
2219.793136 84
2224.80268 85
2242.000662 86
2279.892643 87
2284.899023 88
2296.837132 89
2343.844968 90
2365.863767 91
2373.875593 92
2410.948275 93
2413.888576 94
2418.846397 95
2450.75322 96
2467.927258 97
2502.999795 98
2561.915436 99
2572.874166 100
2616.922063 101
2640.878977 102
2680.333196 103
2686.928354 104
2730.854339 105
2745.928978 106
2777.900831 107
2799.858652 108
2814.772362 109
2846.172831 110
2850.840565 111
2860.908598 112
2918.828139 113
2989.838389 114
2997.907838 115
3001.061827 116
3021.834175 117
3022.92581 118
3038.894824 119
3048.878097 120
3079.986711 121
3119.906812 122
3122.892809 123
3126.915961 124
3131.000311 125
3144.902315 126
3224.999868 127
3227.915712 128
3254.881569 129
3273.896743 130
3279.944165 131
3300.75951 132
3303.906748 133
3310.917994 134
3334.927584 135
3357.092971 136
3412.000561 137
3455.833263 138
3541.005133 139
3615.910566 140


==> experiments/attack_demo_freshest/chain_growth_victim_5.txt <==
time height
0.0 1
28.448781 2
39.967427 3
73.455935 4
82.946823 5
83.417601 5
140.2438 6
147.973717 7
150.967126 8
160.96914 9
167.925148 10
233.245465 11
264.459236 12
322.456493 13
329.452183 14
349.971571 15
368.189672 16
373.200349 17
374.452571 18
379.965441 19
391.120015 20
418.265279 21
511.99704 22
537.000189 23
551.032531 24
569.933039 25
608.924578 26
614.157463 27
668.952804 28
701.840136 29
782.208196 30
790.945434 31
791.177744 31
812.923804 32
931.096515 33
1020.153688 34
1102.92575 35
1169.390911 36
1191.260565 37
1244.969068 38
1255.098236 39
1278.656193 40
1283.955309 41
1309.493695 42
1321.163908 43
1345.231705 44
1360.982877 45
1383.833114 46
1388.955143 47
1424.384889 48
1519.886165 49
1525.503474 49
1556.039899 50
1603.469937 51
1609.946973 52
1625.232217 53
1668.630385 54
1684.58034 55
1690.716189 56
1693.121039 56
1698.219638 57
1708.872754 58
1735.771577 59
1766.577754 60
1802.586748 61
1812.736437 62
1817.48837 63
1819.850959 64
1834.85407 65
1934.066305 66
1944.787777 67
1945.855329 68
1973.804028 69
1982.999526 70
1990.924875 71
2025.025793 72
2035.010775 73
2066.860703 74
2102.82051 75
2131.942512 76
2142.804662 77
2148.791161 78
2161.87347 79
2165.894227 80
2194.827014 81
2197.850467 82
2217.784472 83
2220.003872 84
2224.803394 85
2243.469573 86
2279.806345 87
2284.902785 88
2296.837132 89
2343.851468 90
2364.999624 91
2373.889044 92
2410.86977 93
2413.908133 94
2418.849215 95
2450.825931 96
2467.92863 97
2504.129369 98
2561.91814 99
2572.976494 100
2616.928904 101
2640.98395 102
2679.89122 103
2686.928581 104
2730.000348 105
2745.963292 106
2777.919995 107
2799.911463 108
2814.992459 109
2845.809291 110
2850.959312 111
2860.917213 112
2918.000212 113
2990.003681 114
2997.923919 115
3000.870809 116
3021.844105 117
3022.930978 118
3038.905306 119
3048.880569 120
3079.95012 121
3119.914514 122
3122.899246 123
3126.918475 124
3132.001407 125
3144.903135 126
3225.926453 127
3227.925602 128
3254.86076 129
3273.924726 130
3279.964574 131
3300.822228 132
3303.000284 133
3310.924189 134
3334.828057 135
3356.906097 136
3412.95791 137
3455.874378 138
3540.80387 139
3615.901059 140


==> experiments/attack_demo_freshest/chain_growth_victim_6.txt <==
time height
1.046842 1
27.959288 2
39.97717 3
72.000048 4
82.925292 5
140.017902 6
147.978794 7
150.982362 8
160.978911 9
167.92854 10
232.962551 11
263.965396 12
321.962425 13
328.962857 14
349.981189 15
367.927812 16
372.926666 17
373.962853 18
379.975116 19
390.928777 20
417.938182 21
511.957836 22
537.867889 23
550.933726 24
569.934763 25
608.927413 26
613.960737 27
668.975519 28
701.922675 29
781.859335 30
789.999849 31
812.927181 32
930.983334 33
1019.826936 34
1102.989467 35
1169.007177 36
1191.522082 37
1244.36725 38
1254.454115 39
1278.950029 40
1284.541851 41
1308.633509 42
1320.897917 43
1344.262479 44
1360.89962 45
1384.046986 46
1388.560501 47
1424.476139 48
1519.877855 49
1524.171982 49
1555.868731 50
1601.95842 51
1610.001219 52
1625.347637 53
1667.825959 54
1683.952839 55
1690.796651 56
1695.730147 56
1699.267288 57
1710.329672 58
1733.693716 59
1766.666204 60
1804.057808 61
1810.999033 62
1817.533303 63
1819.860598 64
1834.821973 65
1933.814688 66
1945.089079 67
1946.443041 68
1974.240008 69
1983.791274 70
1991.080779 71
2024.932192 72
2034.864045 73
2066.971876 74
2103.409866 75
2131.983042 76
2142.85245 77
2149.095806 78
2162.143033 79
2166.09588 80
2195.028236 81
2197.832729 82
2198.110127 82
2218.001729 83
2219.806604 84
2225.21462 85
2242.773921 86
2280.215259 87
2284.916337 88
2297.139095 89
2343.85391 90
2365.764423 91
2374.090775 92
2410.984829 93
2413.911869 94
2418.856393 95
2449.999676 96
2467.933065 97
2503.802327 98
2561.91886 99
2572.896156 100
2616.929057 101
2640.832677 102
2679.927532 103
2686.93057 104
2730.872962 105
2745.974229 106
2777.920907 107
2799.939695 108
2814.805708 109
2845.865869 110
2850.870205 111
2860.930111 112
2918.830674 113
2989.794043 114
2997.944212 115
3000.88898 116
3021.000132 117
3022.938441 118
3038.910227 119
3048.881266 120
3079.951554 121
3119.91658 122
3123.012393 123
3126.920534 124
3131.820512 125
3144.903256 126
3225.754614 127
3227.927751 128
3255.139285 129
3273.92487 130
3279.918033 131
3300.948087 132
3303.922881 133
3310.92501 134
3334.895528 135
3356.794279 136
3412.883019 137
3455.983442 138
3540.96354 139
3615.917999 140


==> experiments/attack_demo_freshest/chain_growth_victim_7.txt <==
time height
1.054624 1
27.974192 2
39.992564 3
72.97377 4
82.940653 5
139.94873 6
147.992791 7
150.986574 8
160.993353 9
167.931595 10
232.982977 11
263.970063 12
321.97741 13
328.973157 14
349.996684 15
367.931077 16
372.930777 17
373.978906 18
379.989803 19
390.934127 20
417.934724 21
511.916203 22
538.047713 23
550.970689 24
569.938608 25
608.930533 26
613.988146 27
668.887615 28
701.906366 29
781.994763 30
790.879442 31
790.887805 31
812.928337 32
931.076853 33
1019.991932 34
1102.824424 35
1169.160311 36
1191.216272 37
1244.326316 38
1254.309128 39
1278.936514 40
1283.863824 41
1308.012538 42
1321.137678 43
1345.698844 44
1360.484592 45
1384.194982 46
1388.633021 47
1423.999418 48
1424.771483 48
1520.074823 49
1523.475999 49
1555.683439 50
1602.41036 51
1610.175557 52
1627.404656 53
1667.77706 54
1684.394765 55
1692.023692 56
1694.067269 56
1695.588237 57
1710.208758 58
1733.883448 59
1767.387822 60
1803.470145 61
1812.863447 62
1817.86954 63
1819.925441 64
1834.809556 65
1933.868714 66
1945.10183 67
1945.867657 68
1973.610386 69
1983.801387 70
1991.041141 71
2024.850082 72
2034.841569 73
2066.892374 74
2102.859703 75
2131.933157 76
2143.120875 77
2148.819261 78
2161.881079 79
2165.904323 80
2194.847769 81
2197.834856 82
2197.860255 82
2217.949451 83
2219.000235 84
2224.815832 85
2242.775425 86
2279.907616 87
2284.92806 88
2296.851832 89
2344.159093 90
2365.818456 91
2373.901513 92
2410.893818 93
2413.912568 94
2418.869948 95
2450.979599 96
2467.938803 97
2503.852357 98
2561.937815 99
2572.903982 100
2616.941399 101
2640.923797 102
2679.943696 103
2686.931838 104
2730.875 105
2746.030995 106
2777.92134 107
2799.898303 108
2814.798669 109
2845.973536 110
2850.880086 111
2860.941436 112
2918.962758 113
2988.999988 114
2997.961123 115
3000.908467 116
3021.865678 117
3022.93869 118
3038.911888 119
3049.083077 120
3079.949929 121
3119.923513 122
3122.930319 123
3126.929814 124
3131.831551 125
3144.962861 126
3225.915056 127
3227.927694 128
3254.873069 129
3273.933133 130
3279.842077 131
3301.072384 132
3303.924389 133
3310.928914 134
3335.080867 135
3357.022516 136
3412.890805 137
3455.960799 138
3539.999826 139
3615.986552 140


==> experiments/attack_demo_freshest/chain_growth_victim_8.txt <==
time height
1.049702 1
27.979633 2
39.997663 3
72.980151 4
82.945642 5
139.940142 6
147.998722 7
150.997015 8
160.998489 9
167.935075 10
232.977229 11
263.980219 12
321.982134 13
328.977714 14
350.000985 15
367.945173 16
372.933202 17
373.000528 18
379.995571 19
390.944574 20
417.978472 21
511.760262 22
537.949803 23
550.94522 24
569.947139 25
608.952278 26
613.999731 27
668.889546 28
702.025437 29
781.854858 30
790.88033 31
790.888955 31
812.953281 32
930.979156 33
1019.794449 34
1102.842522 35
1168.951114 36
1191.194255 37
1244.602406 38
1254.78 39
1279.123645 40
1283.869495 41
1307.733666 42
1320.999112 43
1343.999909 44
1344.33613 44
1360.78124 45
1385.870167 46
1387.000561 47
1424.037473 48
1519.796048 49
1524.128969 49
1556.181283 50
1601.929061 51
1610.211428 52
1625.182277 53
1669.601365 54
1683.79674 55
1688.99998 56
1694.596356 56
1698.413924 57
1710.0503 58
1735.445617 59
1765.00019 60
1803.827024 61
1814.913121 62
1818.343313 63
1820.291867 64
1835.09404 65
1934.205693 66
1945.052536 67
1945.867663 68
1973.732246 69
1984.205824 70
1991.134608 71
2025.254952 72
2035.114116 73
2067.007834 74
2102.859584 75
2132.263191 76
2143.036385 77
2148.82448 78
2161.881408 79
2165.904222 80
2194.85943 81
2197.860963 82
2218.051606 83
2219.918287 84
2225.22436 85
2243.180275 86
2280.1661 87
2284.940896 88
2297.154197 89
2343.870945 90
2366.194215 91
2373.91579 92
2410.89868 93
2414.35813 94
2419.096609 95
2450.980645 96
2467.953715 97
2504.1725 98
2562.130396 99
2572.94457 100
2617.071134 101
2641.159193 102
2679.884855 103
2686.956094 104
2731.078057 105
2746.356648 106
2778.02606 107
2799.000257 108
2814.936794 109
2845.991564 110
2850.988965 111
2860.939676 112
2918.988358 113
2989.854566 114
2997.968749 115
3000.908129 116
3021.876078 117
3022.947491 118
3039.125143 119
3048.895364 120
3080.013715 121
3119.928429 122
3122.933083 123
3126.960904 124
3132.134501 125
3144.923605 126
3226.167049 127
3228.137954 128
3255.185844 129
3273.940497 130
3279.978459 131
3300.855976 132
3304.028449 133
3310.96612 134
3334.0002 135
3356.795102 136
3413.022026 137
3456.184067 138
3541.051171 139
3616.059955 140


==> experiments/attack_demo_freshest/chain_growth_victim_9.txt <==
time height
1.088879 1
27.988791 2
40.01433 3
72.99033 4
82.000776 5
139.000069 6
148.013888 7
151.014017 8
161.013022 9
167.978467 10
232.99264 11
263.899315 12
321.987276 13
328.988012 14
349.918521 15
367.968175 16
372.978423 17
373.990699 18
380.101259 19
390.97022 20
417.975056 21
511.75018 22
537.982286 23
550.890616 24
569.995519 25
609.101096 26
613.000076 27
668.900646 28
701.994311 29
782.019936 30
790.890619 31
790.928349 31
813.09406 32
930.000072 33
1020.204539 34
1102.839058 35
1169.007967 36
1191.272806 37
1244.491802 38
1254.646999 39
1279.092482 40
1283.9999 41
1308.223225 42
1321.037527 43
1345.563067 44
1361.129355 45
1383.909317 46
1388.872741 47
1424.243822 48
1519.856381 49
1521.714091 49
1556.041401 50
1602.024165 51
1610.19968 52
1625.088324 53
1668.106098 54
1683.873871 55
1690.85793 56
1692.853422 56
1696.92201 57
1710.851531 58
1733.973681 59
1766.967046 60
1800.999867 61
1812.725364 62
1817.425961 63
1820.43684 64
1835.1931 65
1933.780315 66
1945.031819 67
1945.872052 68
1973.786809 69
1983.81304 70
1990.951988 71
2025.27475 72
2034.85264 73
2066.928461 74
2102.8714 75
2131.936549 76
2142.743397 77
2148.831738 78
2161.911039 79
2165.923976 80
2194.865607 81
2197.84817 82
2197.869911 82
2218.001409 83
2219.734451 84
2224.852005 85
2242.795407 86
2278.999738 87
2284.950163 88
2296.872337 89
2343.894881 90
2365.868555 91
2372.999872 92
2410.903262 93
2413.938746 94
2419.102401 95
2450.794394 96
2467.990767 97
2503.855886 98
2561.997589 99
2572.919967 100
2616.906722 101
2641.273758 102
2680.003888 103
2687.099222 104
2730.884396 105
2745.814681 106
2777.822681 107
2800.01193 108
2814.958306 109
2845.878985 110
2850.906892 111
2859.999762 112
2918.796958 113
2989.852756 114
2997.98918 115
3000.814267 116
3021.882974 117
3022.949831 118
3039.058382 119
3048.903431 120
3079.994826 121
3119.932662 122
3122.934056 123
3127.098478 124
3131.851312 125
3144.938271 126
3225.944391 127
3227.969395 128
3254.853673 129
3273.971192 130
3280.017031 131
3300.975357 132
3303.935564 133
3311.000514 134
3334.941724 135
3356.977168 136
3412.91217 137
3455.831124 138
3540.940922 139
3615.985621 140


==> experiments/attack_demo_longest/chain_growth_victim_0.txt <==
time height
0.565372 1
17.92473 2
23.915868 3
104.551345 4
265.984497 5
272.941038 6
307.933006 7
332.000732 8
335.000409 9
367.896636 10
389.915535 11
753.000307 12
1032.000688 13
1358.000866 14
1465.001012 15
1475.00011 16
1797.001076 17
2163.000604 18
2253.000943 19
2916.000291 20
3195.000659 21


==> experiments/attack_demo_longest/chain_growth_victim_1.txt <==
time height
0.509415 1
17.93925 2
23.930766 3
104.543431 4
265.986478 5
272.951217 6
307.947757 7
332.94092 8
335.926271 9
367.906308 10
389.930315 11
547.000643 12
571.00132 13
930.000437 14
1066.001302 15
1172.001087 16
1342.001482 17
2675.001218 18
2772.001086 19
2900.000551 20
3524.001007 21
3538.00049 22
3883.001536 23


==> experiments/attack_demo_longest/chain_growth_victim_10.txt <==
time height
0.553873 1
17.914703 2
23.906109 3
105.089246 4
265.930325 5
272.931223 6
307.927864 7
332.924388 8
335.917814 9
367.892257 10
389.905721 11
1376.000544 12
1826.001199 13
1886.001137 14
2551.000587 15
3194.001425 16
3284.000754 17
3509.00043 18
3589.000441 19
3684.000555 20
3689.000917 21
3858.001181 22


==> experiments/attack_demo_longest/chain_growth_victim_11.txt <==
time height
0.478892 1
17.919657 2
23.911161 3
105.071561 4
265.961458 5
272.935978 6
307.000842 7
332.92593 8
335.921707 9
367.894211 10
389.910797 11
565.000414 12
956.000416 13
1940.000314 14
3219.000318 15
3309.000381 16
3622.000419 17


==> experiments/attack_demo_longest/chain_growth_victim_12.txt <==
time height
0.490907 1
17.929569 2
23.920773 3
105.60111 4
265.985072 5
272.946107 6
307.937729 7
332.930899 8
335.9238 9
367.899492 10
389.920498 11
1016.001037 12
1312.001444 13
1527.000646 14
1781.000937 15
1960.001003 16
2779.001278 17
3378.000989 18
3511.000834 19
3610.001131 20


==> experiments/attack_demo_longest/chain_growth_victim_13.txt <==
time height
0.519699 1
17.944285 2
23.935607 3
105.574503 4
266.03491 5
272.955846 6
307.952517 7
332.94542 8
335.928036 9
367.908061 10
389.935418 11
501.000683 12
1220.00119 13
1341.000733 14
1394.000602 15
1551.001454 16
1645.000389 17
2051.000548 18
2194.000402 19
2915.000526 20
3119.000604 21
3899.001133 22


==> experiments/attack_demo_longest/chain_growth_victim_14.txt <==
time height
0.537333 1
17.949116 2
23.945494 3
105.114064 4
265.939371 5
272.96565 6
307.962343 7
332.950426 8
335.929558 9
367.910173 10
389.940751 11
732.001065 12
865.001047 13
933.000247 14
1300.000287 15
1476.000943 16
2690.001182 17
3044.000781 18
3624.000785 19


==> experiments/attack_demo_longest/chain_growth_victim_15.txt <==
time height
1.00397 1
17.963987 2
23.955161 3
105.12561 4
265.992556 5
272.975537 6
307.972549 7
332.960269 8
335.933886 9
367.920299 10
389.950293 11
540.001363 12
963.001013 13
2839.000776 14
3265.001505 15
3514.000986 16


==> experiments/attack_demo_longest/chain_growth_victim_16.txt <==
time height
1.016501 1
17.000884 2
23.960484 3
105.159179 4
265.859744 5
272.980506 6
307.977156 7
332.975376 8
335.935146 9
367.922652 10
389.955069 11
715.001537 12
2932.000707 13
3396.001671 14
3625.000998 15


==> experiments/attack_demo_longest/chain_growth_victim_17.txt <==
time height
1.02123 1
17.973806 2
23.000854 3
105.151606 4
266.100161 5
272.985413 6
307.982566 7
332.970275 8
335.93664 9
367.928879 10
389.960079 11
766.001167 12
1239.001002 13
1412.000552 14
1959.000548 15
2948.001157 16
2982.000979 17
3888.000966 18
3892.000597 19
3929.000831 20


==> experiments/attack_demo_longest/chain_growth_victim_18.txt <==
time height
1.032844 1
17.903688 2
23.988161 3
105.07203 4
265.953721 5
273.005284 6
308.002575 7
332.920765 8
335.904223 9
367.957199 10
389.985881 11
548.000171 12
660.999978 13
2125.999887 14
2462.000149 15
3243.000491 16
3268.000074 17


==> experiments/attack_demo_longest/chain_growth_victim_19.txt <==
time height
1.008762 1
17.900104 2
23.983494 3
105.063379 4
265.001097 5
273.015142 6
307.923095 7
332.995762 8
335.903126 9
367.949082 10
389.980991 11
507.000789 12
768.000904 13
1111.000772 14
2124.000743 15
2925.001397 16
3322.000878 17


==> experiments/attack_demo_longest/chain_growth_victim_2.txt <==
time height
0.499877 1
17.934468 2
23.92584 3
104.547526 4
265.853348 5
272.001192 6
307.94287 7
332.93583 8
335.925005 9
367.000985 10
389.92544 11
1302.000999 12
1729.000246 13
2339.000802 14
3226.000954 15
3319.000659 16


==> experiments/attack_demo_longest/chain_growth_victim_3.txt <==
time height
0.542496 1
17.954199 2
23.940541 3
104.633139 4
266.048429 5
272.960897 6
307.957403 7
332.95532 8
335.930833 9
367.912557 10
389.945113 11
741.001423 12
1408.000979 13
1918.001224 14
2073.000803 15
3149.001493 16
3492.000636 17


==> experiments/attack_demo_longest/chain_growth_victim_4.txt <==
time height
1.417615 1
17.959656 2
23.950416 3
104.540286 4
266.064713 5
272.97076 6
307.967326 7
332.966147 8
335.932007 9
367.918213 10
389.000974 11
575.000852 12
1265.001213 13
1579.001499 14
1589.001336 15
1787.00081 16
1841.001543 17
1952.001324 18
2225.001579 19
2597.000866 20
2674.001448 21
3179.000992 22
3709.001589 23


==> experiments/attack_demo_longest/chain_growth_victim_5.txt <==
time height
1.060516 1
17.978874 2
23.96521 3
104.001084 4
266.040493 5
272.995316 6
307.991922 7
332.985083 8
335.945192 9
367.938459 10
389.970044 11
1651.001071 12
2030.001478 13
2251.00093 14
2742.001176 15
2787.001394 16
3193.000743 17
3577.000505 18


==> experiments/attack_demo_longest/chain_growth_victim_6.txt <==
time height
1.073807 1
17.968967 2
23.970152 3
104.571864 4
266.019546 5
272.990411 6
307.987103 7
332.98011 8
335.937807 9
367.936781 10
389.964871 11
825.99985 12
2313.999971 13
2525.999769 14
2929.000051 15
2974.99979 16
3950.000455 17


==> experiments/attack_demo_longest/chain_growth_victim_7.txt <==
time height
0.0 1
18.481314 2
24.472775 3
105.085282 4
266.475657 5
273.000194 6
307.998059 7
332.990819 8
335.96686 9
367.939907 10
390.470647 11
580.000082 12
648.000126 13
744.000447 14
1138.000235 15
1413.000805 16
1586.000064 17
1797.000024 18
1846.000474 19
1951.999824 20
2302.999861 21
2561.000185 22
3126.999847 23


==> experiments/attack_demo_longest/chain_growth_victim_8.txt <==
time height
1.011554 1
17.988091 2
23.978655 3
105.034494 4
266.024844 5
273.012565 6
307.920333 7
332.994736 8
335.997595 9
367.941383 10
389.98607 11
671.001052 12
728.000912 13
765.000674 14
1565.001365 15
3310.00125 16


==> experiments/attack_demo_longest/chain_growth_victim_9.txt <==
time height
1.027123 1
17.909811 2
23.902547 3
104.591595 4
265.930129 5
272.927585 6
308.014323 7
333.005925 8
335.917133 9
367.887252 10
389.901842 11
1762.000976 12
2994.000799 13
3463.001542 14
3528.000815 15


==> experiments/attack_variable_cap/freshest.txt <==
cap growth
2 0.038888
4 0.041111
6 0.0369444
7 0.0386111

==> experiments/attack_variable_cap/longest.txt <==
cap growth
2 0.005194444
4 0.012125
5 0.010569
6 0.0394444
7 0.0352777

==> experiments/bandwidth_usage/freshest-cap-4.txt <==
time mbps
0 18.430112
1 18.285312
2 19.648136
3 17.92616
4 18.942712
5 19.18468
6 19.16864
7 17.753312
8 18.78864
9 17.29788
10 17.067168
11 17.37704
12 14.2742
13 3.925176
14 3.947888
15 3.922976
16 3.911728
17 3.911664
18 3.911504
19 3.911728
20 4.0176
21 4.679592
22 3.913576
23 3.91184
24 3.911776
25 3.911632
26 3.911696
27 3.91168
28 3.911632
29 3.912192
30 3.911632
31 3.911712
32 3.91168
33 3.911672
34 3.911784
35 3.90772
36 3.934584
37 3.912768
38 3.91168
39 3.911728
40 3.911792
41 3.913072
42 3.915392
43 3.9128
44 3.935096
45 3.9354
46 3.912816
47 3.911808
48 3.911552
49 3.912352
50 3.912424
51 3.911688
52 3.907896
53 3.915736
54 3.907624
55 3.915672
56 4.022152
57 3.296248
58 0.689592
59 0.0
60 0.0
61 0.0
62 0.00056
63 0.0
64 0.0
65 0.0
66 0.0
67 0.0
68 0.0
69 0.0
70 0.220688
71 1.5166
72 0.0
73 0.001776
74 0.0228
75 0.025872
76 0.001152
77 0.0
78 0.0
79 0.000336
80 0.0
81 0.0
82 0.039256
83 0.659656
84 1.061184
85 0.0
86 0.0
87 0.0
88 0.0
89 0.0
90 0.0
91 0.0
92 0.0
93 0.0
94 0.0
95 0.00112
96 0.0
97 0.0
98 0.0
99 0.134632
100 0.767288
101 1.987752
102 15.205392
103 16.467192
104 16.473952
105 16.875264
106 16.969696
107 17.079296
108 17.30536
109 17.179712
110 19.164512
111 18.949048
112 18.728128
113 15.964736
114 1.684992
115 0.11528
116 0.339776
117 0.0
118 0.0
119 1.989904
120 14.682808
121 15.26592
122 15.788512
123 15.870608
124 15.774376
125 15.563696
126 16.481264
127 15.793936
128 14.50928
129 14.750736
130 10.621776
131 0.0
132 0.0
133 0.001248
134 0.008352
135 0.039168
136 0.002304
137 0.0
138 0.0
139 0.0
140 0.0
141 0.0
142 0.0
143 0.0
144 0.0
145 0.0
146 0.0
147 0.0
148 0.0
149 0.113512
150 0.781544
151 0.0
152 0.0
153 0.110344
154 0.768872
155 0.0
156 0.0
157 0.0
158 0.0
159 0.002016
160 0.0
161 0.0
162 0.0
163 0.0
164 0.00888
165 0.045072
166 0.002832
167 0.0
168 0.0
169 0.0
170 0.001008
171 0.0
172 0.0
173 0.0
174 0.0
175 0.0
176 0.0
177 0.0
178 0.0
179 0.00264
180 0.017424
181 0.00528
182 0.109816
183 0.768344
184 0.0
185 0.0
186 0.0
187 0.0
188 0.000672
189 0.0
190 0.0
191 0.0
192 0.0
193 0.0
194 0.006912
195 0.043344
196 0.003456
197 0.0
198 0.110344
199 0.76868
200 0.000672
201 0.0
202 0.0
203 0.0
204 0.0
205 0.0
206 0.0
207 0.110152
208 0.350536
209 0.0028
210 0.0
211 0.0
212 0.0
213 0.0
214 0.0
215 0.0
216 0.0
217 0.0
218 0.0
219 0.0
220 0.0
221 0.0
222 0.0
223 0.021648
224 0.010608
225 2.043912
226 14.136136
227 15.93396
228 15.201776
229 14.474944
230 14.963744
231 14.710704
232 16.12424
233 17.378264
234 16.608192
235 16.376752
236 15.863904
237 16.998936
238 15.718168
239 15.936648
240 17.183032
241 18.197744
242 19.031936
243 19.424248
244 19.143752
245 19.608064
246 19.450888
247 18.381072
248 18.445872
249 18.815216
250 18.146784
251 17.55596
252 17.386688
253 18.105752
254 19.62564
255 19.568032
256 19.616016
257 19.636176
258 19.559088
259 19.560896
260 19.552624
261 19.626232
262 19.604096
263 19.519704
264 19.553072
265 19.596368
266 19.635936
267 19.614992
268 19.614712
269 19.525376
270 17.503592
271 13.123736
272 3.063776
273 3.063776
274 3.063712
275 3.063776
276 3.063904
277 3.0606
278 3.06692
279 3.06384
280 3.063824
281 3.063872
282 3.06384
283 3.063856
284 3.066432
285 3.097152
286 3.078384
287 3.060696
288 3.066936
289 3.063712
290 3.064144
291 3.064112
292 3.063872
293 3.063728
294 3.06376
295 3.063856
296 3.063584
297 3.063744
298 3.063824
299 3.06376
300 3.06864
301 3.078048
302 3.06496
303 3.063808
304 3.064448
305 3.061368
306 3.06636
307 3.06384
308 3.063856
309 3.063888
310 3.063872
311 3.063824
312 3.06376
313 3.063808
314 3.066224
315 3.084832
316 3.089728
317 3.064384
318 3.063776
319 3.063904
320 3.174856
321 2.913816
322 0.0
323 0.0
324 0.0
325 0.0
326 0.0
327 0.0
328 0.0
329 0.0
330 0.0
331 0.0
332 0.0
333 0.0
334 0.0
335 0.0
336 0.025344
337 0.0
338 0.0
339 0.0
340 0.0
341 0.003136
342 0.0
343 0.0
344 0.001776
345 0.021552
346 0.027024
347 0.112648
348 0.76676
349 0.0
350 0.0
351 0.0
352 0.0
353 1.955016
354 14.225776
355 17.481536
356 16.58772
357 16.421336
358 16.760624
359 16.679616
360 15.92536
361 16.511736
362 19.068952
363 19.280696
364 19.112808
365 18.426024
366 18.345472
367 18.287744
368 19.11332
369 17.821192
370 17.370536
371 18.890176
372 19.515
373 19.464376
374 19.331688
375 19.366104
376 19.361224
377 18.83328
378 19.219336
379 19.62132
380 19.604432
381 19.099648
382 19.503648
383 19.6134
384 19.596488
385 19.585296
386 19.620504
387 19.367176
388 19.50264
389 13.47636
390 0.0
391 0.0
392 0.0
393 0.0
394 0.0
395 0.0
396 0.0
397 0.0
398 0.0
399 0.0
400 0.0
401 0.0
402 0.0
403 0.0
404 0.001248
405 0.032544
406 0.04032
407 0.002832
408 0.0
409 0.0
410 0.0
411 0.0
412 0.0
413 0.0
414 0.0
415 0.0
416 0.0
417 0.0
418 0.0
419 0.0
420 0.003168
421 0.020064
422 0.002112
423 0.0
424 0.0
425 0.0
426 0.0
427 0.0
428 0.110344
429 0.768872
430 0.0
431 0.0
432 0.0
433 0.0
434 0.007728
435 0.007536
436 0.043344
437 0.002832
438 0.0
439 0.0
440 1.938216
441 16.054456
442 16.454592
443 16.428432
444 17.777864
445 16.081744
446 18.107512
447 17.10692
448 17.48544
449 17.880536
450 19.625568
451 19.630288
452 19.58044
453 19.51628
454 18.767696
455 18.1522
456 19.129608
457 17.47084
458 18.959848
459 19.619288
460 19.113384
461 19.550064
462 19.611328
463 18.340048
464 18.855048
465 17.548752
466 17.762064
467 17.336344
468 16.978992
469 17.564296
470 17.453232
471 17.415272
472 15.334864
473 3.063792
474 3.063824
475 3.174072
476 2.933376
477 0.074536
478 2.658864
479 16.10296
480 16.573088
481 16.548872
482 16.67856
483 17.298472
484 17.526416
485 17.208448
486 17.288928
487 17.16248
488 18.816688
489 18.610112
490 18.220992
491 18.60192
492 19.551288
493 19.214424
494 19.179744
495 19.615
496 19.592328
497 19.591112
498 19.623824
499 18.855968
500 19.265656

==> experiments/bandwidth_usage/longest-cap-4.txt <==
time mbps
0 19.58724
1 19.574008
2 19.58924
3 19.556352
4 19.587848
5 19.550808
6 19.57764
7 19.573408
8 19.580544
9 19.554064
10 19.589176
11 19.55672
12 19.559544
13 19.576664
14 19.578544
15 19.55812
16 19.59512
17 19.564488
18 19.575048
19 19.569224
20 19.588368
21 19.573832
22 19.571984
23 19.552344
24 19.590864
25 19.562568
26 19.568952
27 19.5772
28 19.563112
29 19.5802
30 19.566344
31 19.574368
32 19.582168
33 19.55688
34 19.599984
35 19.57548
36 19.584248
37 19.57144
38 19.571664
39 19.57468
40 19.573552
41 19.56028
42 19.572928
43 19.574816
44 19.5792
45 19.566912
46 19.045976
47 19.580664
48 19.529128
49 19.034704
50 19.179096
51 19.23608
52 18.079672
53 17.447784
54 19.36428
55 19.073384
56 19.56868
57 17.05188
58 16.447536
59 19.271168
60 18.76668
61 17.50468
62 18.727656
63 19.279744
64 18.59648
65 19.428824
66 18.991936
67 18.762888
68 19.57832
69 19.553224
70 19.54884
71 19.57896
72 19.574288
73 19.555872
74 19.546456
75 19.56452
76 19.559424
77 19.559952
78 19.542992
79 19.568616
80 19.57568
81 19.580416
82 19.499992
83 19.565992
84 19.56704
85 19.56216
86 19.403176
87 18.100232
88 18.263152
89 18.31664
90 19.578184
91 19.5624
92 19.067568
93 19.555384
94 19.567608
95 19.567848
96 19.535224
97 19.583848
98 19.57748
99 19.58988
100 19.51816
101 19.14784
102 19.55612
103 17.8414
104 18.110696
105 19.313808
106 19.546736
107 19.556432
108 19.54192
109 19.56872
110 19.530376
111 19.56972
112 19.557768
113 19.560104
114 19.543576
115 19.583152
116 19.553304
117 19.55876
118 19.56708
119 19.56436
120 19.551272
121 19.582992
122 19.573848
123 19.542312
124 19.555616
125 19.565128
126 19.562776
127 19.558704
128 19.561184
129 19.558312
130 19.56752
131 19.553408
132 19.55908
133 19.560384
134 19.555728
135 19.553328
136 19.57424
137 19.569376
138 19.572112
139 19.567152
140 19.576904
141 19.575008
142 19.50516
143 19.572392
144 18.548504
145 19.568816
146 19.587552
147 19.523432
148 19.408792
149 19.045328
150 17.643392
151 18.450696
152 18.05076
153 18.445136
154 17.247048
155 19.570272
156 19.3784
157 19.38256
158 19.569336
159 19.570496
160 19.566336
161 19.544608
162 19.56752
163 19.573752
164 19.570752
165 19.584432
166 19.559032
167 19.59316
168 19.570032
169 19.573608
170 19.573992
171 19.568784
172 19.58116
173 19.58804
174 19.5692
175 19.574952
176 19.586552
177 19.553968
178 19.590848
179 19.583184
180 19.5748
181 19.570208
182 19.569664
183 19.581
184 19.584968
185 19.561216
186 19.563328
187 19.587536
188 19.570096
189 19.577888
190 19.569496
191 19.582528
192 19.56476
193 19.565472
194 19.584128
195 19.56896
196 19.546536
197 19.591448
198 19.554376
199 19.575896
200 19.573408
201 19.566632
202 19.601664
203 19.546272
204 19.592344
205 19.576784
206 19.54804
207 18.767752
208 18.076816
209 19.184224
210 19.594416
211 19.549832
212 19.584088
213 19.55608
214 19.586112
215 18.112512
216 19.592392
217 19.20512
218 18.007056
219 18.807728
220 18.669096
221 19.159632
222 19.47628
223 19.5686
224 19.365864
225 19.180176
226 19.574328
227 19.587176
228 19.564784
229 19.568992
230 19.575688
231 19.574328
232 19.56832
233 19.558728
234 19.556744
235 19.573384
236 19.559472
237 19.569848
238 19.570208
239 19.580072
240 19.537504
241 19.56588
242 19.540544
243 19.572424
244 19.541536
245 19.564096
246 19.556472
247 19.552304
248 19.559888
249 19.557416
250 19.545064
251 19.572808
252 19.54356
253 19.559672
254 19.562032
255 19.569192
256 19.56132
257 19.583104
258 19.56132
259 19.594208
260 19.578896
261 19.570288
262 19.574784
263 19.58104
264 19.560864
265 19.5824
266 19.572512
267 19.576384
268 19.551768
269 19.566416
270 19.5546
271 19.577384
272 19.576664
273 19.548864
274 19.582088
275 19.552352
276 19.598376
277 19.557024
278 19.576056
279 19.548528
280 19.580792
281 19.54068
282 19.595048
283 19.546328
284 19.567208
285 19.588416
286 19.574752
287 19.577176
288 19.566856
289 19.572848
290 19.438024
291 19.562464
292 19.59384
293 19.567576
294 19.419128
295 19.533984
296 19.496648
297 19.549216
298 19.130088
299 19.572008
300 19.581496
301 19.564872
302 19.595448
303 19.435112
304 18.693056
305 18.188176
306 18.473744
307 18.688624
308 19.326128
309 16.644712
310 18.48372
311 18.91908
312 17.615272
313 19.217256
314 18.591968
315 19.065008
316 19.57464
317 19.291144
318 19.478328
319 19.41352
320 19.082304
321 19.180344
322 19.317416
323 19.557336
324 19.15448
325 18.488664
326 16.280448
327 17.690248
328 18.928872
329 19.038648
330 19.346464
331 18.140664
332 19.013744
333 18.121888
334 18.75768
335 17.531936
336 15.480744
337 18.059792
338 16.632856
339 18.621312
340 15.310152
341 18.451432
342 16.667984
343 17.480776
344 18.479744
345 18.798568
346 18.47972
347 18.822872
348 15.015072
349 16.682624
350 16.096992
351 17.781496
352 18.155808
353 17.099496
354 19.391584
355 19.437592
356 19.56828
357 19.565208
358 19.572992
359 19.572824
360 19.557488
361 19.563184
362 19.570912
363 19.569464
364 19.57036
365 19.558128
366 19.5586
367 19.557352
368 19.568008
369 19.581696
370 19.552792
371 19.56132
372 19.587768
373 19.566256
374 19.578712
375 19.584064
376 19.572512
377 19.58948
378 19.57368
379 19.565984
380 19.580264
381 19.564792
382 19.573224
383 19.576784
384 19.57064
385 19.567992
386 19.56936
387 19.594904
388 19.575432
389 19.574728
390 19.559096
391 19.573816
392 19.559776
393 19.580184
394 19.584208
395 19.564416
396 19.576096
397 19.571272
398 19.567272
399 19.596216
400 19.55384
401 19.589104
402 19.578648
403 19.56708
404 19.568752
405 19.564736
406 19.571208
407 19.576096
408 19.568752
409 19.586424
410 19.581184
411 19.554648
412 19.583184
413 19.574544
414 19.579928
415 19.586976
416 19.56696
417 19.571328
418 19.583856
419 19.566312
420 19.577472
421 19.558536
422 19.58024
423 19.554144
424 19.599408
425 19.573832
426 19.503744
427 19.583144
428 19.558144
429 19.573248
430 19.594416
431 19.556296
432 19.594
433 19.580848
434 19.564568
435 19.573784
436 19.57308
437 19.588936
438 19.560352
439 19.573968
440 19.580448
441 19.57384
442 19.56024
443 19.589928
444 19.560944
445 19.57684
446 19.562512
447 19.554776
448 19.568344
449 19.583456
450 19.553624
451 19.584024
452 19.541928
453 19.586216
454 19.55704
455 19.574304
456 19.5506
457 19.596056
458 19.575872
459 19.564968
460 19.578072
461 19.5536
462 19.563424
463 19.555528
464 19.571824
465 19.554888
466 19.567
467 19.573024
468 19.558232
469 19.556264
470 19.570144
471 19.5656
472 19.561672
473 19.567968
474 19.571912
475 19.572192
476 19.59248
477 19.566048
478 19.569528
479 19.556648
480 19.291864
481 19.587368
482 19.60452
483 19.544656
484 19.583512
485 19.542712
486 19.569288
487 19.54968
488 19.556488
489 19.569088
490 19.57248
491 19.569752
492 19.548992
493 19.587672
494 19.575256
495 19.559088
496 19.55992
497 19.571392
498 19.562824
499 19.55648
500 19.570112


==> experiments/larger_blocks/growth.txt <==
kb rate
1 0.035555555555555556
2 0.041111111111111105
4 0.03222222222222222
8 0.041111111111111105
16 0.03833333333333333

==> experiments/propagation_delay/freshest-5-attacker.txt <==
midpoint density
0 0
0.46 0.0
0.473 0.00037105751391465676
0.485 0.0007421150278293135
0.499 0.0011131725417439704
0.51 0.001484230055658627
0.525 0.0018552875695732839
0.534 0.0022263450834879408
0.534 0.0025974025974025974
0.549 0.002968460111317254
0.55 0.003339517625231911
0.562 0.0037105751391465678
0.576 0.004081632653061225
0.601 0.0044526901669758815
0.618 0.004823747680890538
0.628 0.005194805194805195
0.637 0.0055658627087198514
0.641 0.005936920222634508
0.647 0.006307977736549165
0.648 0.006679035250463822
0.663 0.007050092764378479
0.668 0.0074211502782931356
0.669 0.007792207792207792
0.673 0.00816326530612245
0.684 0.008534322820037106
0.684 0.008905380333951763
0.685 0.00927643784786642
0.687 0.009647495361781076
0.689 0.010018552875695733
0.691 0.01038961038961039
0.693 0.010760667903525046
0.694 0.011131725417439703
0.695 0.01150278293135436
0.698 0.011873840445269016
0.702 0.012244897959183673
0.703 0.01261595547309833
0.704 0.012987012987012988
0.707 0.013358070500927645
0.707 0.013729128014842301
0.708 0.014100185528756958
0.712 0.014471243042671614
0.712 0.014842300556586271
0.713 0.015213358070500928
0.714 0.015584415584415584
0.714 0.01595547309833024
0.715 0.0163265306122449
0.715 0.016697588126159554
0.715 0.017068645640074213
0.715 0.017439703153988868
0.718 0.017810760667903526
0.722 0.01818181818181818
0.722 0.01855287569573284
0.723 0.018923933209647494
0.724 0.019294990723562153
0.724 0.019666048237476808
0.725 0.020037105751391466
0.725 0.02040816326530612
0.725 0.02077922077922078
0.726 0.021150278293135438
0.726 0.021521335807050092
0.727 0.02189239332096475
0.727 0.022263450834879406
0.728 0.022634508348794064
0.728 0.02300556586270872
0.728 0.023376623376623377
0.728 0.023747680890538032
0.728 0.02411873840445269
0.729 0.024489795918367346
0.73 0.024860853432282004
0.73 0.02523191094619666
0.731 0.025602968460111317
0.731 0.025974025974025976
0.732 0.02634508348794063
0.733 0.02671614100185529
0.733 0.027087198515769944
0.733 0.027458256029684602
0.734 0.027829313543599257
0.734 0.028200371057513916
0.735 0.02857142857142857
0.735 0.02894248608534323
0.737 0.029313543599257884
0.738 0.029684601113172542
0.739 0.030055658627087197
0.739 0.030426716141001856
0.739 0.03079777365491651
0.739 0.03116883116883117
0.74 0.03153988868274583
0.74 0.03191094619666048
0.741 0.03228200371057514
0.741 0.0326530612244898
0.743 0.033024118738404454
0.743 0.03339517625231911
0.743 0.033766233766233764
0.743 0.034137291280148425
0.743 0.03450834879406308
0.744 0.034879406307977735
0.744 0.03525046382189239
0.744 0.03562152133580705
0.744 0.03599257884972171
0.745 0.03636363636363636
0.746 0.036734693877551024
0.747 0.03710575139146568
0.747 0.037476808905380334
0.747 0.03784786641929499
0.748 0.03821892393320965
0.748 0.038589981447124305
0.749 0.03896103896103896
0.749 0.039332096474953615
0.749 0.03970315398886828
0.749 0.04007421150278293
0.749 0.04044526901669759
0.75 0.04081632653061224
0.75 0.041187384044526903
0.75 0.04155844155844156
0.75 0.04192949907235621
0.75 0.042300556586270875
0.75 0.04267161410018553
0.751 0.043042671614100185
0.751 0.04341372912801484
0.751 0.0437847866419295
0.751 0.04415584415584416
0.751 0.04452690166975881
0.751 0.044897959183673466
0.751 0.04526901669758813
0.751 0.04564007421150278
0.752 0.04601113172541744
0.752 0.04638218923933209
0.752 0.046753246753246755
0.752 0.04712430426716141
0.752 0.047495361781076065
0.752 0.04786641929499073
0.752 0.04823747680890538
0.752 0.048608534322820036
0.753 0.04897959183673469
0.753 0.04935064935064935
0.753 0.04972170686456401
0.753 0.05009276437847866
0.753 0.05046382189239332
0.753 0.05083487940630798
0.753 0.051205936920222635
0.753 0.05157699443413729
0.754 0.05194805194805195
0.755 0.052319109461966606
0.756 0.05269016697588126
0.756 0.053061224489795916
0.756 0.05343228200371058
0.757 0.05380333951762523
0.757 0.05417439703153989
0.757 0.05454545454545454
0.757 0.054916512059369205
0.758 0.05528756957328386
0.758 0.055658627087198514
0.758 0.05602968460111317
0.758 0.05640074211502783
0.758 0.056771799628942486
0.758 0.05714285714285714
0.758 0.0575139146567718
0.759 0.05788497217068646
0.759 0.05825602968460111
0.759 0.05862708719851577
0.76 0.05899814471243043
0.76 0.059369202226345084
0.761 0.05974025974025974
0.761 0.060111317254174394
0.761 0.060482374768089056
0.762 0.06085343228200371
0.762 0.061224489795918366
0.762 0.06159554730983302
0.763 0.06196660482374768
0.763 0.06233766233766234
0.763 0.062708719851577
0.763 0.06307977736549165
0.763 0.06345083487940631
0.764 0.06382189239332096
0.764 0.06419294990723562
0.765 0.06456400742115027
0.766 0.06493506493506493
0.766 0.0653061224489796
0.767 0.06567717996289425
0.767 0.06604823747680891
0.767 0.06641929499072356
0.767 0.06679035250463822
0.768 0.06716141001855287
0.769 0.06753246753246753
0.769 0.0679035250463822
0.769 0.06827458256029685
0.77 0.0686456400742115
0.77 0.06901669758812616
0.771 0.06938775510204082
0.771 0.06975881261595547
0.771 0.07012987012987013
0.771 0.07050092764378478
0.772 0.07087198515769945
0.772 0.0712430426716141
0.772 0.07161410018552876
0.772 0.07198515769944341
0.773 0.07235621521335807
0.773 0.07272727272727272
0.773 0.07309833024118738
0.774 0.07346938775510205
0.774 0.0738404452690167
0.774 0.07421150278293136
0.774 0.07458256029684601
0.775 0.07495361781076067
0.775 0.07532467532467532
0.775 0.07569573283858998
0.777 0.07606679035250463
0.778 0.0764378478664193
0.778 0.07680890538033396
0.778 0.07717996289424861
0.778 0.07755102040816327
0.778 0.07792207792207792
0.778 0.07829313543599258
0.779 0.07866419294990723
0.779 0.0790352504638219
0.779 0.07940630797773655
0.779 0.07977736549165121
0.78 0.08014842300556586
0.78 0.08051948051948052
0.78 0.08089053803339517
0.781 0.08126159554730983
0.782 0.08163265306122448
0.782 0.08200371057513915
0.783 0.08237476808905381
0.783 0.08274582560296846
0.783 0.08311688311688312
0.784 0.08348794063079777
0.784 0.08385899814471243
0.784 0.08423005565862708
0.785 0.08460111317254175
0.785 0.0849721706864564
0.785 0.08534322820037106
0.785 0.08571428571428572
0.786 0.08608534322820037
0.786 0.08645640074211502
0.787 0.08682745825602968
0.787 0.08719851576994433
0.787 0.087569573283859
0.787 0.08794063079777366
0.787 0.08831168831168831
0.787 0.08868274582560297
0.787 0.08905380333951762
0.788 0.08942486085343228
0.789 0.08979591836734693
0.789 0.0901669758812616
0.789 0.09053803339517626
0.79 0.09090909090909091
0.79 0.09128014842300557
0.79 0.09165120593692022
0.791 0.09202226345083488
0.791 0.09239332096474953
0.791 0.09276437847866419
0.791 0.09313543599257885
0.792 0.09350649350649351
0.793 0.09387755102040816
0.793 0.09424860853432282
0.793 0.09461966604823747
0.794 0.09499072356215213
0.794 0.09536178107606678
0.794 0.09573283858998145
0.795 0.09610389610389611
0.795 0.09647495361781076
0.795 0.09684601113172542
0.797 0.09721706864564007
0.797 0.09758812615955473
0.798 0.09795918367346938
0.798 0.09833024118738404
0.799 0.0987012987012987
0.799 0.09907235621521336
0.8 0.09944341372912802
0.801 0.09981447124304267
0.801 0.10018552875695733
0.801 0.10055658627087198
0.801 0.10092764378478664
0.802 0.1012987012987013
0.802 0.10166975881261596
0.802 0.10204081632653061
0.802 0.10241187384044527
0.803 0.10278293135435992
0.803 0.10315398886827458
0.804 0.10352504638218923
0.804 0.1038961038961039
0.805 0.10426716141001856
0.805 0.10463821892393321
0.805 0.10500927643784787
0.805 0.10538033395176252
0.805 0.10575139146567718
0.806 0.10612244897959183
0.806 0.10649350649350649
0.807 0.10686456400742116
0.807 0.10723562152133581
0.808 0.10760667903525047
0.808 0.10797773654916512
0.809 0.10834879406307978
0.809 0.10871985157699443
0.809 0.10909090909090909
0.81 0.10946196660482375
0.81 0.10983302411873841
0.81 0.11020408163265306
0.81 0.11057513914656772
0.811 0.11094619666048237
0.811 0.11131725417439703
0.812 0.11168831168831168
0.812 0.11205936920222634
0.812 0.11243042671614101
0.812 0.11280148423005566
0.813 0.11317254174397032
0.813 0.11354359925788497
0.813 0.11391465677179963
0.813 0.11428571428571428
0.814 0.11465677179962894
0.814 0.1150278293135436
0.814 0.11539888682745826
0.814 0.11576994434137292
0.815 0.11614100185528757
0.815 0.11651205936920223
0.816 0.11688311688311688
0.817 0.11725417439703154
0.819 0.11762523191094619
0.819 0.11799628942486086
0.819 0.11836734693877551
0.819 0.11873840445269017
0.819 0.11910946196660482
0.82 0.11948051948051948
0.821 0.11985157699443413
0.822 0.12022263450834879
0.822 0.12059369202226346
0.823 0.12096474953617811
0.823 0.12133580705009277
0.823 0.12170686456400742
0.823 0.12207792207792208
0.823 0.12244897959183673
0.823 0.12282003710575139
0.823 0.12319109461966604
0.824 0.12356215213358071
0.824 0.12393320964749537
0.825 0.12430426716141002
0.825 0.12467532467532468
0.825 0.12504638218923933
0.825 0.125417439703154
0.825 0.12578849721706864
0.826 0.1261595547309833
0.826 0.12653061224489795
0.826 0.12690166975881262
0.826 0.12727272727272726
0.827 0.12764378478664193
0.827 0.1280148423005566
0.827 0.12838589981447124
0.827 0.1287569573283859
0.827 0.12912801484230055
0.827 0.12949907235621522
0.828 0.12987012987012986
0.828 0.13024118738404453
0.829 0.1306122448979592
0.83 0.13098330241187384
0.831 0.1313543599257885
0.831 0.13172541743970315
0.831 0.13209647495361782
0.831 0.13246753246753246
0.832 0.13283858998144712
0.832 0.1332096474953618
0.832 0.13358070500927643
0.833 0.1339517625231911
0.833 0.13432282003710574
0.835 0.1346938775510204
0.835 0.13506493506493505
0.836 0.13543599257884972
0.836 0.1358070500927644
0.836 0.13617810760667903
0.836 0.1365491651205937
0.837 0.13692022263450834
0.837 0.137291280148423
0.838 0.13766233766233765
0.838 0.13803339517625232
0.838 0.13840445269016696
0.838 0.13877551020408163
0.839 0.1391465677179963
0.839 0.13951762523191094
0.839 0.1398886827458256
0.84 0.14025974025974025
0.841 0.14063079777365492
0.841 0.14100185528756956
0.841 0.14137291280148423
0.841 0.1417439703153989
0.842 0.14211502782931354
0.842 0.1424860853432282
0.842 0.14285714285714285
0.843 0.14322820037105752
0.843 0.14359925788497216
0.843 0.14397031539888683
0.844 0.1443413729128015
0.844 0.14471243042671614
0.845 0.1450834879406308
0.845 0.14545454545454545
0.845 0.14582560296846012
0.845 0.14619666048237476
0.845 0.14656771799628943
0.846 0.1469387755102041
0.846 0.14730983302411874
0.847 0.1476808905380334
0.847 0.14805194805194805
0.848 0.14842300556586271
0.848 0.14879406307977736
0.848 0.14916512059369202
0.848 0.14953617810760667
0.849 0.14990723562152133
0.849 0.150278293135436
0.849 0.15064935064935064
0.849 0.1510204081632653
0.849 0.15139146567717995
0.849 0.15176252319109462
0.85 0.15213358070500926
0.85 0.15250463821892393
0.851 0.1528756957328386
0.851 0.15324675324675324
0.851 0.1536178107606679
0.852 0.15398886827458255
0.852 0.15435992578849722
0.852 0.15473098330241186
0.853 0.15510204081632653
0.853 0.1554730983302412
0.854 0.15584415584415584
0.854 0.1562152133580705
0.854 0.15658627087198515
0.854 0.15695732838589982
0.854 0.15732838589981446
0.854 0.15769944341372913
0.854 0.1580705009276438
0.854 0.15844155844155844
0.855 0.1588126159554731
0.855 0.15918367346938775
0.855 0.15955473098330242
0.855 0.15992578849721706
0.855 0.16029684601113173
0.856 0.1606679035250464
0.856 0.16103896103896104
0.856 0.1614100185528757
0.856 0.16178107606679035
0.856 0.16215213358070502
0.856 0.16252319109461966
0.857 0.16289424860853433
0.857 0.16326530612244897
0.857 0.16363636363636364
0.858 0.1640074211502783
0.858 0.16437847866419295
0.858 0.16474953617810761
0.858 0.16512059369202226
0.858 0.16549165120593692
0.859 0.16586270871985156
0.859 0.16623376623376623
0.859 0.1666048237476809
0.86 0.16697588126159554
0.86 0.1673469387755102
0.86 0.16771799628942485
0.86 0.16808905380333952
0.86 0.16846011131725416
0.86 0.16883116883116883
0.861 0.1692022263450835
0.862 0.16957328385899814
0.862 0.1699443413729128
0.862 0.17031539888682745
0.862 0.17068645640074212
0.862 0.17105751391465676
0.863 0.17142857142857143
0.863 0.1717996289424861
0.864 0.17217068645640074
0.864 0.1725417439703154
0.864 0.17291280148423005
0.865 0.17328385899814472
0.865 0.17365491651205936
0.866 0.17402597402597403
0.866 0.17439703153988867
0.866 0.17476808905380334
0.866 0.175139146567718
0.866 0.17551020408163265
0.866 0.17588126159554732
0.866 0.17625231910946196
0.867 0.17662337662337663
0.867 0.17699443413729127
0.867 0.17736549165120594
0.867 0.1777365491651206
0.867 0.17810760667903525
0.867 0.17847866419294992
0.867 0.17884972170686456
0.867 0.17922077922077922
0.867 0.17959183673469387
0.868 0.17996289424860853
0.868 0.1803339517625232
0.868 0.18070500927643784
0.868 0.1810760667903525
0.868 0.18144712430426715
0.868 0.18181818181818182
0.869 0.18218923933209646
0.869 0.18256029684601113
0.869 0.1829313543599258
0.869 0.18330241187384044
0.87 0.1836734693877551
0.87 0.18404452690166975
0.87 0.18441558441558442
0.87 0.18478664192949906
0.87 0.18515769944341373
0.871 0.18552875695732837
0.871 0.18589981447124304
0.871 0.1862708719851577
0.871 0.18664192949907235
0.871 0.18701298701298702
0.871 0.18738404452690166
0.871 0.18775510204081633
0.872 0.18812615955473097
0.872 0.18849721706864564
0.872 0.1888682745825603
0.872 0.18923933209647495
0.872 0.18961038961038962
0.873 0.18998144712430426
0.873 0.19035250463821893
0.873 0.19072356215213357
0.873 0.19109461966604824
0.873 0.1914656771799629
0.873 0.19183673469387755
0.874 0.19220779220779222
0.874 0.19257884972170686
0.874 0.19294990723562153
0.874 0.19332096474953617
0.874 0.19369202226345084
0.874 0.1940630797773655
0.874 0.19443413729128015
0.874 0.19480519480519481
0.875 0.19517625231910946
0.875 0.19554730983302412
0.875 0.19591836734693877
0.875 0.19628942486085343
0.875 0.19666048237476808
0.875 0.19703153988868274
0.875 0.1974025974025974
0.875 0.19777365491651205
0.875 0.19814471243042672
0.876 0.19851576994434136
0.876 0.19888682745825603
0.876 0.19925788497217067
0.877 0.19962894248608534
0.877 0.2
0.877 0.20037105751391465
0.877 0.20074211502782932
0.877 0.20111317254174396
0.878 0.20148423005565863
0.878 0.20185528756957327
0.878 0.20222634508348794
0.878 0.2025974025974026
0.878 0.20296846011131725
0.878 0.20333951762523192
0.878 0.20371057513914656
0.879 0.20408163265306123
0.879 0.20445269016697587
0.879 0.20482374768089054
0.879 0.2051948051948052
0.879 0.20556586270871985
0.879 0.20593692022263452
0.879 0.20630797773654916
0.88 0.20667903525046383
0.88 0.20705009276437847
0.88 0.20742115027829314
0.88 0.2077922077922078
0.88 0.20816326530612245
0.88 0.20853432282003712
0.88 0.20890538033395176
0.881 0.20927643784786643
0.881 0.20964749536178107
0.881 0.21001855287569574
0.881 0.21038961038961038
0.882 0.21076066790352505
0.882 0.21113172541743971
0.882 0.21150278293135436
0.882 0.21187384044526902
0.882 0.21224489795918366
0.882 0.21261595547309833
0.883 0.21298701298701297
0.883 0.21335807050092764
0.883 0.2137291280148423
0.883 0.21410018552875695
0.883 0.21447124304267162
0.883 0.21484230055658626
0.883 0.21521335807050093
0.883 0.21558441558441557
0.883 0.21595547309833024
0.883 0.2163265306122449
0.884 0.21669758812615955
0.884 0.21706864564007422
0.884 0.21743970315398886
0.884 0.21781076066790353
0.885 0.21818181818181817
0.885 0.21855287569573284
0.885 0.2189239332096475
0.885 0.21929499072356215
0.885 0.21966604823747682
0.885 0.22003710575139146
0.885 0.22040816326530613
0.886 0.22077922077922077
0.886 0.22115027829313544
0.886 0.22152133580705008
0.887 0.22189239332096475
0.887 0.22226345083487942
0.887 0.22263450834879406
0.887 0.22300556586270873
0.887 0.22337662337662337
0.887 0.22374768089053804
0.887 0.22411873840445268
0.888 0.22448979591836735
0.888 0.22486085343228202
0.888 0.22523191094619666
0.888 0.22560296846011132
0.888 0.22597402597402597
0.889 0.22634508348794063
0.889 0.22671614100185528
0.889 0.22708719851576994
0.89 0.2274582560296846
0.89 0.22782931354359925
0.89 0.22820037105751392
0.89 0.22857142857142856
0.89 0.22894248608534323
0.89 0.22931354359925787
0.89 0.22968460111317254
0.89 0.2300556586270872
0.89 0.23042671614100185
0.891 0.23079777365491652
0.891 0.23116883116883116
0.891 0.23153988868274583
0.891 0.23191094619666047
0.891 0.23228200371057514
0.891 0.23265306122448978
0.891 0.23302411873840445
0.891 0.23339517625231912
0.891 0.23376623376623376
0.892 0.23413729128014843
0.892 0.23450834879406307
0.892 0.23487940630797774
0.892 0.23525046382189238
0.892 0.23562152133580705
0.893 0.23599257884972172
0.893 0.23636363636363636
0.893 0.23673469387755103
0.893 0.23710575139146567
0.893 0.23747680890538034
0.894 0.23784786641929498
0.894 0.23821892393320965
0.894 0.23858998144712432
0.894 0.23896103896103896
0.894 0.23933209647495363
0.894 0.23970315398886827
0.894 0.24007421150278294
0.894 0.24044526901669758
0.894 0.24081632653061225
0.894 0.24118738404452691
0.894 0.24155844155844156
0.894 0.24192949907235622
0.894 0.24230055658627087
0.895 0.24267161410018553
0.895 0.24304267161410018
0.895 0.24341372912801484
0.895 0.2437847866419295
0.895 0.24415584415584415
0.896 0.24452690166975882
0.896 0.24489795918367346
0.896 0.24526901669758813
0.896 0.24564007421150277
0.896 0.24601113172541744
0.896 0.24638218923933208
0.896 0.24675324675324675
0.896 0.24712430426716142
0.897 0.24749536178107606
0.897 0.24786641929499073
0.897 0.24823747680890537
0.897 0.24860853432282004
0.897 0.24897959183673468
0.897 0.24935064935064935
0.898 0.24972170686456402
0.898 0.25009276437847866
0.898 0.2504638218923933
0.898 0.250834879406308
0.898 0.25120593692022264
0.898 0.2515769944341373
0.898 0.2519480519480519
0.898 0.2523191094619666
0.899 0.25269016697588126
0.899 0.2530612244897959
0.899 0.2534322820037106
0.899 0.25380333951762524
0.899 0.2541743970315399
0.899 0.2545454545454545
0.899 0.2549165120593692
0.899 0.25528756957328386
0.9 0.2556586270871985
0.9 0.2560296846011132
0.9 0.25640074211502784
0.9 0.2567717996289425
0.9 0.2571428571428571
0.9 0.2575139146567718
0.9 0.25788497217068646
0.9 0.2582560296846011
0.9 0.2586270871985158
0.9 0.25899814471243043
0.901 0.2593692022263451
0.901 0.2597402597402597
0.901 0.2601113172541744
0.901 0.26048237476808905
0.901 0.2608534322820037
0.901 0.2612244897959184
0.901 0.26159554730983303
0.901 0.2619666048237477
0.901 0.2623376623376623
0.902 0.262708719851577
0.902 0.26307977736549165
0.902 0.2634508348794063
0.902 0.263821892393321
0.902 0.26419294990723563
0.902 0.26456400742115027
0.903 0.2649350649350649
0.903 0.2653061224489796
0.903 0.26567717996289425
0.903 0.2660482374768089
0.903 0.2664192949907236
0.903 0.26679035250463823
0.903 0.26716141001855287
0.903 0.2675324675324675
0.903 0.2679035250463822
0.903 0.26827458256029685
0.903 0.2686456400742115
0.903 0.2690166975881262
0.903 0.2693877551020408
0.903 0.26975881261595547
0.903 0.2701298701298701
0.903 0.2705009276437848
0.903 0.27087198515769945
0.903 0.2712430426716141
0.904 0.2716141001855288
0.904 0.2719851576994434
0.904 0.27235621521335807
0.904 0.2727272727272727
0.904 0.2730983302411874
0.904 0.27346938775510204
0.904 0.2738404452690167
0.904 0.2742115027829313
0.904 0.274582560296846
0.904 0.27495361781076066
0.905 0.2753246753246753
0.905 0.27569573283859
0.905 0.27606679035250464
0.905 0.2764378478664193
0.905 0.2768089053803339
0.905 0.2771799628942486
0.905 0.27755102040816326
0.905 0.2779220779220779
0.905 0.2782931354359926
0.905 0.27866419294990724
0.905 0.2790352504638219
0.905 0.2794063079777365
0.905 0.2797773654916512
0.905 0.28014842300556586
0.905 0.2805194805194805
0.905 0.2808905380333952
0.906 0.28126159554730984
0.906 0.2816326530612245
0.906 0.2820037105751391
0.906 0.2823747680890538
0.906 0.28274582560296846
0.906 0.2831168831168831
0.906 0.2834879406307978
0.906 0.28385899814471244
0.906 0.2842300556586271
0.906 0.2846011131725417
0.906 0.2849721706864564
0.906 0.28534322820037106
0.906 0.2857142857142857
0.907 0.2860853432282004
0.907 0.28645640074211504
0.907 0.2868274582560297
0.907 0.2871985157699443
0.907 0.287569573283859
0.907 0.28794063079777366
0.907 0.2883116883116883
0.907 0.288682745825603
0.907 0.28905380333951763
0.907 0.2894248608534323
0.907 0.2897959183673469
0.907 0.2901669758812616
0.907 0.29053803339517625
0.907 0.2909090909090909
0.908 0.2912801484230056
0.908 0.29165120593692023
0.908 0.2920222634508349
0.908 0.2923933209647495
0.908 0.2927643784786642
0.908 0.29313543599257885
0.908 0.2935064935064935
0.908 0.2938775510204082
0.908 0.29424860853432283
0.908 0.29461966604823747
0.908 0.2949907235621521
0.908 0.2953617810760668
0.908 0.29573283858998145
0.908 0.2961038961038961
0.909 0.2964749536178108
0.909 0.29684601113172543
0.909 0.29721706864564007
0.909 0.2975881261595547
0.909 0.2979591836734694
0.909 0.29833024118738405
0.909 0.2987012987012987
0.909 0.29907235621521333
0.909 0.299443413729128
0.909 0.29981447124304267
0.909 0.3001855287569573
0.909 0.300556586270872
0.909 0.30092764378478665
0.909 0.3012987012987013
0.909 0.30166975881261593
0.91 0.3020408163265306
0.91 0.30241187384044527
0.91 0.3027829313543599
0.91 0.3031539888682746
0.91 0.30352504638218925
0.91 0.3038961038961039
0.91 0.3042671614100185
0.91 0.3046382189239332
0.91 0.30500927643784786
0.91 0.3053803339517625
0.91 0.3057513914656772
0.91 0.30612244897959184
0.91 0.3064935064935065
0.91 0.3068645640074211
0.91 0.3072356215213358
0.911 0.30760667903525046
0.911 0.3079777365491651
0.911 0.3083487940630798
0.911 0.30871985157699444
0.911 0.3090909090909091
0.911 0.3094619666048237
0.911 0.3098330241187384
0.911 0.31020408163265306
0.911 0.3105751391465677
0.911 0.3109461966604824
0.912 0.31131725417439704
0.912 0.3116883116883117
0.912 0.3120593692022263
0.912 0.312430426716141
0.912 0.31280148423005566
0.912 0.3131725417439703
0.912 0.313543599257885
0.912 0.31391465677179964
0.912 0.3142857142857143
0.912 0.3146567717996289
0.912 0.3150278293135436
0.912 0.31539888682745826
0.913 0.3157699443413729
0.913 0.3161410018552876
0.913 0.31651205936920224
0.913 0.3168831168831169
0.913 0.3172541743970315
0.913 0.3176252319109462
0.913 0.31799628942486086
0.913 0.3183673469387755
0.913 0.3187384044526902
0.914 0.31910946196660483
0.914 0.3194805194805195
0.914 0.3198515769944341
0.914 0.3202226345083488
0.914 0.32059369202226345
0.914 0.3209647495361781
0.914 0.3213358070500928
0.914 0.32170686456400743
0.914 0.3220779220779221
0.914 0.3224489795918367
0.914 0.3228200371057514
0.914 0.32319109461966605
0.914 0.3235621521335807
0.915 0.32393320964749533
0.915 0.32430426716141003
0.915 0.3246753246753247
0.915 0.3250463821892393
0.915 0.325417439703154
0.915 0.32578849721706865
0.915 0.3261595547309833
0.915 0.32653061224489793
0.915 0.32690166975881263
0.915 0.32727272727272727
0.915 0.3276437847866419
0.915 0.3280148423005566
0.915 0.32838589981447125
0.915 0.3287569573283859
0.915 0.32912801484230053
0.915 0.32949907235621523
0.915 0.32987012987012987
0.916 0.3302411873840445
0.916 0.3306122448979592
0.916 0.33098330241187385
0.916 0.3313543599257885
0.916 0.33172541743970313
0.916 0.3320964749536178
0.916 0.33246753246753247
0.916 0.3328385899814471
0.916 0.3332096474953618
0.916 0.33358070500927645
0.916 0.3339517625231911
0.916 0.33432282003710573
0.916 0.3346938775510204
0.917 0.33506493506493507
0.917 0.3354359925788497
0.917 0.3358070500927644
0.917 0.33617810760667904
0.917 0.3365491651205937
0.917 0.3369202226345083
0.917 0.337291280148423
0.917 0.33766233766233766
0.917 0.3380333951762523
0.917 0.338404452690167
0.917 0.33877551020408164
0.917 0.3391465677179963
0.917 0.3395176252319109
0.917 0.3398886827458256
0.917 0.34025974025974026
0.917 0.3406307977736549
0.918 0.3410018552875696
0.918 0.34137291280148424
0.918 0.3417439703153989
0.918 0.3421150278293135
0.918 0.3424860853432282
0.918 0.34285714285714286
0.918 0.3432282003710575
0.918 0.3435992578849722
0.918 0.34397031539888684
0.918 0.3443413729128015
0.918 0.3447124304267161
0.918 0.3450834879406308
0.918 0.34545454545454546
0.918 0.3458256029684601
0.918 0.34619666048237474
0.918 0.34656771799628944
0.918 0.3469387755102041
0.918 0.3473098330241187
0.918 0.3476808905380334
0.918 0.34805194805194806
0.918 0.3484230055658627
0.918 0.34879406307977734
0.919 0.34916512059369204
0.919 0.3495361781076067
0.919 0.3499072356215213
0.919 0.350278293135436
0.919 0.35064935064935066
0.919 0.3510204081632653
0.919 0.35139146567717994
0.919 0.35176252319109463
0.919 0.3521335807050093
0.919 0.3525046382189239
0.919 0.3528756957328386
0.919 0.35324675324675325
0.919 0.3536178107606679
0.919 0.35398886827458254
0.919 0.35435992578849723
0.919 0.3547309833024119
0.919 0.3551020408163265
0.919 0.3554730983302412
0.919 0.35584415584415585
0.919 0.3562152133580705
0.92 0.35658627087198513
0.92 0.35695732838589983
0.92 0.35732838589981447
0.92 0.3576994434137291
0.92 0.3580705009276438
0.92 0.35844155844155845
0.92 0.3588126159554731
0.92 0.35918367346938773
0.92 0.35955473098330243
0.92 0.35992578849721707
0.92 0.3602968460111317
0.92 0.3606679035250464
0.92 0.36103896103896105
0.92 0.3614100185528757
0.92 0.36178107606679033
0.92 0.362152133580705
0.92 0.36252319109461967
0.92 0.3628942486085343
0.92 0.363265306122449
0.92 0.36363636363636365
0.92 0.3640074211502783
0.921 0.36437847866419293
0.921 0.3647495361781076
0.921 0.36512059369202227
0.921 0.3654916512059369
0.921 0.3658627087198516
0.921 0.36623376623376624
0.921 0.3666048237476809
0.921 0.3669758812615955
0.921 0.3673469387755102
0.921 0.36771799628942486
0.921 0.3680890538033395
0.921 0.3684601113172542
0.921 0.36883116883116884
0.921 0.3692022263450835
0.921 0.3695732838589981
0.921 0.3699443413729128
0.921 0.37031539888682746
0.922 0.3706864564007421
0.922 0.37105751391465674
0.922 0.37142857142857144
0.922 0.3717996289424861
0.922 0.3721706864564007
0.922 0.3725417439703154
0.922 0.37291280148423006
0.922 0.3732838589981447
0.922 0.37365491651205934
0.922 0.37402597402597404
0.922 0.3743970315398887
0.922 0.3747680890538033
0.922 0.375139146567718
0.922 0.37551020408163266
0.922 0.3758812615955473
0.922 0.37625231910946194
0.923 0.37662337662337664
0.923 0.3769944341372913
0.923 0.3773654916512059
0.923 0.3777365491651206
0.923 0.37810760667903526
0.923 0.3784786641929499
0.923 0.37884972170686454
0.923 0.37922077922077924
0.923 0.3795918367346939
0.923 0.3799628942486085
0.924 0.3803339517625232
0.924 0.38070500927643786
0.924 0.3810760667903525
0.924 0.38144712430426714
0.924 0.38181818181818183
0.924 0.3821892393320965
0.924 0.3825602968460111
0.924 0.3829313543599258
0.924 0.38330241187384045
0.924 0.3836734693877551
0.924 0.38404452690166974
0.924 0.38441558441558443
0.924 0.3847866419294991
0.924 0.3851576994434137
0.924 0.3855287569573284
0.925 0.38589981447124305
0.925 0.3862708719851577
0.925 0.38664192949907233
0.925 0.38701298701298703
0.925 0.38738404452690167
0.925 0.3877551020408163
0.925 0.388126159554731
0.925 0.38849721706864565
0.925 0.3888682745825603
0.925 0.38923933209647493
0.925 0.38961038961038963
0.925 0.38998144712430427
0.925 0.3903525046382189
0.925 0.3907235621521336
0.925 0.39109461966604825
0.926 0.3914656771799629
0.926 0.39183673469387753
0.926 0.3922077922077922
0.926 0.39257884972170687
0.926 0.3929499072356215
0.926 0.39332096474953615
0.926 0.39369202226345085
0.926 0.3940630797773655
0.926 0.39443413729128013
0.926 0.3948051948051948
0.926 0.39517625231910947
0.926 0.3955473098330241
0.926 0.39591836734693875
0.926 0.39628942486085345
0.926 0.3966604823747681
0.926 0.3970315398886827
0.926 0.3974025974025974
0.926 0.39777365491651206
0.926 0.3981447124304267
0.926 0.39851576994434135
0.927 0.39888682745825604
0.927 0.3992578849721707
0.927 0.3996289424860853
0.927 0.4
0.927 0.40037105751391466
0.927 0.4007421150278293
0.927 0.40111317254174395
0.927 0.40148423005565864
0.927 0.4018552875695733
0.927 0.4022263450834879
0.928 0.4025974025974026
0.928 0.40296846011131726
0.928 0.4033395176252319
0.928 0.40371057513914654
0.928 0.40408163265306124
0.928 0.4044526901669759
0.928 0.4048237476808905
0.928 0.4051948051948052
0.928 0.40556586270871986
0.928 0.4059369202226345
0.928 0.40630797773654914
0.928 0.40667903525046384
0.929 0.4070500927643785
0.929 0.4074211502782931
0.929 0.4077922077922078
0.929 0.40816326530612246
0.929 0.4085343228200371
0.929 0.40890538033395174
0.929 0.40927643784786644
0.929 0.4096474953617811
0.929 0.4100185528756957
0.929 0.4103896103896104
0.929 0.41076066790352506
0.929 0.4111317254174397
0.93 0.41150278293135434
0.93 0.41187384044526903
0.93 0.4122448979591837
0.93 0.4126159554730983
0.93 0.412987012987013
0.93 0.41335807050092765
0.93 0.4137291280148423
0.93 0.41410018552875694
0.93 0.41447124304267163
0.93 0.4148423005565863
0.93 0.4152133580705009
0.93 0.4155844155844156
0.93 0.41595547309833025
0.931 0.4163265306122449
0.931 0.41669758812615953
0.931 0.41706864564007423
0.931 0.4174397031539889
0.931 0.4178107606679035
0.931 0.41818181818181815
0.931 0.41855287569573285
0.931 0.4189239332096475
0.931 0.41929499072356213
0.931 0.41966604823747683
0.931 0.42003710575139147
0.932 0.4204081632653061
0.932 0.42077922077922075
0.932 0.42115027829313545
0.932 0.4215213358070501
0.932 0.42189239332096473
0.932 0.42226345083487943
0.932 0.42263450834879407
0.932 0.4230055658627087
0.932 0.42337662337662335
0.932 0.42374768089053805
0.933 0.4241187384044527
0.933 0.42448979591836733
0.933 0.424860853432282
0.933 0.42523191094619667
0.933 0.4256029684601113
0.933 0.42597402597402595
0.933 0.42634508348794065
0.933 0.4267161410018553
0.933 0.42708719851576993
0.933 0.4274582560296846
0.934 0.42782931354359927
0.934 0.4282003710575139
0.934 0.42857142857142855
0.934 0.42894248608534324
0.934 0.4293135435992579
0.934 0.4296846011131725
0.934 0.4300556586270872
0.934 0.43042671614100186
0.935 0.4307977736549165
0.935 0.43116883116883115
0.935 0.43153988868274584
0.935 0.4319109461966605
0.935 0.4322820037105751
0.935 0.4326530612244898
0.935 0.43302411873840446
0.935 0.4333951762523191
0.935 0.43376623376623374
0.936 0.43413729128014844
0.936 0.4345083487940631
0.936 0.4348794063079777
0.936 0.4352504638218924
0.936 0.43562152133580706
0.936 0.4359925788497217
0.936 0.43636363636363634
0.936 0.43673469387755104
0.936 0.4371057513914657
0.936 0.4374768089053803
0.936 0.437847866419295
0.936 0.43821892393320966
0.936 0.4385899814471243
0.937 0.43896103896103894
0.937 0.43933209647495364
0.937 0.4397031539888683
0.937 0.4400742115027829
0.937 0.4404452690166976
0.937 0.44081632653061226
0.937 0.4411873840445269
0.937 0.44155844155844154
0.937 0.44192949907235624
0.937 0.4423005565862709
0.937 0.4426716141001855
0.938 0.44304267161410016
0.938 0.44341372912801486
0.938 0.4437847866419295
0.938 0.44415584415584414
0.938 0.44452690166975883
0.938 0.4448979591836735
0.938 0.4452690166975881
0.938 0.44564007421150276
0.938 0.44601113172541745
0.938 0.4463821892393321
0.938 0.44675324675324674
0.938 0.44712430426716143
0.938 0.4474953617810761
0.938 0.4478664192949907
0.938 0.44823747680890536
0.938 0.44860853432282005
0.939 0.4489795918367347
0.939 0.44935064935064933
0.939 0.44972170686456403
0.939 0.45009276437847867
0.939 0.4504638218923933
0.939 0.45083487940630795
0.939 0.45120593692022265
0.939 0.4515769944341373
0.94 0.45194805194805193
0.94 0.45231910946196663
0.94 0.45269016697588127
0.94 0.4530612244897959
0.94 0.45343228200371055
0.94 0.45380333951762525
0.941 0.4541743970315399
0.941 0.45454545454545453
0.941 0.4549165120593692
0.941 0.45528756957328387
0.941 0.4556586270871985
0.941 0.45602968460111315
0.941 0.45640074211502785
0.942 0.4567717996289425
0.942 0.45714285714285713
0.942 0.4575139146567718
0.942 0.45788497217068647
0.942 0.4582560296846011
0.942 0.45862708719851575
0.942 0.45899814471243044
0.942 0.4593692022263451
0.942 0.4597402597402597
0.942 0.4601113172541744
0.943 0.46048237476808906
0.943 0.4608534322820037
0.943 0.46122448979591835
0.943 0.46159554730983304
0.943 0.4619666048237477
0.943 0.4623376623376623
0.943 0.462708719851577
0.943 0.46307977736549166
0.943 0.4634508348794063
0.944 0.46382189239332094
0.944 0.46419294990723564
0.944 0.4645640074211503
0.944 0.4649350649350649
0.944 0.46530612244897956
0.944 0.46567717996289426
0.944 0.4660482374768089
0.944 0.46641929499072354
0.945 0.46679035250463824
0.945 0.4671614100185529
0.945 0.4675324675324675
0.945 0.46790352504638216
0.945 0.46827458256029686
0.945 0.4686456400742115
0.945 0.46901669758812614
0.945 0.46938775510204084
0.946 0.4697588126159555
0.946 0.4701298701298701
0.946 0.47050092764378476
0.946 0.47087198515769946
0.946 0.4712430426716141
0.946 0.47161410018552874
0.946 0.47198515769944344
0.946 0.4723562152133581
0.946 0.4727272727272727
0.946 0.47309833024118736
0.947 0.47346938775510206
0.947 0.4738404452690167
0.947 0.47421150278293134
0.947 0.47458256029684603
0.947 0.4749536178107607
0.947 0.4753246753246753
0.947 0.47569573283858996
0.947 0.47606679035250465
0.947 0.4764378478664193
0.947 0.47680890538033394
0.947 0.47717996289424863
0.947 0.4775510204081633
0.947 0.4779220779220779
0.948 0.47829313543599256
0.948 0.47866419294990725
0.948 0.4790352504638219
0.948 0.47940630797773653
0.949 0.47977736549165123
0.949 0.48014842300556587
0.949 0.4805194805194805
0.949 0.48089053803339515
0.949 0.48126159554730985
0.949 0.4816326530612245
0.949 0.48200371057513913
0.95 0.48237476808905383
0.95 0.48274582560296847
0.951 0.4831168831168831
0.951 0.48348794063079775
0.951 0.48385899814471245
0.951 0.4842300556586271
0.951 0.48460111317254173
0.951 0.4849721706864564
0.951 0.48534322820037107
0.951 0.4857142857142857
0.952 0.48608534322820035
0.952 0.48645640074211505
0.952 0.4868274582560297
0.952 0.48719851576994433
0.952 0.487569573283859
0.952 0.48794063079777367
0.952 0.4883116883116883
0.953 0.48868274582560295
0.953 0.48905380333951765
0.953 0.4894248608534323
0.953 0.4897959183673469
0.953 0.49016697588126157
0.953 0.49053803339517627
0.953 0.4909090909090909
0.953 0.49128014842300555
0.953 0.49165120593692024
0.954 0.4920222634508349
0.954 0.4923933209647495
0.954 0.49276437847866417
0.955 0.49313543599257886
0.955 0.4935064935064935
0.955 0.49387755102040815
0.955 0.49424860853432284
0.955 0.4946196660482375
0.955 0.4949907235621521
0.955 0.49536178107606677
0.955 0.49573283858998146
0.956 0.4961038961038961
0.956 0.49647495361781074
0.956 0.49684601113172544
0.956 0.4972170686456401
0.956 0.4975881261595547
0.956 0.49795918367346936
0.956 0.49833024118738406
0.956 0.4987012987012987
0.957 0.49907235621521334
0.957 0.49944341372912804
0.957 0.4998144712430427
0.957 0.5001855287569573
0.957 0.500556586270872
0.957 0.5009276437847866
0.957 0.5012987012987012
0.957 0.501669758812616
0.957 0.5020408163265306
0.958 0.5024118738404453
0.958 0.5027829313543599
0.958 0.5031539888682746
0.958 0.5035250463821892
0.958 0.5038961038961038
0.958 0.5042671614100186
0.958 0.5046382189239332
0.959 0.5050092764378479
0.959 0.5053803339517625
0.959 0.5057513914656772
0.96 0.5061224489795918
0.96 0.5064935064935064
0.96 0.5068645640074212
0.96 0.5072356215213358
0.96 0.5076066790352505
0.96 0.5079777365491651
0.96 0.5083487940630798
0.96 0.5087198515769944
0.96 0.509090909090909
0.961 0.5094619666048238
0.961 0.5098330241187384
0.961 0.5102040816326531
0.961 0.5105751391465677
0.961 0.5109461966604824
0.962 0.511317254174397
0.962 0.5116883116883116
0.962 0.5120593692022264
0.962 0.512430426716141
0.962 0.5128014842300557
0.962 0.5131725417439703
0.962 0.513543599257885
0.962 0.5139146567717996
0.962 0.5142857142857142
0.962 0.514656771799629
0.962 0.5150278293135436
0.963 0.5153988868274583
0.963 0.5157699443413729
0.963 0.5161410018552876
0.963 0.5165120593692022
0.963 0.5168831168831168
0.964 0.5172541743970316
0.964 0.5176252319109462
0.964 0.5179962894248609
0.965 0.5183673469387755
0.965 0.5187384044526901
0.965 0.5191094619666048
0.965 0.5194805194805194
0.965 0.5198515769944342
0.966 0.5202226345083488
0.966 0.5205936920222635
0.966 0.5209647495361781
0.966 0.5213358070500927
0.966 0.5217068645640074
0.966 0.522077922077922
0.967 0.5224489795918368
0.967 0.5228200371057514
0.967 0.5231910946196661
0.967 0.5235621521335807
0.967 0.5239332096474953
0.967 0.52430426716141
0.968 0.5246753246753246
0.968 0.5250463821892394
0.968 0.525417439703154
0.968 0.5257884972170687
0.968 0.5261595547309833
0.968 0.5265306122448979
0.968 0.5269016697588126
0.968 0.5272727272727272
0.968 0.527643784786642
0.969 0.5280148423005566
0.969 0.5283858998144713
0.969 0.5287569573283859
0.969 0.5291280148423005
0.969 0.5294990723562152
0.969 0.5298701298701298
0.969 0.5302411873840446
0.969 0.5306122448979592
0.97 0.5309833024118739
0.97 0.5313543599257885
0.97 0.5317254174397031
0.97 0.5320964749536178
0.971 0.5324675324675324
0.971 0.5328385899814472
0.971 0.5332096474953618
0.971 0.5335807050092765
0.971 0.5339517625231911
0.971 0.5343228200371057
0.971 0.5346938775510204
0.971 0.535064935064935
0.972 0.5354359925788498
0.972 0.5358070500927644
0.972 0.536178107606679
0.972 0.5365491651205937
0.972 0.5369202226345083
0.972 0.537291280148423
0.972 0.5376623376623376
0.972 0.5380333951762524
0.973 0.538404452690167
0.973 0.5387755102040817
0.973 0.5391465677179963
0.973 0.5395176252319109
0.973 0.5398886827458256
0.973 0.5402597402597402
0.973 0.540630797773655
0.974 0.5410018552875696
0.975 0.5413729128014843
0.975 0.5417439703153989
0.975 0.5421150278293135
0.975 0.5424860853432282
0.975 0.5428571428571428
0.976 0.5432282003710576
0.976 0.5435992578849722
0.976 0.5439703153988869
0.976 0.5443413729128015
0.976 0.5447124304267161
0.976 0.5450834879406308
0.976 0.5454545454545454
0.976 0.5458256029684602
0.977 0.5461966604823748
0.977 0.5465677179962894
0.977 0.5469387755102041
0.977 0.5473098330241187
0.977 0.5476808905380334
0.977 0.548051948051948
0.977 0.5484230055658627
0.977 0.5487940630797774
0.978 0.549165120593692
0.978 0.5495361781076067
0.978 0.5499072356215213
0.978 0.550278293135436
0.978 0.5506493506493506
0.979 0.5510204081632653
0.979 0.55139146567718
0.979 0.5517625231910946
0.979 0.5521335807050093
0.98 0.5525046382189239
0.98 0.5528756957328386
0.98 0.5532467532467532
0.98 0.5536178107606679
0.98 0.5539888682745826
0.98 0.5543599257884972
0.98 0.5547309833024119
0.981 0.5551020408163265
0.981 0.5554730983302412
0.981 0.5558441558441558
0.981 0.5562152133580704
0.981 0.5565862708719852
0.981 0.5569573283858998
0.981 0.5573283858998145
0.981 0.5576994434137291
0.981 0.5580705009276438
0.982 0.5584415584415584
0.982 0.558812615955473
0.982 0.5591836734693878
0.982 0.5595547309833024
0.982 0.5599257884972171
0.982 0.5602968460111317
0.982 0.5606679035250464
0.982 0.561038961038961
0.983 0.5614100185528756
0.983 0.5617810760667904
0.983 0.562152133580705
0.983 0.5625231910946197
0.983 0.5628942486085343
0.984 0.563265306122449
0.985 0.5636363636363636
0.985 0.5640074211502782
0.985 0.564378478664193
0.985 0.5647495361781076
0.985 0.5651205936920223
0.985 0.5654916512059369
0.985 0.5658627087198516
0.986 0.5662337662337662
0.986 0.5666048237476808
0.986 0.5669758812615956
0.986 0.5673469387755102
0.987 0.5677179962894249
0.987 0.5680890538033395
0.987 0.5684601113172542
0.987 0.5688311688311688
0.987 0.5692022263450834
0.987 0.5695732838589982
0.987 0.5699443413729128
0.988 0.5703153988868275
0.988 0.5706864564007421
0.988 0.5710575139146568
0.988 0.5714285714285714
0.988 0.571799628942486
0.988 0.5721706864564008
0.989 0.5725417439703154
0.989 0.5729128014842301
0.989 0.5732838589981447
0.989 0.5736549165120594
0.989 0.574025974025974
0.99 0.5743970315398886
0.99 0.5747680890538034
0.99 0.575139146567718
0.99 0.5755102040816327
0.99 0.5758812615955473
0.991 0.576252319109462
0.991 0.5766233766233766
0.991 0.5769944341372912
0.991 0.577365491651206
0.992 0.5777365491651206
0.992 0.5781076066790353
0.992 0.5784786641929499
0.992 0.5788497217068646
0.992 0.5792207792207792
0.992 0.5795918367346938
0.992 0.5799628942486086
0.992 0.5803339517625232
0.992 0.5807050092764379
0.993 0.5810760667903525
0.993 0.5814471243042671
0.993 0.5818181818181818
0.993 0.5821892393320964
0.994 0.5825602968460112
0.994 0.5829313543599258
0.994 0.5833024118738405
0.994 0.5836734693877551
0.995 0.5840445269016697
0.995 0.5844155844155844
0.995 0.584786641929499
0.995 0.5851576994434138
0.995 0.5855287569573284
0.995 0.5858998144712431
0.995 0.5862708719851577
0.996 0.5866419294990723
0.996 0.587012987012987
0.996 0.5873840445269016
0.996 0.5877551020408164
0.996 0.588126159554731
0.996 0.5884972170686457
0.996 0.5888682745825603
0.997 0.5892393320964749
0.997 0.5896103896103896
0.997 0.5899814471243042
0.997 0.590352504638219
0.997 0.5907235621521336
0.998 0.5910946196660483
0.998 0.5914656771799629
0.998 0.5918367346938775
0.999 0.5922077922077922
0.999 0.5925788497217068
0.999 0.5929499072356216
0.999 0.5933209647495362
0.999 0.5936920222634509
0.999 0.5940630797773655
0.999 0.5944341372912801
1.0 0.5948051948051948
1.0 0.5951762523191094
1.0 0.5955473098330241
1.0 0.5959183673469388
1.0 0.5962894248608535
1.001 0.5966604823747681
1.001 0.5970315398886827
1.001 0.5974025974025974
1.001 0.597773654916512
1.001 0.5981447124304267
1.002 0.5985157699443414
1.002 0.598886827458256
1.002 0.5992578849721707
1.003 0.5996289424860853
1.003 0.6
1.003 0.6003710575139146
1.003 0.6007421150278293
1.003 0.601113172541744
1.004 0.6014842300556587
1.004 0.6018552875695733
1.004 0.6022263450834879
1.004 0.6025974025974026
1.005 0.6029684601113172
1.005 0.6033395176252319
1.005 0.6037105751391466
1.006 0.6040816326530613
1.006 0.6044526901669759
1.006 0.6048237476808905
1.006 0.6051948051948052
1.006 0.6055658627087198
1.006 0.6059369202226345
1.006 0.6063079777365492
1.007 0.6066790352504638
1.007 0.6070500927643785
1.007 0.6074211502782931
1.007 0.6077922077922078
1.008 0.6081632653061224
1.008 0.608534322820037
1.008 0.6089053803339518
1.009 0.6092764378478664
1.009 0.6096474953617811
1.009 0.6100185528756957
1.009 0.6103896103896104
1.009 0.610760667903525
1.01 0.6111317254174397
1.01 0.6115027829313544
1.011 0.611873840445269
1.011 0.6122448979591837
1.011 0.6126159554730983
1.011 0.612987012987013
1.011 0.6133580705009276
1.012 0.6137291280148423
1.012 0.614100185528757
1.012 0.6144712430426716
1.012 0.6148423005565863
1.012 0.6152133580705009
1.012 0.6155844155844156
1.013 0.6159554730983302
1.013 0.6163265306122448
1.013 0.6166975881261596
1.013 0.6170686456400742
1.013 0.6174397031539889
1.013 0.6178107606679035
1.013 0.6181818181818182
1.014 0.6185528756957328
1.014 0.6189239332096474
1.014 0.6192949907235622
1.015 0.6196660482374768
1.015 0.6200371057513915
1.015 0.6204081632653061
1.015 0.6207792207792208
1.015 0.6211502782931354
1.015 0.62152133580705
1.016 0.6218923933209648
1.016 0.6222634508348794
1.017 0.6226345083487941
1.017 0.6230055658627087
1.018 0.6233766233766234
1.018 0.623747680890538
1.018 0.6241187384044526
1.018 0.6244897959183674
1.018 0.624860853432282
1.018 0.6252319109461967
1.018 0.6256029684601113
1.019 0.625974025974026
1.019 0.6263450834879406
1.019 0.6267161410018552
1.02 0.62708719851577
1.02 0.6274582560296846
1.02 0.6278293135435993
1.021 0.6282003710575139
1.021 0.6285714285714286
1.021 0.6289424860853432
1.021 0.6293135435992578
1.022 0.6296846011131726
1.022 0.6300556586270872
1.023 0.6304267161410019
1.024 0.6307977736549165
1.024 0.6311688311688312
1.024 0.6315398886827458
1.024 0.6319109461966604
1.025 0.6322820037105752
1.025 0.6326530612244898
1.025 0.6330241187384045
1.026 0.6333951762523191
1.027 0.6337662337662338
1.027 0.6341372912801484
1.027 0.634508348794063
1.027 0.6348794063079778
1.028 0.6352504638218924
1.028 0.6356215213358071
1.029 0.6359925788497217
1.029 0.6363636363636364
1.029 0.636734693877551
1.029 0.6371057513914656
1.029 0.6374768089053804
1.03 0.637847866419295
1.03 0.6382189239332097
1.032 0.6385899814471243
1.032 0.638961038961039
1.032 0.6393320964749536
1.034 0.6397031539888682
1.034 0.640074211502783
1.035 0.6404452690166976
1.035 0.6408163265306123
1.035 0.6411873840445269
1.035 0.6415584415584416
1.036 0.6419294990723562
1.036 0.6423005565862708
1.036 0.6426716141001856
1.036 0.6430426716141002
1.036 0.6434137291280149
1.037 0.6437847866419295
1.037 0.6441558441558441
1.037 0.6445269016697588
1.037 0.6448979591836734
1.037 0.6452690166975881
1.037 0.6456400742115028
1.038 0.6460111317254175
1.039 0.6463821892393321
1.039 0.6467532467532467
1.039 0.6471243042671614
1.039 0.647495361781076
1.039 0.6478664192949907
1.04 0.6482374768089054
1.041 0.6486085343228201
1.041 0.6489795918367347
1.041 0.6493506493506493
1.041 0.649721706864564
1.042 0.6500927643784786
1.042 0.6504638218923933
1.042 0.650834879406308
1.042 0.6512059369202227
1.043 0.6515769944341373
1.043 0.6519480519480519
1.043 0.6523191094619666
1.043 0.6526901669758812
1.044 0.6530612244897959
1.044 0.6534322820037106
1.044 0.6538033395176253
1.044 0.6541743970315399
1.045 0.6545454545454545
1.045 0.6549165120593692
1.046 0.6552875695732838
1.046 0.6556586270871985
1.046 0.6560296846011132
1.046 0.6564007421150279
1.046 0.6567717996289425
1.046 0.6571428571428571
1.046 0.6575139146567718
1.047 0.6578849721706864
1.047 0.6582560296846011
1.047 0.6586270871985158
1.048 0.6589981447124305
1.049 0.6593692022263451
1.049 0.6597402597402597
1.049 0.6601113172541744
1.049 0.660482374768089
1.05 0.6608534322820037
1.05 0.6612244897959184
1.05 0.661595547309833
1.05 0.6619666048237477
1.051 0.6623376623376623
1.051 0.662708719851577
1.051 0.6630797773654916
1.051 0.6634508348794063
1.052 0.663821892393321
1.052 0.6641929499072357
1.052 0.6645640074211503
1.052 0.6649350649350649
1.052 0.6653061224489796
1.052 0.6656771799628942
1.052 0.6660482374768089
1.053 0.6664192949907236
1.053 0.6667903525046383
1.054 0.6671614100185529
1.054 0.6675324675324675
1.054 0.6679035250463822
1.055 0.6682745825602968
1.055 0.6686456400742115
1.056 0.6690166975881262
1.056 0.6693877551020408
1.056 0.6697588126159555
1.057 0.6701298701298701
1.057 0.6705009276437848
1.057 0.6708719851576994
1.057 0.671243042671614
1.058 0.6716141001855288
1.058 0.6719851576994434
1.059 0.6723562152133581
1.06 0.6727272727272727
1.06 0.6730983302411874
1.061 0.673469387755102
1.061 0.6738404452690167
1.061 0.6742115027829314
1.061 0.674582560296846
1.062 0.6749536178107607
1.062 0.6753246753246753
1.062 0.67569573283859
1.064 0.6760667903525046
1.065 0.6764378478664193
1.065 0.676808905380334
1.065 0.6771799628942486
1.065 0.6775510204081633
1.066 0.6779220779220779
1.066 0.6782931354359926
1.067 0.6786641929499072
1.067 0.6790352504638218
1.067 0.6794063079777366
1.068 0.6797773654916512
1.068 0.6801484230055659
1.068 0.6805194805194805
1.068 0.6808905380333952
1.069 0.6812615955473098
1.069 0.6816326530612244
1.069 0.6820037105751392
1.069 0.6823747680890538
1.069 0.6827458256029685
1.069 0.6831168831168831
1.069 0.6834879406307978
1.069 0.6838589981447124
1.069 0.684230055658627
1.07 0.6846011131725418
1.07 0.6849721706864564
1.07 0.6853432282003711
1.07 0.6857142857142857
1.071 0.6860853432282004
1.071 0.686456400742115
1.072 0.6868274582560296
1.072 0.6871985157699444
1.074 0.687569573283859
1.074 0.6879406307977737
1.074 0.6883116883116883
1.074 0.688682745825603
1.074 0.6890538033395176
1.074 0.6894248608534322
1.074 0.689795918367347
1.074 0.6901669758812616
1.075 0.6905380333951763
1.075 0.6909090909090909
1.075 0.6912801484230056
1.075 0.6916512059369202
1.076 0.6920222634508348
1.077 0.6923933209647495
1.077 0.6927643784786642
1.077 0.6931354359925789
1.077 0.6935064935064935
1.077 0.6938775510204082
1.077 0.6942486085343228
1.077 0.6946196660482374
1.078 0.6949907235621521
1.079 0.6953617810760668
1.079 0.6957328385899815
1.079 0.6961038961038961
1.08 0.6964749536178108
1.08 0.6968460111317254
1.08 0.69721706864564
1.081 0.6975881261595547
1.081 0.6979591836734694
1.081 0.6983302411873841
1.082 0.6987012987012987
1.082 0.6990723562152134
1.082 0.699443413729128
1.083 0.6998144712430426
1.083 0.7001855287569573
1.083 0.700556586270872
1.083 0.7009276437847867
1.083 0.7012987012987013
1.084 0.701669758812616
1.084 0.7020408163265306
1.084 0.7024118738404452
1.085 0.7027829313543599
1.085 0.7031539888682746
1.085 0.7035250463821893
1.085 0.7038961038961039
1.085 0.7042671614100185
1.085 0.7046382189239332
1.085 0.7050092764378478
1.086 0.7053803339517625
1.086 0.7057513914656772
1.086 0.7061224489795919
1.086 0.7064935064935065
1.086 0.7068645640074211
1.086 0.7072356215213358
1.087 0.7076066790352504
1.087 0.7079777365491651
1.088 0.7083487940630798
1.088 0.7087198515769945
1.088 0.7090909090909091
1.089 0.7094619666048237
1.089 0.7098330241187384
1.09 0.710204081632653
1.09 0.7105751391465677
1.09 0.7109461966604824
1.09 0.7113172541743971
1.091 0.7116883116883117
1.091 0.7120593692022263
1.091 0.712430426716141
1.091 0.7128014842300556
1.091 0.7131725417439703
1.092 0.713543599257885
1.092 0.7139146567717997
1.093 0.7142857142857143
1.093 0.7146567717996289
1.093 0.7150278293135436
1.094 0.7153988868274582
1.094 0.7157699443413729
1.094 0.7161410018552876
1.094 0.7165120593692023
1.095 0.7168831168831169
1.095 0.7172541743970315
1.095 0.7176252319109462
1.095 0.7179962894248608
1.096 0.7183673469387755
1.097 0.7187384044526902
1.097 0.7191094619666049
1.097 0.7194805194805195
1.097 0.7198515769944341
1.098 0.7202226345083488
1.098 0.7205936920222634
1.099 0.7209647495361781
1.099 0.7213358070500928
1.099 0.7217068645640075
1.099 0.7220779220779221
1.1 0.7224489795918367
1.101 0.7228200371057514
1.102 0.723191094619666
1.102 0.7235621521335807
1.102 0.7239332096474954
1.102 0.72430426716141
1.102 0.7246753246753247
1.103 0.7250463821892393
1.103 0.725417439703154
1.103 0.7257884972170686
1.103 0.7261595547309833
1.104 0.726530612244898
1.104 0.7269016697588127
1.104 0.7272727272727273
1.104 0.7276437847866419
1.106 0.7280148423005566
1.106 0.7283858998144712
1.106 0.7287569573283859
1.108 0.7291280148423006
1.108 0.7294990723562153
1.108 0.7298701298701299
1.108 0.7302411873840445
1.109 0.7306122448979592
1.109 0.7309833024118738
1.109 0.7313543599257885
1.111 0.7317254174397032
1.112 0.7320964749536178
1.113 0.7324675324675325
1.114 0.7328385899814471
1.114 0.7332096474953618
1.114 0.7335807050092764
1.114 0.733951762523191
1.114 0.7343228200371058
1.115 0.7346938775510204
1.115 0.7350649350649351
1.116 0.7354359925788497
1.117 0.7358070500927644
1.117 0.736178107606679
1.119 0.7365491651205937
1.119 0.7369202226345084
1.12 0.737291280148423
1.12 0.7376623376623377
1.12 0.7380333951762523
1.121 0.738404452690167
1.121 0.7387755102040816
1.121 0.7391465677179963
1.122 0.7395176252319109
1.123 0.7398886827458256
1.124 0.7402597402597403
1.124 0.7406307977736549
1.125 0.7410018552875696
1.125 0.7413729128014842
1.127 0.7417439703153988
1.128 0.7421150278293135
1.128 0.7424860853432282
1.128 0.7428571428571429
1.128 0.7432282003710575
1.129 0.7435992578849722
1.129 0.7439703153988868
1.129 0.7443413729128014
1.13 0.7447124304267161
1.13 0.7450834879406308
1.13 0.7454545454545455
1.131 0.7458256029684601
1.131 0.7461966604823748
1.132 0.7465677179962894
1.132 0.746938775510204
1.133 0.7473098330241187
1.133 0.7476808905380334
1.136 0.7480519480519481
1.137 0.7484230055658627
1.137 0.7487940630797774
1.138 0.749165120593692
1.14 0.7495361781076066
1.141 0.7499072356215213
1.142 0.750278293135436
1.142 0.7506493506493507
1.143 0.7510204081632653
1.143 0.75139146567718
1.144 0.7517625231910946
1.144 0.7521335807050092
1.144 0.7525046382189239
1.145 0.7528756957328386
1.147 0.7532467532467533
1.147 0.7536178107606679
1.147 0.7539888682745826
1.148 0.7543599257884972
1.148 0.7547309833024118
1.149 0.7551020408163265
1.15 0.7554730983302412
1.15 0.7558441558441559
1.15 0.7562152133580705
1.151 0.7565862708719852
1.152 0.7569573283858998
1.152 0.7573283858998144
1.153 0.7576994434137291
1.153 0.7580705009276438
1.153 0.7584415584415585
1.155 0.7588126159554731
1.155 0.7591836734693878
1.155 0.7595547309833024
1.156 0.759925788497217
1.157 0.7602968460111317
1.157 0.7606679035250464
1.158 0.7610389610389611
1.159 0.7614100185528757
1.16 0.7617810760667904
1.16 0.762152133580705
1.16 0.7625231910946196
1.161 0.7628942486085343
1.161 0.763265306122449
1.162 0.7636363636363637
1.165 0.7640074211502783
1.165 0.764378478664193
1.166 0.7647495361781076
1.166 0.7651205936920222
1.167 0.7654916512059369
1.169 0.7658627087198516
1.17 0.7662337662337663
1.171 0.7666048237476809
1.173 0.7669758812615955
1.174 0.7673469387755102
1.174 0.7677179962894248
1.174 0.7680890538033395
1.175 0.7684601113172542
1.177 0.7688311688311689
1.178 0.7692022263450835
1.179 0.7695732838589981
1.179 0.7699443413729128
1.179 0.7703153988868274
1.179 0.7706864564007421
1.18 0.7710575139146568
1.181 0.7714285714285715
1.182 0.7717996289424861
1.182 0.7721706864564007
1.183 0.7725417439703154
1.184 0.77291280148423
1.184 0.7732838589981447
1.185 0.7736549165120594
1.185 0.7740259740259741
1.186 0.7743970315398887
1.186 0.7747680890538033
1.186 0.775139146567718
1.186 0.7755102040816326
1.186 0.7758812615955473
1.186 0.776252319109462
1.187 0.7766233766233767
1.188 0.7769944341372913
1.188 0.7773654916512059
1.189 0.7777365491651206
1.19 0.7781076066790352
1.19 0.7784786641929499
1.191 0.7788497217068646
1.191 0.7792207792207793
1.191 0.7795918367346939
1.192 0.7799628942486085
1.192 0.7803339517625232
1.192 0.7807050092764378
1.194 0.7810760667903525
1.194 0.7814471243042672
1.195 0.7818181818181819
1.197 0.7821892393320965
1.197 0.7825602968460111
1.198 0.7829313543599258
1.199 0.7833024118738404
1.2 0.7836734693877551
1.202 0.7840445269016698
1.203 0.7844155844155845
1.205 0.7847866419294991
1.206 0.7851576994434137
1.207 0.7855287569573284
1.208 0.785899814471243
1.208 0.7862708719851577
1.209 0.7866419294990723
1.209 0.787012987012987
1.21 0.7873840445269017
1.21 0.7877551020408163
1.211 0.788126159554731
1.211 0.7884972170686456
1.212 0.7888682745825603
1.214 0.7892393320964749
1.215 0.7896103896103897
1.216 0.7899814471243043
1.217 0.7903525046382189
1.217 0.7907235621521336
1.218 0.7910946196660482
1.219 0.7914656771799629
1.219 0.7918367346938775
1.221 0.7922077922077922
1.221 0.7925788497217069
1.221 0.7929499072356215
1.224 0.7933209647495362
1.226 0.7936920222634508
1.227 0.7940630797773655
1.227 0.7944341372912801
1.228 0.7948051948051948
1.229 0.7951762523191095
1.23 0.7955473098330241
1.23 0.7959183673469388
1.23 0.7962894248608534
1.231 0.796660482374768
1.231 0.7970315398886827
1.232 0.7974025974025974
1.234 0.7977736549165121
1.235 0.7981447124304267
1.236 0.7985157699443414
1.237 0.798886827458256
1.237 0.7992578849721707
1.238 0.7996289424860853
1.24 0.8
1.243 0.8003710575139147
1.243 0.8007421150278293
1.244 0.801113172541744
1.245 0.8014842300556586
1.246 0.8018552875695732
1.247 0.8022263450834879
1.248 0.8025974025974026
1.252 0.8029684601113173
1.252 0.8033395176252319
1.253 0.8037105751391466
1.254 0.8040816326530612
1.255 0.8044526901669758
1.255 0.8048237476808905
1.256 0.8051948051948052
1.258 0.8055658627087199
1.259 0.8059369202226345
1.26 0.8063079777365492
1.261 0.8066790352504638
1.265 0.8070500927643784
1.267 0.8074211502782931
1.268 0.8077922077922078
1.268 0.8081632653061225
1.271 0.8085343228200371
1.274 0.8089053803339518
1.275 0.8092764378478664
1.276 0.809647495361781
1.278 0.8100185528756957
1.278 0.8103896103896104
1.279 0.8107606679035251
1.28 0.8111317254174397
1.281 0.8115027829313544
1.282 0.811873840445269
1.284 0.8122448979591836
1.285 0.8126159554730983
1.288 0.812987012987013
1.292 0.8133580705009277
1.292 0.8137291280148423
1.292 0.814100185528757
1.293 0.8144712430426716
1.294 0.8148423005565862
1.295 0.8152133580705009
1.296 0.8155844155844156
1.298 0.8159554730983303
1.298 0.8163265306122449
1.299 0.8166975881261596
1.3 0.8170686456400742
1.3 0.8174397031539888
1.301 0.8178107606679035
1.301 0.8181818181818182
1.301 0.8185528756957329
1.302 0.8189239332096475
1.302 0.8192949907235622
1.303 0.8196660482374768
1.305 0.8200371057513914
1.306 0.8204081632653061
1.307 0.8207792207792208
1.309 0.8211502782931355
1.309 0.8215213358070501
1.312 0.8218923933209648
1.313 0.8222634508348794
1.316 0.822634508348794
1.316 0.8230055658627087
1.317 0.8233766233766234
1.317 0.8237476808905381
1.318 0.8241187384044527
1.318 0.8244897959183674
1.319 0.824860853432282
1.325 0.8252319109461966
1.326 0.8256029684601113
1.328 0.825974025974026
1.329 0.8263450834879407
1.329 0.8267161410018553
1.332 0.82708719851577
1.338 0.8274582560296846
1.339 0.8278293135435992
1.34 0.8282003710575139
1.344 0.8285714285714286
1.346 0.8289424860853433
1.348 0.8293135435992579
1.352 0.8296846011131725
1.354 0.8300556586270872
1.358 0.8304267161410018
1.358 0.8307977736549165
1.361 0.8311688311688312
1.361 0.8315398886827459
1.364 0.8319109461966605
1.365 0.8322820037105751
1.369 0.8326530612244898
1.371 0.8330241187384044
1.371 0.8333951762523191
1.376 0.8337662337662337
1.376 0.8341372912801485
1.378 0.8345083487940631
1.379 0.8348794063079777
1.379 0.8352504638218924
1.387 0.835621521335807
1.388 0.8359925788497217
1.391 0.8363636363636363
1.391 0.8367346938775511
1.395 0.8371057513914657
1.397 0.8374768089053803
1.398 0.837847866419295
1.4 0.8382189239332096
1.401 0.8385899814471243
1.401 0.8389610389610389
1.402 0.8393320964749537
1.404 0.8397031539888683
1.407 0.8400742115027829
1.41 0.8404452690166976
1.411 0.8408163265306122
1.412 0.8411873840445269
1.416 0.8415584415584415
1.42 0.8419294990723563
1.421 0.8423005565862709
1.421 0.8426716141001855
1.423 0.8430426716141002
1.424 0.8434137291280148
1.425 0.8437847866419295
1.425 0.8441558441558441
1.425 0.8445269016697589
1.427 0.8448979591836735
1.428 0.8452690166975881
1.429 0.8456400742115028
1.429 0.8460111317254174
1.429 0.8463821892393321
1.43 0.8467532467532467
1.433 0.8471243042671615
1.435 0.8474953617810761
1.437 0.8478664192949907
1.441 0.8482374768089054
1.445 0.84860853432282
1.447 0.8489795918367347
1.447 0.8493506493506493
1.449 0.849721706864564
1.452 0.8500927643784787
1.452 0.8504638218923933
1.453 0.850834879406308
1.46 0.8512059369202226
1.46 0.8515769944341373
1.46 0.8519480519480519
1.467 0.8523191094619667
1.47 0.8526901669758813
1.474 0.8530612244897959
1.474 0.8534322820037106
1.474 0.8538033395176252
1.475 0.8541743970315399
1.479 0.8545454545454545
1.479 0.8549165120593692
1.48 0.8552875695732839
1.485 0.8556586270871985
1.485 0.8560296846011132
1.487 0.8564007421150278
1.496 0.8567717996289425
1.497 0.8571428571428571
1.501 0.8575139146567718
1.503 0.8578849721706865
1.504 0.8582560296846011
1.504 0.8586270871985158
1.512 0.8589981447124304
1.513 0.859369202226345
1.515 0.8597402597402597
1.523 0.8601113172541744
1.524 0.8604823747680891
1.527 0.8608534322820037
1.529 0.8612244897959184
1.529 0.861595547309833
1.534 0.8619666048237477
1.535 0.8623376623376623
1.537 0.862708719851577
1.542 0.8630797773654917
1.543 0.8634508348794063
1.544 0.863821892393321
1.545 0.8641929499072356
1.548 0.8645640074211502
1.55 0.8649350649350649
1.555 0.8653061224489796
1.557 0.8656771799628943
1.558 0.8660482374768089
1.563 0.8664192949907236
1.564 0.8667903525046382
1.569 0.8671614100185528
1.572 0.8675324675324675
1.574 0.8679035250463822
1.579 0.8682745825602969
1.58 0.8686456400742115
1.58 0.8690166975881262
1.58 0.8693877551020408
1.581 0.8697588126159554
1.586 0.8701298701298701
1.586 0.8705009276437848
1.587 0.8708719851576995
1.594 0.8712430426716141
1.596 0.8716141001855288
1.597 0.8719851576994434
1.597 0.872356215213358
1.6 0.8727272727272727
1.604 0.8730983302411874
1.605 0.8734693877551021
1.609 0.8738404452690167
1.62 0.8742115027829314
1.622 0.874582560296846
1.624 0.8749536178107606
1.624 0.8753246753246753
1.627 0.87569573283859
1.627 0.8760667903525047
1.637 0.8764378478664193
1.639 0.876808905380334
1.642 0.8771799628942486
1.644 0.8775510204081632
1.653 0.8779220779220779
1.66 0.8782931354359926
1.662 0.8786641929499073
1.663 0.8790352504638219
1.667 0.8794063079777366
1.669 0.8797773654916512
1.67 0.8801484230055658
1.674 0.8805194805194805
1.675 0.8808905380333952
1.68 0.8812615955473099
1.683 0.8816326530612245
1.685 0.8820037105751392
1.691 0.8823747680890538
1.695 0.8827458256029684
1.699 0.8831168831168831
1.7 0.8834879406307977
1.704 0.8838589981447125
1.706 0.8842300556586271
1.706 0.8846011131725418
1.71 0.8849721706864564
1.714 0.885343228200371
1.724 0.8857142857142857
1.725 0.8860853432282003
1.725 0.8864564007421151
1.732 0.8868274582560297
1.736 0.8871985157699444
1.737 0.887569573283859
1.737 0.8879406307977736
1.742 0.8883116883116883
1.751 0.8886827458256029
1.754 0.8890538033395177
1.757 0.8894248608534323
1.76 0.889795918367347
1.764 0.8901669758812616
1.765 0.8905380333951762
1.765 0.8909090909090909
1.766 0.8912801484230055
1.766 0.8916512059369203
1.767 0.8920222634508349
1.78 0.8923933209647495
1.784 0.8927643784786642
1.785 0.8931354359925788
1.786 0.8935064935064935
1.786 0.8938775510204081
1.79 0.8942486085343229
1.79 0.8946196660482375
1.791 0.8949907235621521
1.797 0.8953617810760668
1.797 0.8957328385899814
1.797 0.8961038961038961
1.799 0.8964749536178107
1.8 0.8968460111317255
1.802 0.8972170686456401
1.802 0.8975881261595547
1.803 0.8979591836734694
1.803 0.898330241187384
1.804 0.8987012987012987
1.804 0.8990723562152133
1.806 0.8994434137291281
1.807 0.8998144712430427
1.81 0.9001855287569573
1.81 0.900556586270872
1.812 0.9009276437847866
1.813 0.9012987012987013
1.813 0.9016697588126159
1.816 0.9020408163265307
1.816 0.9024118738404453
1.816 0.9027829313543599
1.817 0.9031539888682746
1.818 0.9035250463821892
1.821 0.9038961038961039
1.822 0.9042671614100185
1.824 0.9046382189239333
1.828 0.9050092764378479
1.829 0.9053803339517625
1.832 0.9057513914656772
1.836 0.9061224489795918
1.837 0.9064935064935065
1.838 0.9068645640074211
1.844 0.9072356215213359
1.844 0.9076066790352505
1.845 0.9079777365491651
1.846 0.9083487940630798
1.849 0.9087198515769944
1.85 0.9090909090909091
1.85 0.9094619666048237
1.855 0.9098330241187385
1.868 0.9102040816326531
1.871 0.9105751391465677
1.875 0.9109461966604824
1.876 0.911317254174397
1.878 0.9116883116883117
1.882 0.9120593692022263
1.886 0.912430426716141
1.903 0.9128014842300557
1.911 0.9131725417439703
1.914 0.913543599257885
1.917 0.9139146567717996
1.924 0.9142857142857143
1.926 0.9146567717996289
1.926 0.9150278293135437
1.927 0.9153988868274583
1.932 0.9157699443413729
1.932 0.9161410018552876
1.943 0.9165120593692022
1.946 0.9168831168831169
1.948 0.9172541743970315
1.95 0.9176252319109462
1.952 0.9179962894248609
1.954 0.9183673469387755
1.959 0.9187384044526902
1.963 0.9191094619666048
1.964 0.9194805194805195
1.97 0.9198515769944341
1.972 0.9202226345083488
1.973 0.9205936920222635
1.975 0.9209647495361781
1.978 0.9213358070500928
1.979 0.9217068645640074
1.983 0.922077922077922
1.985 0.9224489795918367
1.985 0.9228200371057514
1.989 0.9231910946196661
1.991 0.9235621521335807
1.992 0.9239332096474954
1.995 0.92430426716141
2.004 0.9246753246753247
2.009 0.9250463821892393
2.009 0.925417439703154
2.013 0.9257884972170687
2.013 0.9261595547309833
2.015 0.926530612244898
2.015 0.9269016697588126
2.015 0.9272727272727272
2.015 0.9276437847866419
2.017 0.9280148423005566
2.026 0.9283858998144713
2.026 0.9287569573283859
2.026 0.9291280148423006
2.035 0.9294990723562152
2.036 0.9298701298701298
2.039 0.9302411873840445
2.042 0.9306122448979591
2.047 0.9309833024118739
2.052 0.9313543599257885
2.052 0.9317254174397032
2.053 0.9320964749536178
2.058 0.9324675324675324
2.063 0.9328385899814471
2.064 0.9332096474953617
2.069 0.9335807050092765
2.069 0.9339517625231911
2.069 0.9343228200371058
2.071 0.9346938775510204
2.071 0.935064935064935
2.077 0.9354359925788497
2.079 0.9358070500927643
2.079 0.9361781076066791
2.082 0.9365491651205937
2.09 0.9369202226345084
2.091 0.937291280148423
2.094 0.9376623376623376
2.098 0.9380333951762523
2.099 0.9384044526901669
2.107 0.9387755102040817
2.113 0.9391465677179963
2.124 0.939517625231911
2.127 0.9398886827458256
2.128 0.9402597402597402
2.129 0.9406307977736549
2.135 0.9410018552875695
2.138 0.9413729128014843
2.146 0.9417439703153989
2.149 0.9421150278293136
2.152 0.9424860853432282
2.161 0.9428571428571428
2.168 0.9432282003710575
2.172 0.9435992578849721
2.18 0.9439703153988869
2.183 0.9443413729128015
2.191 0.9447124304267162
2.202 0.9450834879406308
2.207 0.9454545454545454
2.209 0.9458256029684601
2.209 0.9461966604823747
2.21 0.9465677179962895
2.215 0.9469387755102041
2.223 0.9473098330241188
2.223 0.9476808905380334
2.231 0.948051948051948
2.231 0.9484230055658627
2.232 0.9487940630797773
2.246 0.9491651205936921
2.247 0.9495361781076067
2.251 0.9499072356215214
2.252 0.950278293135436
2.253 0.9506493506493506
2.262 0.9510204081632653
2.263 0.9513914656771799
2.276 0.9517625231910947
2.284 0.9521335807050093
2.295 0.952504638218924
2.297 0.9528756957328386
2.313 0.9532467532467532
2.333 0.9536178107606679
2.377 0.9539888682745825
2.383 0.9543599257884973
2.386 0.9547309833024119
2.401 0.9551020408163265
2.41 0.9554730983302412
2.41 0.9558441558441558
2.418 0.9562152133580705
2.424 0.9565862708719851
2.445 0.9569573283858999
2.453 0.9573283858998145
2.461 0.9576994434137291
2.514 0.9580705009276438
2.596 0.9584415584415584
2.621 0.9588126159554731
2.637 0.9591836734693877
2.68 0.9595547309833025
2.692 0.9599257884972171
2.7 0.9602968460111317
2.706 0.9606679035250464
2.709 0.961038961038961
2.727 0.9614100185528757
2.733 0.9617810760667903
2.759 0.9621521335807051
2.764 0.9625231910946197
2.766 0.9628942486085343
2.784 0.963265306122449
2.788 0.9636363636363636
2.792 0.9640074211502783
2.815 0.9643784786641929
2.818 0.9647495361781077
2.837 0.9651205936920223
2.843 0.9654916512059369
2.848 0.9658627087198516
2.885 0.9662337662337662
2.912 0.9666048237476809
2.916 0.9669758812615955
2.945 0.9673469387755103
3.018 0.9677179962894249
3.035 0.9680890538033395
3.046 0.9684601113172542
3.061 0.9688311688311688
3.061 0.9692022263450835
3.063 0.9695732838589981
3.067 0.9699443413729129
3.085 0.9703153988868275
3.093 0.9706864564007421
3.102 0.9710575139146568
3.138 0.9714285714285714
3.153 0.9717996289424861
3.16 0.9721706864564007
3.164 0.9725417439703155
3.176 0.9729128014842301
3.182 0.9732838589981447
3.206 0.9736549165120594
3.208 0.974025974025974
3.218 0.9743970315398887
3.222 0.9747680890538033
3.249 0.975139146567718
3.254 0.9755102040816327
3.254 0.9758812615955473
3.261 0.976252319109462
3.299 0.9766233766233766
3.332 0.9769944341372913
3.356 0.9773654916512059
3.383 0.9777365491651205
3.41 0.9781076066790353
3.42 0.9784786641929499
3.433 0.9788497217068646
3.447 0.9792207792207792
3.45 0.9795918367346939
3.468 0.9799628942486085
3.514 0.9803339517625231
3.531 0.9807050092764379
3.536 0.9810760667903525
3.538 0.9814471243042672
3.565 0.9818181818181818
3.58 0.9821892393320965
3.586 0.9825602968460111
3.589 0.9829313543599257
3.589 0.9833024118738405
3.602 0.9836734693877551
3.612 0.9840445269016698
3.64 0.9844155844155844
3.683 0.984786641929499
3.685 0.9851576994434137
3.691 0.9855287569573283
3.706 0.9858998144712431
3.757 0.9862708719851577
3.771 0.9866419294990724
3.792 0.987012987012987
3.795 0.9873840445269016
3.824 0.9877551020408163
3.83 0.9881261595547309
3.84 0.9884972170686457
3.862 0.9888682745825603
3.863 0.989239332096475
3.873 0.9896103896103896
3.874 0.9899814471243042
3.902 0.9903525046382189
3.927 0.9907235621521335
3.96 0.9910946196660483
4.011 0.9914656771799629
4.077 0.9918367346938776
4.137 0.9922077922077922
4.175 0.9925788497217068
4.222 0.9929499072356215
4.261 0.9933209647495361
4.307 0.9936920222634509
4.309 0.9940630797773655
4.522 0.9944341372912802
4.744 0.9948051948051948
4.834 0.9951762523191094
5.072 0.9955473098330241
5.16 0.9959183673469387
5.394 0.9962894248608535
5.427 0.9966604823747681
5.439 0.9970315398886828
5.474 0.9974025974025974
5.587 0.997773654916512
6.953 0.9981447124304267
7.875 0.9985157699443413
28.051 0.9988868274582561
36.95 0.9992578849721707
71.91 0.9996289424860854

==> experiments/propagation_delay/freshest-cap-1.txt <==
midpoint density
0.193 0.0
0.193 0.0008110300081103001
0.194 0.0016220600162206002
0.195 0.0024330900243309003
0.195 0.0032441200324412004
0.197 0.0040551500405515
0.197 0.004866180048661801
0.198 0.0056772100567721
0.199 0.006488240064882401
0.199 0.0072992700729927005
0.202 0.008110300081103
0.203 0.008921330089213302
0.205 0.009732360097323601
0.205 0.010543390105433901
0.227 0.0113544201135442
0.228 0.012165450121654502
0.228 0.012976480129764802
0.228 0.013787510137875101
0.228 0.014598540145985401
0.228 0.015409570154095702
0.228 0.016220600162206
0.228 0.0170316301703163
0.228 0.017842660178426603
0.228 0.0186536901865369
0.228 0.019464720194647202
0.228 0.0202757502027575
0.229 0.021086780210867802
0.229 0.021897810218978103
0.229 0.0227088402270884
0.229 0.023519870235198703
0.229 0.024330900243309004
0.229 0.025141930251419302
0.229 0.025952960259529603
0.229 0.0267639902676399
0.229 0.027575020275750203
0.229 0.028386050283860504
0.229 0.029197080291970802
0.229 0.030008110300081103
0.229 0.030819140308191405
0.229 0.031630170316301706
0.23 0.032441200324412
0.23 0.0332522303325223
0.23 0.0340632603406326
0.23 0.034874290348742905
0.23 0.035685320356853206
0.23 0.0364963503649635
0.23 0.0373073803730738
0.23 0.038118410381184104
0.23 0.038929440389294405
0.23 0.039740470397404706
0.23 0.040551500405515
0.23 0.0413625304136253
0.23 0.042173560421735604
0.23 0.042984590429845905
0.23 0.043795620437956206
0.23 0.04460665044606651
0.23 0.0454176804541768
0.23 0.046228710462287104
0.23 0.047039740470397405
0.23 0.047850770478507706
0.23 0.04866180048661801
0.231 0.0494728304947283
0.231 0.050283860502838604
0.231 0.051094890510948905
0.231 0.05190592051905921
0.231 0.05271695052716951
0.231 0.0535279805352798
0.231 0.054339010543390104
0.231 0.055150040551500405
0.231 0.05596107055961071
0.231 0.05677210056772101
0.231 0.0575831305758313
0.231 0.058394160583941604
0.231 0.059205190592051905
0.231 0.06001622060016221
0.231 0.06082725060827251
0.231 0.06163828061638281
0.231 0.062449310624493104
0.231 0.06326034063260341
0.231 0.0640713706407137
0.231 0.064882400648824
0.231 0.06569343065693431
0.231 0.0665044606650446
0.231 0.06731549067315491
0.231 0.0681265206812652
0.231 0.0689375506893755
0.231 0.06974858069748581
0.231 0.0705596107055961
0.231 0.07137064071370641
0.231 0.07218167072181671
0.232 0.072992700729927
0.232 0.07380373073803731
0.232 0.0746147607461476
0.232 0.07542579075425791
0.232 0.07623682076236821
0.232 0.0770478507704785
0.232 0.07785888077858881
0.232 0.0786699107866991
0.232 0.07948094079480941
0.232 0.08029197080291971
0.232 0.08110300081103
0.232 0.08191403081914031
0.232 0.0827250608272506
0.232 0.08353609083536091
0.232 0.08434712084347121
0.232 0.0851581508515815
0.232 0.08596918085969181
0.232 0.0867802108678021
0.232 0.08759124087591241
0.232 0.08840227088402271
0.232 0.08921330089213302
0.232 0.09002433090024331
0.232 0.0908353609083536
0.232 0.09164639091646391
0.232 0.09245742092457421
0.232 0.09326845093268452
0.232 0.09407948094079481
0.232 0.0948905109489051
0.232 0.09570154095701541
0.232 0.09651257096512571
0.232 0.09732360097323602
0.232 0.09813463098134631
0.232 0.0989456609894566
0.232 0.09975669099756691
0.233 0.10056772100567721
0.233 0.10137875101378752
0.233 0.10218978102189781
0.233 0.1030008110300081
0.233 0.10381184103811841
0.233 0.10462287104622871
0.233 0.10543390105433902
0.233 0.10624493106244931
0.233 0.1070559610705596
0.233 0.10786699107866991
0.233 0.10867802108678021
0.233 0.10948905109489052
0.233 0.11030008110300081
0.233 0.1111111111111111
0.233 0.11192214111922141
0.233 0.11273317112733171
0.233 0.11354420113544202
0.233 0.11435523114355231
0.233 0.1151662611516626
0.233 0.11597729115977291
0.233 0.11678832116788321
0.233 0.11759935117599352
0.233 0.11841038118410381
0.233 0.1192214111922141
0.233 0.12003244120032441
0.233 0.12084347120843471
0.233 0.12165450121654502
0.233 0.12246553122465531
0.233 0.12327656123276562
0.233 0.12408759124087591
0.233 0.12489862124898621
0.233 0.12570965125709652
0.234 0.12652068126520682
0.234 0.1273317112733171
0.234 0.1281427412814274
0.234 0.12895377128953772
0.234 0.129764801297648
0.234 0.1305758313057583
0.234 0.13138686131386862
0.234 0.1321978913219789
0.234 0.1330089213300892
0.234 0.13381995133819952
0.234 0.13463098134630982
0.234 0.1354420113544201
0.234 0.1362530413625304
0.234 0.13706407137064072
0.234 0.137875101378751
0.234 0.1386861313868613
0.234 0.13949716139497162
0.234 0.14030819140308193
0.234 0.1411192214111922
0.234 0.14193025141930252
0.234 0.14274128142741282
0.234 0.1435523114355231
0.234 0.14436334144363341
0.234 0.14517437145174372
0.234 0.145985401459854
0.235 0.1467964314679643
0.235 0.14760746147607462
0.235 0.14841849148418493
0.235 0.1492295214922952
0.235 0.15004055150040552
0.235 0.15085158150851583
0.235 0.1516626115166261
0.235 0.15247364152473641
0.235 0.15328467153284672
0.235 0.154095701540957
0.235 0.1549067315490673
0.235 0.15571776155717762
0.235 0.15652879156528793
0.235 0.1573398215733982
0.235 0.15815085158150852
0.235 0.15896188158961883
0.235 0.1597729115977291
0.235 0.16058394160583941
0.235 0.16139497161394972
0.235 0.16220600162206
0.235 0.1630170316301703
0.235 0.16382806163828062
0.235 0.16463909164639093
0.235 0.1654501216545012
0.235 0.16626115166261152
0.235 0.16707218167072183
0.235 0.1678832116788321
0.235 0.16869424168694241
0.235 0.16950527169505272
0.235 0.170316301703163
0.235 0.1711273317112733
0.235 0.17193836171938362
0.235 0.17274939172749393
0.235 0.1735604217356042
0.235 0.17437145174371452
0.235 0.17518248175182483
0.235 0.1759935117599351
0.235 0.17680454176804541
0.236 0.17761557177615572
0.236 0.17842660178426603
0.236 0.1792376317923763
0.236 0.18004866180048662
0.236 0.18085969180859693
0.236 0.1816707218167072
0.236 0.18248175182481752
0.236 0.18329278183292783
0.236 0.1841038118410381
0.236 0.18491484184914841
0.236 0.18572587185725872
0.236 0.18653690186536903
0.236 0.1873479318734793
0.236 0.18815896188158962
0.236 0.18896999188969993
0.236 0.1897810218978102
0.236 0.19059205190592052
0.236 0.19140308191403083
0.236 0.1922141119221411
0.236 0.19302514193025141
0.236 0.19383617193836172
0.236 0.19464720194647203
0.236 0.1954582319545823
0.236 0.19626926196269262
0.236 0.19708029197080293
0.236 0.1978913219789132
0.236 0.19870235198702352
0.236 0.19951338199513383
0.236 0.2003244120032441
0.236 0.20113544201135442
0.236 0.20194647201946472
0.236 0.20275750202757503
0.236 0.2035685320356853
0.237 0.20437956204379562
0.237 0.20519059205190593
0.237 0.2060016220600162
0.237 0.20681265206812652
0.237 0.20762368207623683
0.237 0.20843471208434713
0.237 0.20924574209245742
0.237 0.21005677210056772
0.237 0.21086780210867803
0.237 0.2116788321167883
0.237 0.21248986212489862
0.237 0.21330089213300893
0.237 0.2141119221411192
0.237 0.21492295214922952
0.237 0.21573398215733983
0.237 0.21654501216545013
0.237 0.21735604217356042
0.237 0.21816707218167072
0.237 0.21897810218978103
0.237 0.2197891321978913
0.237 0.22060016220600162
0.237 0.22141119221411193
0.237 0.2222222222222222
0.237 0.22303325223033252
0.237 0.22384428223844283
0.237 0.22465531224655313
0.237 0.22546634225466342
0.237 0.22627737226277372
0.237 0.22708840227088403
0.237 0.2278994322789943
0.237 0.22871046228710462
0.237 0.22952149229521493
0.237 0.2303325223033252
0.237 0.23114355231143552
0.237 0.23195458231954583
0.237 0.23276561232765614
0.237 0.23357664233576642
0.237 0.23438767234387672
0.237 0.23519870235198703
0.238 0.2360097323600973
0.238 0.23682076236820762
0.238 0.23763179237631793
0.238 0.2384428223844282
0.238 0.23925385239253852
0.238 0.24006488240064883
0.238 0.24087591240875914
0.238 0.24168694241686942
0.238 0.24249797242497972
0.238 0.24330900243309003
0.238 0.2441200324412003
0.238 0.24493106244931062
0.238 0.24574209245742093
0.238 0.24655312246553124
0.238 0.24736415247364152
0.238 0.24817518248175183
0.238 0.24898621248986214
0.238 0.24979724249797242
0.238 0.25060827250608275
0.238 0.25141930251419303
0.238 0.2522303325223033
0.238 0.25304136253041365
0.238 0.25385239253852393
0.238 0.2546634225466342
0.238 0.25547445255474455
0.238 0.2562854825628548
0.238 0.2570965125709651
0.238 0.25790754257907544
0.238 0.2587185725871857
0.238 0.259529602595296
0.238 0.26034063260340634
0.238 0.2611516626115166
0.238 0.2619626926196269
0.238 0.26277372262773724
0.238 0.2635847526358475
0.238 0.2643957826439578
0.238 0.26520681265206814
0.238 0.2660178426601784
0.238 0.26682887266828875
0.238 0.26763990267639903
0.238 0.2684509326845093
0.238 0.26926196269261965
0.238 0.27007299270072993
0.238 0.2708840227088402
0.238 0.27169505271695055
0.239 0.2725060827250608
0.239 0.2733171127331711
0.239 0.27412814274128144
0.239 0.2749391727493917
0.239 0.275750202757502
0.239 0.27656123276561234
0.239 0.2773722627737226
0.239 0.2781832927818329
0.239 0.27899432278994324
0.239 0.2798053527980535
0.239 0.28061638280616386
0.239 0.28142741281427414
0.239 0.2822384428223844
0.239 0.28304947283049475
0.239 0.28386050283860503
0.239 0.2846715328467153
0.239 0.28548256285482565
0.239 0.28629359286293593
0.239 0.2871046228710462
0.239 0.28791565287915655
0.239 0.28872668288726683
0.239 0.2895377128953771
0.239 0.29034874290348744
0.239 0.2911597729115977
0.239 0.291970802919708
0.239 0.29278183292781834
0.239 0.2935928629359286
0.239 0.2944038929440389
0.239 0.29521492295214924
0.239 0.2960259529602595
0.239 0.29683698296836986
0.239 0.29764801297648014
0.239 0.2984590429845904
0.239 0.29927007299270075
0.239 0.30008110300081103
0.239 0.3008921330089213
0.239 0.30170316301703165
0.239 0.30251419302514193
0.239 0.3033252230332522
0.239 0.30413625304136255
0.239 0.30494728304947283
0.239 0.3057583130575831
0.239 0.30656934306569344
0.239 0.3073803730738037
0.239 0.308191403081914
0.239 0.30900243309002434
0.239 0.3098134630981346
0.24 0.31062449310624496
0.24 0.31143552311435524
0.24 0.3122465531224655
0.24 0.31305758313057586
0.24 0.31386861313868614
0.24 0.3146796431467964
0.24 0.31549067315490675
0.24 0.31630170316301703
0.24 0.3171127331711273
0.24 0.31792376317923765
0.24 0.31873479318734793
0.24 0.3195458231954582
0.24 0.32035685320356855
0.24 0.32116788321167883
0.24 0.3219789132197891
0.24 0.32278994322789945
0.24 0.3236009732360097
0.24 0.32441200324412
0.24 0.32522303325223034
0.24 0.3260340632603406
0.24 0.32684509326845096
0.24 0.32765612327656124
0.24 0.3284671532846715
0.24 0.32927818329278186
0.24 0.33008921330089214
0.24 0.3309002433090024
0.24 0.33171127331711275
0.24 0.33252230332522303
0.24 0.3333333333333333
0.24 0.33414436334144365
0.24 0.33495539334955393
0.24 0.3357664233576642
0.24 0.33657745336577455
0.24 0.33738848337388483
0.24 0.3381995133819951
0.24 0.33901054339010545
0.24 0.3398215733982157
0.24 0.340632603406326
0.241 0.34144363341443634
0.241 0.3422546634225466
0.241 0.34306569343065696
0.241 0.34387672343876724
0.241 0.3446877534468775
0.241 0.34549878345498786
0.241 0.34630981346309814
0.241 0.3471208434712084
0.241 0.34793187347931875
0.241 0.34874290348742903
0.241 0.3495539334955393
0.241 0.35036496350364965
0.241 0.35117599351175993
0.241 0.3519870235198702
0.241 0.35279805352798055
0.241 0.35360908353609083
0.241 0.3544201135442011
0.241 0.35523114355231145
0.241 0.3560421735604217
0.241 0.35685320356853206
0.241 0.35766423357664234
0.241 0.3584752635847526
0.241 0.35928629359286296
0.241 0.36009732360097324
0.241 0.3609083536090835
0.241 0.36171938361719386
0.241 0.36253041362530414
0.241 0.3633414436334144
0.241 0.36415247364152475
0.241 0.36496350364963503
0.241 0.3657745336577453
0.241 0.36658556366585565
0.241 0.36739659367396593
0.241 0.3682076236820762
0.241 0.36901865369018655
0.241 0.36982968369829683
0.241 0.3706407137064071
0.241 0.37145174371451745
0.242 0.3722627737226277
0.242 0.37307380373073806
0.242 0.37388483373884834
0.242 0.3746958637469586
0.242 0.37550689375506896
0.242 0.37631792376317924
0.242 0.3771289537712895
0.242 0.37793998377939986
0.242 0.37875101378751014
0.242 0.3795620437956204
0.242 0.38037307380373075
0.242 0.38118410381184104
0.242 0.3819951338199513
0.242 0.38280616382806165
0.242 0.38361719383617193
0.242 0.3844282238442822
0.242 0.38523925385239255
0.242 0.38605028386050283
0.242 0.38686131386861317
0.242 0.38767234387672345
0.242 0.3884833738848337
0.242 0.38929440389294406
0.242 0.39010543390105434
0.242 0.3909164639091646
0.242 0.39172749391727496
0.242 0.39253852392538524
0.242 0.3933495539334955
0.242 0.39416058394160586
0.242 0.39497161394971614
0.243 0.3957826439578264
0.243 0.39659367396593675
0.243 0.39740470397404704
0.243 0.3982157339821573
0.243 0.39902676399026765
0.243 0.39983779399837793
0.243 0.4006488240064882
0.243 0.40145985401459855
0.243 0.40227088402270883
0.243 0.40308191403081917
0.243 0.40389294403892945
0.243 0.4047039740470397
0.243 0.40551500405515006
0.243 0.40632603406326034
0.243 0.4071370640713706
0.243 0.40794809407948096
0.243 0.40875912408759124
0.243 0.4095701540957015
0.243 0.41038118410381186
0.243 0.41119221411192214
0.243 0.4120032441200324
0.243 0.41281427412814276
0.243 0.41362530413625304
0.243 0.4144363341443633
0.243 0.41524736415247365
0.243 0.41605839416058393
0.243 0.41686942416869427
0.243 0.41768045417680455
0.243 0.41849148418491483
0.243 0.41930251419302517
0.243 0.42011354420113545
0.243 0.4209245742092457
0.243 0.42173560421735606
0.243 0.42254663422546634
0.243 0.4233576642335766
0.243 0.42416869424168696
0.244 0.42497972424979724
0.244 0.4257907542579075
0.244 0.42660178426601786
0.244 0.42741281427412814
0.244 0.4282238442822384
0.244 0.42903487429034876
0.244 0.42984590429845904
0.244 0.4306569343065693
0.244 0.43146796431467965
0.244 0.43227899432278993
0.244 0.43309002433090027
0.244 0.43390105433901055
0.244 0.43471208434712083
0.244 0.43552311435523117
0.244 0.43633414436334145
0.244 0.43714517437145173
0.244 0.43795620437956206
0.244 0.43876723438767234
0.244 0.4395782643957826
0.244 0.44038929440389296
0.244 0.44120032441200324
0.244 0.4420113544201135
0.244 0.44282238442822386
0.244 0.44363341443633414
0.244 0.4444444444444444
0.244 0.44525547445255476
0.244 0.44606650446066504
0.244 0.4468775344687753
0.244 0.44768856447688565
0.244 0.44849959448499593
0.244 0.44931062449310627
0.244 0.45012165450121655
0.244 0.45093268450932683
0.244 0.45174371451743717
0.244 0.45255474452554745
0.244 0.45336577453365773
0.244 0.45417680454176806
0.244 0.45498783454987834
0.245 0.4557988645579886
0.245 0.45660989456609896
0.245 0.45742092457420924
0.245 0.4582319545823195
0.245 0.45904298459042986
0.245 0.45985401459854014
0.245 0.4606650446066504
0.245 0.46147607461476076
0.245 0.46228710462287104
0.245 0.4630981346309814
0.245 0.46390916463909165
0.245 0.46472019464720193
0.245 0.46553122465531227
0.245 0.46634225466342255
0.245 0.46715328467153283
0.245 0.46796431467964317
0.245 0.46877534468775345
0.245 0.46958637469586373
0.245 0.47039740470397406
0.245 0.47120843471208435
0.245 0.4720194647201946
0.245 0.47283049472830496
0.245 0.47364152473641524
0.245 0.4744525547445255
0.245 0.47526358475263586
0.245 0.47607461476074614
0.245 0.4768856447688564
0.245 0.47769667477696676
0.246 0.47850770478507704
0.246 0.4793187347931874
0.246 0.48012976480129765
0.246 0.48094079480940793
0.246 0.48175182481751827
0.246 0.48256285482562855
0.246 0.48337388483373883
0.246 0.48418491484184917
0.246 0.48499594484995945
0.246 0.48580697485806973
0.246 0.48661800486618007
0.246 0.48742903487429035
0.246 0.4882400648824006
0.246 0.48905109489051096
0.246 0.48986212489862124
0.246 0.4906731549067315
0.246 0.49148418491484186
0.246 0.49229521492295214
0.246 0.4931062449310625
0.246 0.49391727493917276
0.246 0.49472830494728304
0.246 0.4955393349553934
0.246 0.49635036496350365
0.246 0.49716139497161393
0.246 0.49797242497972427
0.246 0.49878345498783455
0.246 0.49959448499594483
0.246 0.5004055150040552
0.246 0.5012165450121655
0.246 0.5020275750202757
0.247 0.5028386050283861
0.247 0.5036496350364964
0.247 0.5044606650446066
0.247 0.505271695052717
0.247 0.5060827250608273
0.247 0.5068937550689375
0.247 0.5077047850770479
0.247 0.5085158150851582
0.247 0.5093268450932684
0.247 0.5101378751013788
0.247 0.5109489051094891
0.247 0.5117599351175993
0.247 0.5125709651257097
0.247 0.51338199513382
0.247 0.5141930251419302
0.247 0.5150040551500406
0.247 0.5158150851581509
0.247 0.5166261151662611
0.247 0.5174371451743714
0.247 0.5182481751824818
0.247 0.519059205190592
0.247 0.5198702351987023
0.247 0.5206812652068127
0.247 0.5214922952149229
0.247 0.5223033252230332
0.247 0.5231143552311436
0.247 0.5239253852392538
0.248 0.5247364152473641
0.248 0.5255474452554745
0.248 0.5263584752635847
0.248 0.527169505271695
0.248 0.5279805352798054
0.248 0.5287915652879156
0.248 0.5296025952960259
0.248 0.5304136253041363
0.248 0.5312246553122466
0.248 0.5320356853203568
0.248 0.5328467153284672
0.248 0.5336577453365775
0.248 0.5344687753446877
0.248 0.5352798053527981
0.248 0.5360908353609084
0.248 0.5369018653690186
0.248 0.537712895377129
0.248 0.5385239253852393
0.248 0.5393349553933495
0.248 0.5401459854014599
0.248 0.5409570154095702
0.248 0.5417680454176804
0.248 0.5425790754257908
0.249 0.5433901054339011
0.249 0.5442011354420113
0.249 0.5450121654501217
0.249 0.545823195458232
0.249 0.5466342254663422
0.249 0.5474452554744526
0.249 0.5482562854825629
0.249 0.5490673154906731
0.249 0.5498783454987834
0.249 0.5506893755068938
0.249 0.551500405515004
0.249 0.5523114355231143
0.249 0.5531224655312247
0.249 0.5539334955393349
0.249 0.5547445255474452
0.249 0.5555555555555556
0.249 0.5563665855636658
0.249 0.5571776155717761
0.249 0.5579886455798865
0.249 0.5587996755879967
0.249 0.559610705596107
0.249 0.5604217356042174
0.249 0.5612327656123277
0.249 0.5620437956204379
0.25 0.5628548256285483
0.25 0.5636658556366586
0.25 0.5644768856447688
0.25 0.5652879156528792
0.25 0.5660989456609895
0.25 0.5669099756690997
0.251 0.5677210056772101
0.251 0.5685320356853204
0.251 0.5693430656934306
0.251 0.570154095701541
0.251 0.5709651257096513
0.251 0.5717761557177615
0.252 0.5725871857258719
0.252 0.5733982157339822
0.252 0.5742092457420924
0.252 0.5750202757502028
0.253 0.5758313057583131
0.253 0.5766423357664233
0.253 0.5774533657745337
0.253 0.578264395782644
0.253 0.5790754257907542
0.253 0.5798864557988646
0.253 0.5806974858069749
0.254 0.5815085158150851
0.254 0.5823195458231955
0.254 0.5831305758313058
0.255 0.583941605839416
0.255 0.5847526358475263
0.255 0.5855636658556367
0.255 0.5863746958637469
0.255 0.5871857258718572
0.256 0.5879967558799676
0.256 0.5888077858880778
0.256 0.5896188158961881
0.257 0.5904298459042985
0.257 0.5912408759124088
0.257 0.592051905920519
0.257 0.5928629359286294
0.257 0.5936739659367397
0.258 0.5944849959448499
0.258 0.5952960259529603
0.259 0.5961070559610706
0.26 0.5969180859691808
0.26 0.5977291159772912
0.261 0.5985401459854015
0.262 0.5993511759935117
0.262 0.6001622060016221
0.262 0.6009732360097324
0.262 0.6017842660178426
0.263 0.602595296025953
0.263 0.6034063260340633
0.263 0.6042173560421735
0.264 0.6050283860502839
0.264 0.6058394160583942
0.264 0.6066504460665044
0.264 0.6074614760746148
0.265 0.6082725060827251
0.266 0.6090835360908353
0.266 0.6098945660989457
0.266 0.610705596107056
0.267 0.6115166261151662
0.267 0.6123276561232766
0.268 0.6131386861313869
0.268 0.6139497161394971
0.268 0.6147607461476075
0.269 0.6155717761557178
0.269 0.616382806163828
0.269 0.6171938361719383
0.269 0.6180048661800487
0.27 0.6188158961881589
0.27 0.6196269261962692
0.271 0.6204379562043796
0.272 0.6212489862124899
0.272 0.6220600162206001
0.272 0.6228710462287105
0.272 0.6236820762368208
0.272 0.624493106244931
0.273 0.6253041362530414
0.273 0.6261151662611517
0.273 0.6269261962692619
0.273 0.6277372262773723
0.273 0.6285482562854826
0.273 0.6293592862935928
0.274 0.6301703163017032
0.274 0.6309813463098135
0.274 0.6317923763179237
0.275 0.6326034063260341
0.275 0.6334144363341444
0.276 0.6342254663422546
0.276 0.635036496350365
0.276 0.6358475263584753
0.277 0.6366585563665855
0.277 0.6374695863746959
0.277 0.6382806163828062
0.277 0.6390916463909164
0.277 0.6399026763990268
0.277 0.6407137064071371
0.278 0.6415247364152473
0.278 0.6423357664233577
0.278 0.643146796431468
0.278 0.6439578264395782
0.278 0.6447688564476886
0.279 0.6455798864557989
0.279 0.6463909164639091
0.279 0.6472019464720195
0.279 0.6480129764801298
0.279 0.64882400648824
0.279 0.6496350364963503
0.28 0.6504460665044607
0.28 0.6512570965125709
0.281 0.6520681265206812
0.282 0.6528791565287916
0.282 0.6536901865369019
0.282 0.6545012165450121
0.282 0.6553122465531225
0.282 0.6561232765612328
0.283 0.656934306569343
0.284 0.6577453365774534
0.284 0.6585563665855637
0.284 0.6593673965936739
0.284 0.6601784266017843
0.284 0.6609894566098946
0.284 0.6618004866180048
0.285 0.6626115166261152
0.285 0.6634225466342255
0.286 0.6642335766423357
0.286 0.6650446066504461
0.287 0.6658556366585564
0.287 0.6666666666666666
0.287 0.667477696674777
0.288 0.6682887266828873
0.289 0.6690997566909975
0.29 0.6699107866991079
0.29 0.6707218167072182
0.29 0.6715328467153284
0.29 0.6723438767234388
0.291 0.6731549067315491
0.291 0.6739659367396593
0.291 0.6747769667477697
0.292 0.67558799675588
0.292 0.6763990267639902
0.292 0.6772100567721006
0.292 0.6780210867802109
0.293 0.6788321167883211
0.293 0.6796431467964315
0.294 0.6804541768045418
0.294 0.681265206812652
0.294 0.6820762368207623
0.294 0.6828872668288727
0.295 0.683698296836983
0.295 0.6845093268450932
0.295 0.6853203568532036
0.295 0.6861313868613139
0.295 0.6869424168694241
0.296 0.6877534468775345
0.296 0.6885644768856448
0.296 0.689375506893755
0.296 0.6901865369018654
0.296 0.6909975669099757
0.296 0.6918085969180859
0.296 0.6926196269261963
0.296 0.6934306569343066
0.297 0.6942416869424168
0.297 0.6950527169505272
0.297 0.6958637469586375
0.297 0.6966747769667477
0.297 0.6974858069748581
0.298 0.6982968369829684
0.299 0.6991078669910786
0.299 0.699918896999189
0.299 0.7007299270072993
0.299 0.7015409570154095
0.299 0.7023519870235199
0.3 0.7031630170316302
0.3 0.7039740470397404
0.301 0.7047850770478508
0.301 0.7055961070559611
0.301 0.7064071370640713
0.301 0.7072181670721817
0.302 0.708029197080292
0.302 0.7088402270884022
0.302 0.7096512570965126
0.302 0.7104622871046229
0.302 0.7112733171127331
0.303 0.7120843471208435
0.304 0.7128953771289538
0.304 0.7137064071370641
0.304 0.7145174371451744
0.304 0.7153284671532847
0.305 0.716139497161395
0.306 0.7169505271695052
0.307 0.7177615571776156
0.308 0.7185725871857259
0.309 0.7193836171938361
0.309 0.7201946472019465
0.309 0.7210056772100568
0.309 0.721816707218167
0.309 0.7226277372262774
0.309 0.7234387672343877
0.31 0.7242497972424979
0.31 0.7250608272506083
0.31 0.7258718572587186
0.31 0.7266828872668288
0.311 0.7274939172749392
0.311 0.7283049472830495
0.311 0.7291159772911597
0.312 0.7299270072992701
0.312 0.7307380373073804
0.312 0.7315490673154906
0.312 0.732360097323601
0.313 0.7331711273317113
0.313 0.7339821573398215
0.314 0.7347931873479319
0.315 0.7356042173560422
0.316 0.7364152473641524
0.316 0.7372262773722628
0.316 0.7380373073803731
0.317 0.7388483373884833
0.318 0.7396593673965937
0.318 0.740470397404704
0.318 0.7412814274128142
0.318 0.7420924574209246
0.318 0.7429034874290349
0.318 0.7437145174371452
0.318 0.7445255474452555
0.318 0.7453365774533658
0.318 0.7461476074614761
0.319 0.7469586374695864
0.319 0.7477696674776967
0.32 0.748580697485807
0.32 0.7493917274939172
0.321 0.7502027575020276
0.322 0.7510137875101379
0.323 0.7518248175182481
0.323 0.7526358475263585
0.323 0.7534468775344688
0.324 0.754257907542579
0.324 0.7550689375506894
0.324 0.7558799675587997
0.324 0.7566909975669099
0.325 0.7575020275750203
0.325 0.7583130575831306
0.325 0.7591240875912408
0.326 0.7599351175993512
0.326 0.7607461476074615
0.327 0.7615571776155717
0.327 0.7623682076236821
0.327 0.7631792376317924
0.327 0.7639902676399026
0.327 0.764801297648013
0.328 0.7656123276561233
0.328 0.7664233576642335
0.329 0.7672343876723439
0.329 0.7680454176804542
0.33 0.7688564476885644
0.33 0.7696674776966748
0.33 0.7704785077047851
0.331 0.7712895377128953
0.331 0.7721005677210057
0.332 0.772911597729116
0.332 0.7737226277372263
0.332 0.7745336577453366
0.332 0.7753446877534469
0.332 0.7761557177615572
0.332 0.7769667477696675
0.333 0.7777777777777778
0.333 0.7785888077858881
0.333 0.7793998377939984
0.334 0.7802108678021087
0.334 0.781021897810219
0.335 0.7818329278183292
0.335 0.7826439578264396
0.335 0.7834549878345499
0.335 0.7842660178426601
0.336 0.7850770478507705
0.336 0.7858880778588808
0.336 0.786699107866991
0.337 0.7875101378751014
0.337 0.7883211678832117
0.337 0.7891321978913219
0.337 0.7899432278994323
0.338 0.7907542579075426
0.338 0.7915652879156528
0.338 0.7923763179237632
0.338 0.7931873479318735
0.338 0.7939983779399837
0.338 0.7948094079480941
0.339 0.7956204379562044
0.339 0.7964314679643146
0.339 0.797242497972425
0.339 0.7980535279805353
0.339 0.7988645579886455
0.339 0.7996755879967559
0.339 0.8004866180048662
0.34 0.8012976480129764
0.34 0.8021086780210868
0.34 0.8029197080291971
0.34 0.8037307380373074
0.341 0.8045417680454177
0.341 0.805352798053528
0.341 0.8061638280616383
0.341 0.8069748580697486
0.341 0.8077858880778589
0.341 0.8085969180859692
0.342 0.8094079480940795
0.342 0.8102189781021898
0.342 0.8110300081103001
0.342 0.8118410381184104
0.343 0.8126520681265207
0.343 0.813463098134631
0.343 0.8142741281427412
0.343 0.8150851581508516
0.344 0.8158961881589619
0.344 0.8167072181670721
0.345 0.8175182481751825
0.345 0.8183292781832928
0.345 0.819140308191403
0.345 0.8199513381995134
0.346 0.8207623682076237
0.346 0.8215733982157339
0.346 0.8223844282238443
0.346 0.8231954582319546
0.346 0.8240064882400648
0.347 0.8248175182481752
0.347 0.8256285482562855
0.347 0.8264395782643957
0.347 0.8272506082725061
0.347 0.8280616382806164
0.348 0.8288726682887266
0.348 0.829683698296837
0.348 0.8304947283049473
0.349 0.8313057583130575
0.349 0.8321167883211679
0.35 0.8329278183292782
0.35 0.8337388483373885
0.35 0.8345498783454988
0.35 0.8353609083536091
0.351 0.8361719383617194
0.351 0.8369829683698297
0.351 0.83779399837794
0.352 0.8386050283860503
0.352 0.8394160583941606
0.352 0.8402270884022709
0.352 0.8410381184103812
0.352 0.8418491484184915
0.352 0.8426601784266018
0.352 0.8434712084347121
0.353 0.8442822384428224
0.353 0.8450932684509327
0.354 0.845904298459043
0.355 0.8467153284671532
0.355 0.8475263584752636
0.355 0.8483373884833739
0.355 0.8491484184914841
0.356 0.8499594484995945
0.356 0.8507704785077048
0.356 0.851581508515815
0.356 0.8523925385239254
0.356 0.8532035685320357
0.356 0.8540145985401459
0.356 0.8548256285482563
0.357 0.8556366585563666
0.357 0.8564476885644768
0.358 0.8572587185725872
0.358 0.8580697485806975
0.358 0.8588807785888077
0.359 0.8596918085969181
0.359 0.8605028386050284
0.359 0.8613138686131386
0.359 0.862124898621249
0.359 0.8629359286293593
0.36 0.8637469586374696
0.36 0.8645579886455799
0.36 0.8653690186536902
0.36 0.8661800486618005
0.36 0.8669910786699108
0.36 0.8678021086780211
0.36 0.8686131386861314
0.361 0.8694241686942417
0.361 0.870235198702352
0.362 0.8710462287104623
0.364 0.8718572587185726
0.364 0.8726682887266829
0.364 0.8734793187347932
0.364 0.8742903487429035
0.364 0.8751013787510138
0.364 0.8759124087591241
0.364 0.8767234387672344
0.365 0.8775344687753447
0.365 0.878345498783455
0.365 0.8791565287915653
0.365 0.8799675587996756
0.365 0.8807785888077859
0.366 0.8815896188158961
0.366 0.8824006488240065
0.366 0.8832116788321168
0.367 0.884022708840227
0.367 0.8848337388483374
0.367 0.8856447688564477
0.367 0.8864557988645579
0.368 0.8872668288726683
0.368 0.8880778588807786
0.368 0.8888888888888888
0.369 0.8896999188969992
0.369 0.8905109489051095
0.369 0.8913219789132197
0.371 0.8921330089213301
0.371 0.8929440389294404
0.372 0.8937550689375506
0.373 0.894566098945661
0.373 0.8953771289537713
0.373 0.8961881589618816
0.373 0.8969991889699919
0.375 0.8978102189781022
0.375 0.8986212489862125
0.375 0.8994322789943228
0.375 0.9002433090024331
0.376 0.9010543390105434
0.377 0.9018653690186537
0.377 0.902676399026764
0.377 0.9034874290348743
0.377 0.9042984590429846
0.378 0.9051094890510949
0.379 0.9059205190592052
0.38 0.9067315490673155
0.38 0.9075425790754258
0.381 0.9083536090835361
0.381 0.9091646390916464
0.381 0.9099756690997567
0.382 0.910786699107867
0.382 0.9115977291159773
0.382 0.9124087591240876
0.382 0.9132197891321979
0.382 0.9140308191403081
0.383 0.9148418491484185
0.383 0.9156528791565288
0.383 0.916463909164639
0.384 0.9172749391727494
0.384 0.9180859691808597
0.385 0.9188969991889699
0.385 0.9197080291970803
0.386 0.9205190592051906
0.387 0.9213300892133008
0.387 0.9221411192214112
0.388 0.9229521492295215
0.388 0.9237631792376317
0.389 0.9245742092457421
0.393 0.9253852392538524
0.397 0.9261962692619627
0.399 0.927007299270073
0.4 0.9278183292781833
0.401 0.9286293592862936
0.402 0.9294403892944039
0.402 0.9302514193025142
0.406 0.9310624493106245
0.411 0.9318734793187348
0.418 0.9326845093268451
0.419 0.9334955393349554
0.419 0.9343065693430657
0.422 0.935117599351176
0.428 0.9359286293592863
0.432 0.9367396593673966
0.433 0.9375506893755069
0.439 0.9383617193836172
0.439 0.9391727493917275
0.442 0.9399837793998378
0.442 0.9407948094079481
0.452 0.9416058394160584
0.453 0.9424168694241687
0.455 0.943227899432279
0.458 0.9440389294403893
0.463 0.9448499594484996
0.463 0.9456609894566099
0.465 0.9464720194647201
0.466 0.9472830494728305
0.467 0.9480940794809408
0.467 0.948905109489051
0.469 0.9497161394971614
0.475 0.9505271695052717
0.477 0.9513381995133819
0.486 0.9521492295214923
0.488 0.9529602595296026
0.494 0.9537712895377128
0.5 0.9545823195458232
0.502 0.9553933495539335
0.52 0.9562043795620438
0.523 0.9570154095701541
0.524 0.9578264395782644
0.541 0.9586374695863747
0.543 0.959448499594485
0.554 0.9602595296025953
0.558 0.9610705596107056
0.564 0.9618815896188159
0.567 0.9626926196269262
0.57 0.9635036496350365
0.575 0.9643146796431468
0.579 0.9651257096512571
0.595 0.9659367396593674
0.605 0.9667477696674777
0.612 0.967558799675588
0.612 0.9683698296836983
0.696 0.9691808596918086
0.738 0.9699918896999189
0.757 0.9708029197080292
0.774 0.9716139497161395
0.775 0.9724249797242498
0.787 0.9732360097323601
0.787 0.9740470397404704
0.793 0.9748580697485807
0.814 0.975669099756691
0.831 0.9764801297648013
0.863 0.9772911597729116
0.88 0.9781021897810219
0.882 0.9789132197891321
0.898 0.9797242497972425
0.913 0.9805352798053528
0.922 0.981346309813463
0.936 0.9821573398215734
1.013 0.9829683698296837
1.163 0.9837793998377939
6.273 0.9845904298459043
6.332 0.9854014598540146
6.338 0.986212489862125
6.359 0.9870235198702352
6.384 0.9878345498783455
7.228 0.9886455798864558
7.229 0.9894566098945661
7.23 0.9902676399026764
7.23 0.9910786699107867
7.232 0.991889699918897
7.235 0.9927007299270073
7.238 0.9935117599351176
7.239 0.9943227899432279
7.239 0.9951338199513382
7.24 0.9959448499594485
7.242 0.9967558799675588
7.242 0.9975669099756691
7.244 0.9983779399837794
7.245 0.9991889699918897


==> experiments/propagation_delay/freshest-cap-2.txt <==
midpoint density
0.483 0.0
0.49 0.00035842293906810036
0.5 0.0007168458781362007
0.51 0.001075268817204301
0.523 0.0014336917562724014
0.532 0.0017921146953405018
0.546 0.002150537634408602
0.559 0.0025089605734767025
0.57 0.002867383512544803
0.61 0.0032258064516129032
0.619 0.0035842293906810036
0.676 0.003942652329749104
0.684 0.004301075268817204
0.698 0.004659498207885305
0.698 0.005017921146953405
0.711 0.005376344086021506
0.712 0.005734767025089606
0.713 0.0060931899641577065
0.713 0.0064516129032258064
0.717 0.006810035842293907
0.719 0.007168458781362007
0.72 0.007526881720430108
0.721 0.007885304659498209
0.723 0.008243727598566309
0.728 0.008602150537634409
0.731 0.008960573476702509
0.731 0.00931899641577061
0.732 0.00967741935483871
0.734 0.01003584229390681
0.734 0.01039426523297491
0.734 0.010752688172043012
0.735 0.011111111111111112
0.736 0.011469534050179211
0.737 0.011827956989247311
0.737 0.012186379928315413
0.738 0.012544802867383513
0.739 0.012903225806451613
0.74 0.013261648745519713
0.741 0.013620071684587814
0.741 0.013978494623655914
0.741 0.014336917562724014
0.742 0.014695340501792114
0.742 0.015053763440860216
0.743 0.015412186379928316
0.744 0.015770609318996417
0.745 0.016129032258064516
0.746 0.016487455197132617
0.747 0.016845878136200716
0.748 0.017204301075268817
0.748 0.01756272401433692
0.748 0.017921146953405017
0.749 0.01827956989247312
0.749 0.01863799283154122
0.75 0.01899641577060932
0.751 0.01935483870967742
0.751 0.01971326164874552
0.751 0.02007168458781362
0.751 0.02043010752688172
0.751 0.02078853046594982
0.753 0.02114695340501792
0.753 0.021505376344086023
0.754 0.02186379928315412
0.754 0.022222222222222223
0.755 0.02258064516129032
0.756 0.022939068100358423
0.757 0.023297491039426525
0.758 0.023655913978494623
0.758 0.024014336917562724
0.758 0.024372759856630826
0.759 0.024731182795698924
0.759 0.025089605734767026
0.759 0.025448028673835124
0.759 0.025806451612903226
0.76 0.026164874551971327
0.76 0.026523297491039426
0.76 0.026881720430107527
0.761 0.02724014336917563
0.761 0.027598566308243727
0.761 0.02795698924731183
0.761 0.028315412186379927
0.762 0.02867383512544803
0.764 0.02903225806451613
0.764 0.02939068100358423
0.764 0.02974910394265233
0.764 0.030107526881720432
0.764 0.03046594982078853
0.766 0.03082437275985663
0.767 0.03118279569892473
0.769 0.031541218637992835
0.769 0.03189964157706093
0.769 0.03225806451612903
0.77 0.03261648745519713
0.771 0.032974910394265235
0.771 0.03333333333333333
0.771 0.03369175627240143
0.772 0.034050179211469536
0.772 0.034408602150537634
0.772 0.03476702508960573
0.772 0.03512544802867384
0.773 0.035483870967741936
0.774 0.035842293906810034
0.774 0.03620071684587814
0.774 0.03655913978494624
0.775 0.036917562724014336
0.775 0.03727598566308244
0.775 0.03763440860215054
0.775 0.03799283154121864
0.775 0.038351254480286735
0.776 0.03870967741935484
0.776 0.03906810035842294
0.776 0.03942652329749104
0.776 0.03978494623655914
0.777 0.04014336917562724
0.777 0.04050179211469534
0.777 0.04086021505376344
0.777 0.04121863799283154
0.777 0.04157706093189964
0.778 0.041935483870967745
0.778 0.04229390681003584
0.778 0.04265232974910394
0.778 0.043010752688172046
0.779 0.043369175627240145
0.78 0.04372759856630824
0.78 0.04408602150537634
0.781 0.044444444444444446
0.781 0.044802867383512544
0.781 0.04516129032258064
0.782 0.04551971326164875
0.782 0.045878136200716846
0.783 0.046236559139784944
0.784 0.04659498207885305
0.784 0.04695340501792115
0.784 0.047311827956989246
0.784 0.04767025089605735
0.785 0.04802867383512545
0.786 0.04838709677419355
0.786 0.04874551971326165
0.786 0.04910394265232975
0.786 0.04946236559139785
0.787 0.04982078853046595
0.787 0.05017921146953405
0.787 0.05053763440860215
0.787 0.05089605734767025
0.787 0.05125448028673835
0.787 0.05161290322580645
0.787 0.05197132616487455
0.788 0.052329749103942655
0.789 0.05268817204301075
0.789 0.05304659498207885
0.79 0.053405017921146956
0.79 0.053763440860215055
0.79 0.05412186379928315
0.791 0.05448028673835126
0.791 0.054838709677419356
0.791 0.055197132616487454
0.791 0.05555555555555555
0.791 0.05591397849462366
0.791 0.056272401433691756
0.792 0.056630824372759854
0.792 0.05698924731182796
0.792 0.05734767025089606
0.792 0.057706093189964155
0.792 0.05806451612903226
0.792 0.05842293906810036
0.793 0.05878136200716846
0.793 0.05913978494623656
0.793 0.05949820788530466
0.793 0.05985663082437276
0.793 0.060215053763440864
0.794 0.06057347670250896
0.794 0.06093189964157706
0.794 0.06129032258064516
0.794 0.06164874551971326
0.794 0.06200716845878136
0.794 0.06236559139784946
0.794 0.06272401433691756
0.794 0.06308243727598567
0.795 0.06344086021505377
0.795 0.06379928315412187
0.795 0.06415770609318996
0.795 0.06451612903225806
0.795 0.06487455197132616
0.796 0.06523297491039426
0.797 0.06559139784946237
0.797 0.06594982078853047
0.797 0.06630824372759857
0.798 0.06666666666666667
0.798 0.06702508960573476
0.798 0.06738351254480286
0.798 0.06774193548387097
0.798 0.06810035842293907
0.798 0.06845878136200717
0.799 0.06881720430107527
0.799 0.06917562724014337
0.799 0.06953405017921147
0.799 0.06989247311827956
0.8 0.07025089605734768
0.8 0.07060931899641577
0.8 0.07096774193548387
0.8 0.07132616487455197
0.8 0.07168458781362007
0.8 0.07204301075268817
0.801 0.07240143369175628
0.801 0.07275985663082438
0.801 0.07311827956989247
0.801 0.07347670250896057
0.802 0.07383512544802867
0.802 0.07419354838709677
0.802 0.07455197132616488
0.802 0.07491039426523298
0.802 0.07526881720430108
0.802 0.07562724014336918
0.803 0.07598566308243727
0.803 0.07634408602150537
0.803 0.07670250896057347
0.803 0.07706093189964158
0.804 0.07741935483870968
0.804 0.07777777777777778
0.804 0.07813620071684588
0.804 0.07849462365591398
0.804 0.07885304659498207
0.805 0.07921146953405019
0.805 0.07956989247311828
0.805 0.07992831541218638
0.805 0.08028673835125448
0.805 0.08064516129032258
0.806 0.08100358422939068
0.806 0.08136200716845877
0.806 0.08172043010752689
0.806 0.08207885304659499
0.807 0.08243727598566308
0.807 0.08279569892473118
0.808 0.08315412186379928
0.808 0.08351254480286738
0.808 0.08387096774193549
0.808 0.08422939068100359
0.808 0.08458781362007169
0.808 0.08494623655913978
0.808 0.08530465949820788
0.808 0.08566308243727598
0.808 0.08602150537634409
0.809 0.08637992831541219
0.809 0.08673835125448029
0.809 0.08709677419354839
0.809 0.08745519713261649
0.81 0.08781362007168458
0.81 0.08817204301075268
0.81 0.0885304659498208
0.81 0.08888888888888889
0.811 0.08924731182795699
0.811 0.08960573476702509
0.811 0.08996415770609319
0.812 0.09032258064516129
0.812 0.0906810035842294
0.812 0.0910394265232975
0.813 0.0913978494623656
0.813 0.09175627240143369
0.813 0.09211469534050179
0.813 0.09247311827956989
0.813 0.09283154121863799
0.814 0.0931899641577061
0.814 0.0935483870967742
0.814 0.0939068100358423
0.814 0.09426523297491039
0.814 0.09462365591397849
0.814 0.09498207885304659
0.814 0.0953405017921147
0.815 0.0956989247311828
0.815 0.0960573476702509
0.815 0.096415770609319
0.815 0.0967741935483871
0.815 0.09713261648745519
0.815 0.0974910394265233
0.815 0.0978494623655914
0.815 0.0982078853046595
0.816 0.0985663082437276
0.816 0.0989247311827957
0.816 0.0992831541218638
0.817 0.0996415770609319
0.817 0.1
0.818 0.1003584229390681
0.818 0.1007168458781362
0.818 0.1010752688172043
0.818 0.1014336917562724
0.818 0.1017921146953405
0.818 0.10215053763440861
0.818 0.1025089605734767
0.818 0.1028673835125448
0.819 0.1032258064516129
0.819 0.103584229390681
0.819 0.1039426523297491
0.819 0.1043010752688172
0.819 0.10465949820788531
0.819 0.10501792114695341
0.819 0.1053763440860215
0.819 0.1057347670250896
0.819 0.1060931899641577
0.819 0.1064516129032258
0.82 0.10681003584229391
0.82 0.10716845878136201
0.82 0.10752688172043011
0.82 0.10788530465949821
0.82 0.1082437275985663
0.82 0.1086021505376344
0.821 0.10896057347670252
0.821 0.10931899641577061
0.822 0.10967741935483871
0.822 0.11003584229390681
0.822 0.11039426523297491
0.822 0.110752688172043
0.822 0.1111111111111111
0.823 0.11146953405017922
0.823 0.11182795698924732
0.823 0.11218637992831541
0.823 0.11254480286738351
0.823 0.11290322580645161
0.824 0.11326164874551971
0.824 0.11362007168458782
0.824 0.11397849462365592
0.824 0.11433691756272402
0.824 0.11469534050179211
0.825 0.11505376344086021
0.825 0.11541218637992831
0.825 0.11577060931899641
0.825 0.11612903225806452
0.825 0.11648745519713262
0.826 0.11684587813620072
0.826 0.11720430107526882
0.826 0.11756272401433691
0.826 0.11792114695340501
0.826 0.11827956989247312
0.827 0.11863799283154122
0.827 0.11899641577060932
0.827 0.11935483870967742
0.827 0.11971326164874552
0.827 0.12007168458781362
0.827 0.12043010752688173
0.827 0.12078853046594983
0.827 0.12114695340501792
0.828 0.12150537634408602
0.828 0.12186379928315412
0.828 0.12222222222222222
0.828 0.12258064516129032
0.829 0.12293906810035843
0.829 0.12329749103942653
0.829 0.12365591397849462
0.829 0.12401433691756272
0.83 0.12437275985663082
0.83 0.12473118279569892
0.83 0.12508960573476702
0.83 0.12544802867383512
0.83 0.12580645161290321
0.83 0.12616487455197134
0.831 0.12652329749103944
0.831 0.12688172043010754
0.831 0.12724014336917563
0.831 0.12759856630824373
0.831 0.12795698924731183
0.831 0.12831541218637993
0.831 0.12867383512544803
0.831 0.12903225806451613
0.831 0.12939068100358422
0.831 0.12974910394265232
0.832 0.13010752688172042
0.832 0.13046594982078852
0.832 0.13082437275985664
0.832 0.13118279569892474
0.832 0.13154121863799284
0.833 0.13189964157706094
0.833 0.13225806451612904
0.833 0.13261648745519714
0.833 0.13297491039426523
0.833 0.13333333333333333
0.833 0.13369175627240143
0.833 0.13405017921146953
0.833 0.13440860215053763
0.833 0.13476702508960572
0.834 0.13512544802867382
0.834 0.13548387096774195
0.834 0.13584229390681005
0.834 0.13620071684587814
0.834 0.13655913978494624
0.835 0.13691756272401434
0.835 0.13727598566308244
0.835 0.13763440860215054
0.835 0.13799283154121864
0.835 0.13835125448028673
0.836 0.13870967741935483
0.836 0.13906810035842293
0.836 0.13942652329749103
0.836 0.13978494623655913
0.837 0.14014336917562725
0.837 0.14050179211469535
0.837 0.14086021505376345
0.837 0.14121863799283155
0.837 0.14157706093189965
0.837 0.14193548387096774
0.837 0.14229390681003584
0.838 0.14265232974910394
0.838 0.14301075268817204
0.838 0.14336917562724014
0.838 0.14372759856630823
0.838 0.14408602150537633
0.838 0.14444444444444443
0.839 0.14480286738351256
0.839 0.14516129032258066
0.839 0.14551971326164875
0.84 0.14587813620071685
0.84 0.14623655913978495
0.84 0.14659498207885305
0.841 0.14695340501792115
0.841 0.14731182795698924
0.841 0.14767025089605734
0.841 0.14802867383512544
0.841 0.14838709677419354
0.842 0.14874551971326164
0.842 0.14910394265232976
0.842 0.14946236559139786
0.842 0.14982078853046596
0.842 0.15017921146953406
0.843 0.15053763440860216
0.843 0.15089605734767025
0.843 0.15125448028673835
0.843 0.15161290322580645
0.843 0.15197132616487455
0.843 0.15232974910394265
0.843 0.15268817204301074
0.844 0.15304659498207884
0.844 0.15340501792114694
0.844 0.15376344086021507
0.844 0.15412186379928317
0.844 0.15448028673835126
0.844 0.15483870967741936
0.844 0.15519713261648746
0.844 0.15555555555555556
0.845 0.15591397849462366
0.845 0.15627240143369175
0.845 0.15663082437275985
0.845 0.15698924731182795
0.845 0.15734767025089605
0.845 0.15770609318996415
0.845 0.15806451612903225
0.845 0.15842293906810037
0.845 0.15878136200716847
0.846 0.15913978494623657
0.846 0.15949820788530467
0.846 0.15985663082437276
0.846 0.16021505376344086
0.846 0.16057347670250896
0.846 0.16093189964157706
0.847 0.16129032258064516
0.847 0.16164874551971326
0.847 0.16200716845878135
0.848 0.16236559139784945
0.848 0.16272401433691755
0.848 0.16308243727598568
0.848 0.16344086021505377
0.849 0.16379928315412187
0.849 0.16415770609318997
0.849 0.16451612903225807
0.849 0.16487455197132617
0.849 0.16523297491039426
0.849 0.16559139784946236
0.849 0.16594982078853046
0.849 0.16630824372759856
0.85 0.16666666666666666
0.85 0.16702508960573476
0.85 0.16738351254480285
0.85 0.16774193548387098
0.85 0.16810035842293908
0.85 0.16845878136200718
0.85 0.16881720430107527
0.85 0.16917562724014337
0.85 0.16953405017921147
0.85 0.16989247311827957
0.85 0.17025089605734767
0.85 0.17060931899641577
0.85 0.17096774193548386
0.85 0.17132616487455196
0.851 0.17168458781362006
0.851 0.17204301075268819
0.851 0.17240143369175628
0.851 0.17275985663082438
0.851 0.17311827956989248
0.851 0.17347670250896058
0.851 0.17383512544802868
0.851 0.17419354838709677
0.851 0.17455197132616487
0.851 0.17491039426523297
0.851 0.17526881720430107
0.851 0.17562724014336917
0.852 0.17598566308243727
0.852 0.17634408602150536
0.852 0.1767025089605735
0.852 0.1770609318996416
0.852 0.1774193548387097
0.852 0.17777777777777778
0.852 0.17813620071684588
0.852 0.17849462365591398
0.852 0.17885304659498208
0.852 0.17921146953405018
0.852 0.17956989247311828
0.853 0.17992831541218637
0.853 0.18028673835125447
0.853 0.18064516129032257
0.853 0.18100358422939067
0.853 0.1813620071684588
0.853 0.1817204301075269
0.853 0.182078853046595
0.853 0.1824372759856631
0.854 0.1827956989247312
0.854 0.18315412186379929
0.854 0.18351254480286738
0.854 0.18387096774193548
0.854 0.18422939068100358
0.854 0.18458781362007168
0.855 0.18494623655913978
0.855 0.18530465949820787
0.855 0.18566308243727597
0.855 0.1860215053763441
0.856 0.1863799283154122
0.856 0.1867383512544803
0.856 0.1870967741935484
0.856 0.1874551971326165
0.856 0.1878136200716846
0.857 0.1881720430107527
0.857 0.18853046594982079
0.857 0.18888888888888888
0.857 0.18924731182795698
0.857 0.18960573476702508
0.857 0.18996415770609318
0.858 0.19032258064516128
0.858 0.1906810035842294
0.858 0.1910394265232975
0.858 0.1913978494623656
0.859 0.1917562724014337
0.859 0.1921146953405018
0.859 0.1924731182795699
0.859 0.192831541218638
0.859 0.1931899641577061
0.859 0.1935483870967742
0.86 0.1939068100358423
0.86 0.19426523297491038
0.86 0.19462365591397848
0.86 0.1949820788530466
0.86 0.1953405017921147
0.86 0.1956989247311828
0.861 0.1960573476702509
0.861 0.196415770609319
0.861 0.1967741935483871
0.861 0.1971326164874552
0.861 0.1974910394265233
0.861 0.1978494623655914
0.861 0.1982078853046595
0.861 0.1985663082437276
0.861 0.1989247311827957
0.861 0.1992831541218638
0.861 0.1996415770609319
0.862 0.2
0.862 0.2003584229390681
0.862 0.2007168458781362
0.862 0.2010752688172043
0.862 0.2014336917562724
0.863 0.2017921146953405
0.863 0.2021505376344086
0.863 0.2025089605734767
0.863 0.2028673835125448
0.863 0.2032258064516129
0.863 0.203584229390681
0.863 0.2039426523297491
0.863 0.20430107526881722
0.863 0.20465949820788532
0.863 0.2050179211469534
0.863 0.2053763440860215
0.863 0.2057347670250896
0.864 0.2060931899641577
0.864 0.2064516129032258
0.864 0.2068100358422939
0.864 0.207168458781362
0.864 0.2075268817204301
0.864 0.2078853046594982
0.865 0.2082437275985663
0.865 0.2086021505376344
0.865 0.20896057347670252
0.865 0.20931899641577062
0.865 0.20967741935483872
0.865 0.21003584229390682
0.865 0.21039426523297491
0.866 0.210752688172043
0.866 0.2111111111111111
0.867 0.2114695340501792
0.867 0.2118279569892473
0.867 0.2121863799283154
0.867 0.2125448028673835
0.867 0.2129032258064516
0.867 0.2132616487455197
0.867 0.21362007168458783
0.867 0.21397849462365592
0.868 0.21433691756272402
0.868 0.21469534050179212
0.868 0.21505376344086022
0.868 0.21541218637992832
0.868 0.21577060931899641
0.868 0.2161290322580645
0.868 0.2164874551971326
0.869 0.2168458781362007
0.869 0.2172043010752688
0.869 0.2175627240143369
0.869 0.21792114695340503
0.87 0.21827956989247313
0.87 0.21863799283154123
0.87 0.21899641577060933
0.87 0.21935483870967742
0.87 0.21971326164874552
0.87 0.22007168458781362
0.87 0.22043010752688172
0.87 0.22078853046594982
0.87 0.22114695340501792
0.87 0.221505376344086
0.871 0.2218637992831541
0.871 0.2222222222222222
0.871 0.22258064516129034
0.871 0.22293906810035843
0.871 0.22329749103942653
0.871 0.22365591397849463
0.872 0.22401433691756273
0.872 0.22437275985663083
0.872 0.22473118279569892
0.872 0.22508960573476702
0.872 0.22544802867383512
0.872 0.22580645161290322
0.872 0.22616487455197132
0.872 0.22652329749103942
0.872 0.22688172043010751
0.873 0.22724014336917564
0.873 0.22759856630824374
0.873 0.22795698924731184
0.873 0.22831541218637993
0.873 0.22867383512544803
0.873 0.22903225806451613
0.873 0.22939068100358423
0.873 0.22974910394265233
0.873 0.23010752688172043
0.873 0.23046594982078852
0.873 0.23082437275985662
0.873 0.23118279569892472
0.873 0.23154121863799282
0.874 0.23189964157706094
0.874 0.23225806451612904
0.874 0.23261648745519714
0.874 0.23297491039426524
0.874 0.23333333333333334
0.874 0.23369175627240144
0.874 0.23405017921146953
0.874 0.23440860215053763
0.874 0.23476702508960573
0.874 0.23512544802867383
0.875 0.23548387096774193
0.875 0.23584229390681002
0.875 0.23620071684587812
0.875 0.23655913978494625
0.875 0.23691756272401435
0.875 0.23727598566308244
0.875 0.23763440860215054
0.876 0.23799283154121864
0.876 0.23835125448028674
0.876 0.23870967741935484
0.876 0.23906810035842294
0.877 0.23942652329749103
0.877 0.23978494623655913
0.877 0.24014336917562723
0.877 0.24050179211469533
0.877 0.24086021505376345
0.877 0.24121863799283155
0.877 0.24157706093189965
0.877 0.24193548387096775
0.877 0.24229390681003585
0.878 0.24265232974910395
0.878 0.24301075268817204
0.878 0.24336917562724014
0.878 0.24372759856630824
0.878 0.24408602150537634
0.879 0.24444444444444444
0.879 0.24480286738351253
0.879 0.24516129032258063
0.879 0.24551971326164876
0.879 0.24587813620071686
0.879 0.24623655913978496
0.879 0.24659498207885305
0.879 0.24695340501792115
0.88 0.24731182795698925
0.88 0.24767025089605735
0.88 0.24802867383512545
0.88 0.24838709677419354
0.88 0.24874551971326164
0.88 0.24910394265232974
0.88 0.24946236559139784
0.88 0.24982078853046594
0.881 0.25017921146953404
0.881 0.25053763440860216
0.881 0.25089605734767023
0.881 0.25125448028673836
0.881 0.25161290322580643
0.881 0.25197132616487455
0.881 0.2523297491039427
0.882 0.25268817204301075
0.882 0.2530465949820789
0.882 0.25340501792114695
0.882 0.2537634408602151
0.882 0.25412186379928314
0.882 0.25448028673835127
0.882 0.25483870967741934
0.882 0.25519713261648747
0.882 0.25555555555555554
0.882 0.25591397849462366
0.883 0.25627240143369173
0.883 0.25663082437275986
0.883 0.256989247311828
0.884 0.25734767025089605
0.884 0.2577060931899642
0.884 0.25806451612903225
0.884 0.2584229390681004
0.884 0.25878136200716845
0.884 0.2591397849462366
0.885 0.25949820788530464
0.885 0.25985663082437277
0.885 0.26021505376344084
0.885 0.26057347670250897
0.885 0.26093189964157704
0.885 0.26129032258064516
0.885 0.2616487455197133
0.885 0.26200716845878136
0.885 0.2623655913978495
0.885 0.26272401433691756
0.885 0.2630824372759857
0.886 0.26344086021505375
0.886 0.2637992831541219
0.886 0.26415770609318995
0.886 0.2645161290322581
0.886 0.26487455197132614
0.886 0.26523297491039427
0.886 0.26559139784946234
0.887 0.26594982078853047
0.887 0.2663082437275986
0.887 0.26666666666666666
0.887 0.2670250896057348
0.887 0.26738351254480286
0.887 0.267741935483871
0.887 0.26810035842293906
0.887 0.2684587813620072
0.887 0.26881720430107525
0.888 0.2691756272401434
0.888 0.26953405017921145
0.888 0.2698924731182796
0.888 0.27025089605734764
0.888 0.27060931899641577
0.888 0.2709677419354839
0.888 0.27132616487455197
0.888 0.2716845878136201
0.888 0.27204301075268816
0.889 0.2724014336917563
0.889 0.27275985663082436
0.889 0.2731182795698925
0.889 0.27347670250896056
0.889 0.2738351254480287
0.889 0.27419354838709675
0.889 0.2745519713261649
0.889 0.27491039426523295
0.89 0.2752688172043011
0.89 0.2756272401433692
0.89 0.27598566308243727
0.89 0.2763440860215054
0.89 0.27670250896057347
0.89 0.2770609318996416
0.89 0.27741935483870966
0.89 0.2777777777777778
0.89 0.27813620071684586
0.89 0.278494623655914
0.891 0.27885304659498206
0.891 0.2792114695340502
0.891 0.27956989247311825
0.891 0.2799283154121864
0.891 0.2802867383512545
0.892 0.2806451612903226
0.892 0.2810035842293907
0.892 0.28136200716845877
0.892 0.2817204301075269
0.892 0.28207885304659497
0.892 0.2824372759856631
0.892 0.28279569892473116
0.892 0.2831541218637993
0.892 0.28351254480286736
0.893 0.2838709677419355
0.893 0.28422939068100356
0.893 0.2845878136200717
0.893 0.2849462365591398
0.893 0.2853046594982079
0.893 0.285663082437276
0.893 0.2860215053763441
0.893 0.2863799283154122
0.893 0.2867383512544803
0.894 0.2870967741935484
0.894 0.28745519713261647
0.894 0.2878136200716846
0.894 0.28817204301075267
0.894 0.2885304659498208
0.894 0.28888888888888886
0.894 0.289247311827957
0.894 0.2896057347670251
0.894 0.2899641577060932
0.894 0.2903225806451613
0.895 0.2906810035842294
0.895 0.2910394265232975
0.895 0.2913978494623656
0.895 0.2917562724014337
0.895 0.2921146953405018
0.895 0.2924731182795699
0.895 0.29283154121863797
0.895 0.2931899641577061
0.895 0.29354838709677417
0.896 0.2939068100358423
0.896 0.2942652329749104
0.896 0.2946236559139785
0.896 0.2949820788530466
0.896 0.2953405017921147
0.896 0.2956989247311828
0.896 0.2960573476702509
0.896 0.296415770609319
0.896 0.2967741935483871
0.896 0.2971326164874552
0.897 0.2974910394265233
0.897 0.2978494623655914
0.897 0.2982078853046595
0.897 0.2985663082437276
0.897 0.2989247311827957
0.897 0.2992831541218638
0.897 0.2996415770609319
0.897 0.3
0.898 0.3003584229390681
0.898 0.3007168458781362
0.898 0.3010752688172043
0.898 0.3014336917562724
0.898 0.3017921146953405
0.898 0.3021505376344086
0.898 0.3025089605734767
0.898 0.30286738351254483
0.898 0.3032258064516129
0.899 0.303584229390681
0.899 0.3039426523297491
0.899 0.3043010752688172
0.899 0.3046594982078853
0.899 0.3050179211469534
0.899 0.3053763440860215
0.899 0.3057347670250896
0.899 0.3060931899641577
0.899 0.3064516129032258
0.899 0.3068100358422939
0.899 0.307168458781362
0.899 0.30752688172043013
0.9 0.3078853046594982
0.9 0.30824372759856633
0.9 0.3086021505376344
0.9 0.3089605734767025
0.9 0.3093189964157706
0.9 0.3096774193548387
0.9 0.3100358422939068
0.901 0.3103942652329749
0.901 0.310752688172043
0.901 0.3111111111111111
0.901 0.3114695340501792
0.901 0.3118279569892473
0.901 0.31218637992831544
0.901 0.3125448028673835
0.901 0.31290322580645163
0.901 0.3132616487455197
0.901 0.31362007168458783
0.901 0.3139784946236559
0.901 0.314336917562724
0.901 0.3146953405017921
0.901 0.3150537634408602
0.901 0.3154121863799283
0.901 0.3157706093189964
0.901 0.3161290322580645
0.902 0.3164874551971326
0.902 0.31684587813620074
0.902 0.3172043010752688
0.902 0.31756272401433694
0.903 0.317921146953405
0.903 0.31827956989247314
0.903 0.3186379928315412
0.903 0.31899641577060933
0.903 0.3193548387096774
0.903 0.31971326164874553
0.903 0.3200716845878136
0.903 0.3204301075268817
0.903 0.3207885304659498
0.903 0.3211469534050179
0.903 0.32150537634408605
0.903 0.3218637992831541
0.903 0.32222222222222224
0.903 0.3225806451612903
0.903 0.32293906810035844
0.903 0.3232974910394265
0.903 0.32365591397849464
0.903 0.3240143369175627
0.904 0.32437275985663083
0.904 0.3247311827956989
0.904 0.32508960573476703
0.904 0.3254480286738351
0.904 0.3258064516129032
0.904 0.32616487455197135
0.905 0.3265232974910394
0.905 0.32688172043010755
0.905 0.3272401433691756
0.905 0.32759856630824374
0.905 0.3279569892473118
0.905 0.32831541218637994
0.905 0.328673835125448
0.905 0.32903225806451614
0.906 0.3293906810035842
0.906 0.32974910394265233
0.906 0.3301075268817204
0.906 0.33046594982078853
0.906 0.33082437275985666
0.906 0.3311827956989247
0.906 0.33154121863799285
0.906 0.3318996415770609
0.906 0.33225806451612905
0.906 0.3326164874551971
0.906 0.33297491039426524
0.906 0.3333333333333333
0.906 0.33369175627240144
0.906 0.3340501792114695
0.906 0.33440860215053764
0.906 0.3347670250896057
0.906 0.33512544802867383
0.906 0.33548387096774196
0.906 0.33584229390681003
0.907 0.33620071684587816
0.907 0.3365591397849462
0.907 0.33691756272401435
0.907 0.3372759856630824
0.907 0.33763440860215055
0.907 0.3379928315412186
0.907 0.33835125448028674
0.907 0.3387096774193548
0.907 0.33906810035842294
0.907 0.339426523297491
0.907 0.33978494623655914
0.907 0.34014336917562726
0.907 0.34050179211469533
0.908 0.34086021505376346
0.908 0.34121863799283153
0.908 0.34157706093189966
0.908 0.3419354838709677
0.908 0.34229390681003585
0.908 0.3426523297491039
0.908 0.34301075268817205
0.908 0.3433691756272401
0.908 0.34372759856630825
0.908 0.34408602150537637
0.908 0.34444444444444444
0.908 0.34480286738351257
0.908 0.34516129032258064
0.908 0.34551971326164876
0.909 0.34587813620071683
0.909 0.34623655913978496
0.909 0.34659498207885303
0.909 0.34695340501792116
0.909 0.3473118279569892
0.909 0.34767025089605735
0.909 0.3480286738351254
0.91 0.34838709677419355
0.91 0.3487455197132617
0.91 0.34910394265232975
0.91 0.34946236559139787
0.91 0.34982078853046594
0.91 0.35017921146953407
0.91 0.35053763440860214
0.91 0.35089605734767026
0.91 0.35125448028673834
0.91 0.35161290322580646
0.91 0.35197132616487453
0.91 0.35232974910394266
0.91 0.35268817204301073
0.91 0.35304659498207885
0.911 0.353405017921147
0.911 0.35376344086021505
0.911 0.3541218637992832
0.911 0.35448028673835125
0.911 0.3548387096774194
0.911 0.35519713261648744
0.911 0.35555555555555557
0.911 0.35591397849462364
0.911 0.35627240143369177
0.911 0.35663082437275984
0.911 0.35698924731182796
0.911 0.35734767025089603
0.911 0.35770609318996416
0.911 0.3580645161290323
0.911 0.35842293906810035
0.912 0.3587813620071685
0.912 0.35913978494623655
0.912 0.3594982078853047
0.912 0.35985663082437275
0.912 0.3602150537634409
0.912 0.36057347670250894
0.912 0.36093189964157707
0.912 0.36129032258064514
0.912 0.36164874551971327
0.912 0.36200716845878134
0.912 0.36236559139784946
0.912 0.3627240143369176
0.912 0.36308243727598566
0.912 0.3634408602150538
0.912 0.36379928315412186
0.912 0.36415770609319
0.912 0.36451612903225805
0.913 0.3648745519713262
0.913 0.36523297491039425
0.913 0.3655913978494624
0.913 0.36594982078853044
0.913 0.36630824372759857
0.913 0.36666666666666664
0.913 0.36702508960573477
0.913 0.3673835125448029
0.913 0.36774193548387096
0.914 0.3681003584229391
0.914 0.36845878136200716
0.914 0.3688172043010753
0.914 0.36917562724014336
0.914 0.3695340501792115
0.914 0.36989247311827955
0.914 0.3702508960573477
0.914 0.37060931899641575
0.914 0.3709677419354839
0.914 0.37132616487455194
0.914 0.37168458781362007
0.914 0.3720430107526882
0.914 0.37240143369175627
0.914 0.3727598566308244
0.914 0.37311827956989246
0.914 0.3734767025089606
0.914 0.37383512544802866
0.915 0.3741935483870968
0.915 0.37455197132616486
0.915 0.374910394265233
0.915 0.37526881720430105
0.915 0.3756272401433692
0.915 0.37598566308243725
0.915 0.3763440860215054
0.915 0.3767025089605735
0.915 0.37706093189964157
0.915 0.3774193548387097
0.915 0.37777777777777777
0.915 0.3781362007168459
0.915 0.37849462365591396
0.915 0.3788530465949821
0.915 0.37921146953405016
0.915 0.3795698924731183
0.916 0.37992831541218636
0.916 0.3802867383512545
0.916 0.38064516129032255
0.916 0.3810035842293907
0.916 0.3813620071684588
0.916 0.3817204301075269
0.916 0.382078853046595
0.916 0.38243727598566307
0.916 0.3827956989247312
0.916 0.38315412186379927
0.916 0.3835125448028674
0.916 0.38387096774193546
0.916 0.3842293906810036
0.916 0.38458781362007166
0.916 0.3849462365591398
0.916 0.38530465949820786
0.916 0.385663082437276
0.916 0.3860215053763441
0.916 0.3863799283154122
0.916 0.3867383512544803
0.916 0.3870967741935484
0.917 0.3874551971326165
0.917 0.3878136200716846
0.917 0.3881720430107527
0.917 0.38853046594982077
0.917 0.3888888888888889
0.917 0.38924731182795697
0.917 0.3896057347670251
0.917 0.3899641577060932
0.917 0.3903225806451613
0.917 0.3906810035842294
0.917 0.3910394265232975
0.917 0.3913978494623656
0.917 0.3917562724014337
0.917 0.3921146953405018
0.917 0.3924731182795699
0.917 0.392831541218638
0.918 0.3931899641577061
0.918 0.3935483870967742
0.918 0.39390681003584227
0.918 0.3942652329749104
0.918 0.3946236559139785
0.918 0.3949820788530466
0.918 0.3953405017921147
0.918 0.3956989247311828
0.918 0.3960573476702509
0.918 0.396415770609319
0.918 0.3967741935483871
0.918 0.3971326164874552
0.918 0.3974910394265233
0.918 0.3978494623655914
0.918 0.3982078853046595
0.918 0.3985663082437276
0.918 0.3989247311827957
0.918 0.3992831541218638
0.918 0.3996415770609319
0.918 0.4
0.919 0.4003584229390681
0.919 0.4007168458781362
0.919 0.4010752688172043
0.919 0.4014336917562724
0.919 0.4017921146953405
0.919 0.4021505376344086
0.919 0.4025089605734767
0.919 0.4028673835125448
0.919 0.4032258064516129
0.919 0.403584229390681
0.919 0.40394265232974913
0.919 0.4043010752688172
0.919 0.4046594982078853
0.919 0.4050179211469534
0.919 0.4053763440860215
0.919 0.4057347670250896
0.919 0.4060931899641577
0.92 0.4064516129032258
0.92 0.4068100358422939
0.92 0.407168458781362
0.92 0.4075268817204301
0.92 0.4078853046594982
0.92 0.4082437275985663
0.92 0.40860215053763443
0.92 0.4089605734767025
0.92 0.40931899641577063
0.92 0.4096774193548387
0.92 0.4100358422939068
0.92 0.4103942652329749
0.92 0.410752688172043
0.92 0.4111111111111111
0.92 0.4114695340501792
0.92 0.4118279569892473
0.921 0.4121863799283154
0.921 0.4125448028673835
0.921 0.4129032258064516
0.921 0.41326164874551974
0.921 0.4136200716845878
0.921 0.41397849462365593
0.921 0.414336917562724
0.921 0.41469534050179213
0.921 0.4150537634408602
0.921 0.4154121863799283
0.921 0.4157706093189964
0.922 0.4161290322580645
0.922 0.4164874551971326
0.922 0.4168458781362007
0.922 0.4172043010752688
0.922 0.4175627240143369
0.922 0.41792114695340504
0.922 0.4182795698924731
0.922 0.41863799283154124
0.922 0.4189964157706093
0.922 0.41935483870967744
0.922 0.4197132616487455
0.922 0.42007168458781363
0.922 0.4204301075268817
0.922 0.42078853046594983
0.922 0.4211469534050179
0.922 0.421505376344086
0.922 0.4218637992831541
0.922 0.4222222222222222
0.922 0.42258064516129035
0.922 0.4229390681003584
0.922 0.42329749103942654
0.923 0.4236559139784946
0.923 0.42401433691756274
0.923 0.4243727598566308
0.923 0.42473118279569894
0.923 0.425089605734767
0.923 0.42544802867383513
0.923 0.4258064516129032
0.923 0.42616487455197133
0.923 0.4265232974910394
0.923 0.4268817204301075
0.923 0.42724014336917565
0.923 0.4275985663082437
0.923 0.42795698924731185
0.923 0.4283154121863799
0.923 0.42867383512544804
0.923 0.4290322580645161
0.923 0.42939068100358424
0.923 0.4297491039426523
0.923 0.43010752688172044
0.923 0.4304659498207885
0.924 0.43082437275985663
0.924 0.4311827956989247
0.924 0.43154121863799283
0.924 0.43189964157706096
0.924 0.432258064516129
0.924 0.43261648745519715
0.924 0.4329749103942652
0.924 0.43333333333333335
0.924 0.4336917562724014
0.924 0.43405017921146954
0.924 0.4344086021505376
0.924 0.43476702508960574
0.924 0.4351254480286738
0.924 0.43548387096774194
0.924 0.43584229390681006
0.924 0.43620071684587813
0.924 0.43655913978494626
0.924 0.43691756272401433
0.924 0.43727598566308246
0.924 0.4376344086021505
0.924 0.43799283154121865
0.924 0.4383512544802867
0.924 0.43870967741935485
0.924 0.4390681003584229
0.925 0.43942652329749105
0.925 0.4397849462365591
0.925 0.44014336917562724
0.925 0.44050179211469537
0.925 0.44086021505376344
0.925 0.44121863799283156
0.925 0.44157706093189963
0.925 0.44193548387096776
0.925 0.44229390681003583
0.925 0.44265232974910396
0.925 0.443010752688172
0.925 0.44336917562724015
0.925 0.4437275985663082
0.925 0.44408602150537635
0.925 0.4444444444444444
0.925 0.44480286738351255
0.926 0.44516129032258067
0.926 0.44551971326164874
0.926 0.44587813620071687
0.926 0.44623655913978494
0.926 0.44659498207885306
0.926 0.44695340501792113
0.926 0.44731182795698926
0.926 0.44767025089605733
0.926 0.44802867383512546
0.926 0.4483870967741935
0.926 0.44874551971326165
0.926 0.4491039426523297
0.926 0.44946236559139785
0.926 0.449820788530466
0.926 0.45017921146953405
0.926 0.4505376344086022
0.926 0.45089605734767024
0.926 0.45125448028673837
0.926 0.45161290322580644
0.926 0.45197132616487457
0.926 0.45232974910394264
0.927 0.45268817204301076
0.927 0.45304659498207883
0.927 0.45340501792114696
0.927 0.45376344086021503
0.927 0.45412186379928315
0.927 0.4544802867383513
0.927 0.45483870967741935
0.927 0.4551971326164875
0.927 0.45555555555555555
0.927 0.4559139784946237
0.927 0.45627240143369174
0.927 0.45663082437275987
0.927 0.45698924731182794
0.927 0.45734767025089607
0.927 0.45770609318996414
0.927 0.45806451612903226
0.927 0.45842293906810033
0.927 0.45878136200716846
0.927 0.4591397849462366
0.928 0.45949820788530465
0.928 0.4598566308243728
0.928 0.46021505376344085
0.928 0.460573476702509
0.928 0.46093189964157705
0.928 0.4612903225806452
0.928 0.46164874551971324
0.928 0.46200716845878137
0.928 0.46236559139784944
0.928 0.46272401433691757
0.928 0.46308243727598564
0.928 0.46344086021505376
0.928 0.4637992831541219
0.928 0.46415770609318996
0.928 0.4645161290322581
0.928 0.46487455197132616
0.928 0.4652329749103943
0.928 0.46559139784946235
0.928 0.4659498207885305
0.928 0.46630824372759855
0.928 0.4666666666666667
0.928 0.46702508960573474
0.928 0.46738351254480287
0.929 0.46774193548387094
0.929 0.46810035842293907
0.929 0.4684587813620072
0.929 0.46881720430107526
0.929 0.4691756272401434
0.929 0.46953405017921146
0.929 0.4698924731182796
0.929 0.47025089605734766
0.929 0.4706093189964158
0.929 0.47096774193548385
0.929 0.471326164874552
0.929 0.47168458781362005
0.929 0.4720430107526882
0.929 0.47240143369175625
0.929 0.47275985663082437
0.929 0.4731182795698925
0.929 0.47347670250896057
0.929 0.4738351254480287
0.929 0.47419354838709676
0.93 0.4745519713261649
0.93 0.47491039426523296
0.93 0.4752688172043011
0.93 0.47562724014336916
0.93 0.4759856630824373
0.93 0.47634408602150535
0.93 0.4767025089605735
0.93 0.47706093189964155
0.93 0.4774193548387097
0.93 0.4777777777777778
0.93 0.47813620071684587
0.93 0.478494623655914
0.93 0.47885304659498207
0.93 0.4792114695340502
0.93 0.47956989247311826
0.931 0.4799283154121864
0.931 0.48028673835125446
0.931 0.4806451612903226
0.931 0.48100358422939066
0.931 0.4813620071684588
0.931 0.4817204301075269
0.931 0.482078853046595
0.931 0.4824372759856631
0.931 0.4827956989247312
0.931 0.4831541218637993
0.931 0.4835125448028674
0.932 0.4838709677419355
0.932 0.48422939068100357
0.932 0.4845878136200717
0.932 0.48494623655913977
0.932 0.4853046594982079
0.932 0.48566308243727596
0.932 0.4860215053763441
0.932 0.4863799283154122
0.932 0.4867383512544803
0.932 0.4870967741935484
0.932 0.4874551971326165
0.932 0.4878136200716846
0.932 0.4881720430107527
0.932 0.4885304659498208
0.932 0.4888888888888889
0.933 0.489247311827957
0.933 0.48960573476702507
0.933 0.4899641577060932
0.933 0.49032258064516127
0.933 0.4906810035842294
0.933 0.4910394265232975
0.933 0.4913978494623656
0.933 0.4917562724014337
0.933 0.4921146953405018
0.933 0.4924731182795699
0.933 0.492831541218638
0.933 0.4931899641577061
0.933 0.4935483870967742
0.933 0.4939068100358423
0.933 0.4942652329749104
0.933 0.4946236559139785
0.933 0.49498207885304657
0.933 0.4953405017921147
0.934 0.4956989247311828
0.934 0.4960573476702509
0.934 0.496415770609319
0.934 0.4967741935483871
0.934 0.4971326164874552
0.934 0.4974910394265233
0.934 0.4978494623655914
0.934 0.4982078853046595
0.934 0.4985663082437276
0.934 0.4989247311827957
0.934 0.4992831541218638
0.934 0.4996415770609319
0.934 0.5
0.934 0.5003584229390681
0.934 0.5007168458781363
0.934 0.5010752688172043
0.934 0.5014336917562724
0.934 0.5017921146953405
0.935 0.5021505376344086
0.935 0.5025089605734767
0.935 0.5028673835125448
0.935 0.5032258064516129
0.935 0.503584229390681
0.936 0.5039426523297491
0.936 0.5043010752688172
0.936 0.5046594982078854
0.936 0.5050179211469534
0.936 0.5053763440860215
0.936 0.5057347670250896
0.936 0.5060931899641578
0.936 0.5064516129032258
0.937 0.5068100358422939
0.937 0.507168458781362
0.937 0.5075268817204301
0.937 0.5078853046594982
0.937 0.5082437275985663
0.937 0.5086021505376344
0.937 0.5089605734767025
0.937 0.5093189964157706
0.937 0.5096774193548387
0.937 0.5100358422939069
0.937 0.5103942652329749
0.937 0.510752688172043
0.937 0.5111111111111111
0.937 0.5114695340501793
0.937 0.5118279569892473
0.938 0.5121863799283154
0.938 0.5125448028673835
0.938 0.5129032258064516
0.938 0.5132616487455197
0.938 0.5136200716845878
0.938 0.513978494623656
0.938 0.514336917562724
0.938 0.5146953405017921
0.938 0.5150537634408602
0.938 0.5154121863799284
0.938 0.5157706093189964
0.938 0.5161290322580645
0.939 0.5164874551971326
0.939 0.5168458781362008
0.939 0.5172043010752688
0.939 0.5175627240143369
0.939 0.517921146953405
0.939 0.5182795698924731
0.939 0.5186379928315412
0.939 0.5189964157706093
0.939 0.5193548387096775
0.939 0.5197132616487455
0.939 0.5200716845878136
0.939 0.5204301075268817
0.939 0.5207885304659499
0.939 0.5211469534050179
0.939 0.521505376344086
0.94 0.5218637992831541
0.94 0.5222222222222223
0.94 0.5225806451612903
0.94 0.5229390681003584
0.94 0.5232974910394266
0.94 0.5236559139784946
0.941 0.5240143369175627
0.941 0.5243727598566308
0.941 0.524731182795699
0.941 0.525089605734767
0.941 0.5254480286738351
0.941 0.5258064516129032
0.941 0.5261648745519714
0.941 0.5265232974910394
0.941 0.5268817204301075
0.941 0.5272401433691756
0.942 0.5275985663082438
0.942 0.5279569892473118
0.942 0.5283154121863799
0.942 0.5286738351254481
0.942 0.5290322580645161
0.942 0.5293906810035842
0.943 0.5297491039426523
0.943 0.5301075268817205
0.943 0.5304659498207885
0.943 0.5308243727598566
0.944 0.5311827956989247
0.944 0.5315412186379929
0.944 0.5318996415770609
0.944 0.532258064516129
0.944 0.5326164874551972
0.944 0.5329749103942653
0.944 0.5333333333333333
0.944 0.5336917562724014
0.944 0.5340501792114696
0.944 0.5344086021505376
0.944 0.5347670250896057
0.944 0.5351254480286738
0.944 0.535483870967742
0.944 0.53584229390681
0.944 0.5362007168458781
0.944 0.5365591397849462
0.945 0.5369175627240144
0.945 0.5372759856630824
0.945 0.5376344086021505
0.945 0.5379928315412187
0.945 0.5383512544802868
0.945 0.5387096774193548
0.945 0.5390681003584229
0.945 0.5394265232974911
0.945 0.5397849462365591
0.945 0.5401433691756272
0.946 0.5405017921146953
0.946 0.5408602150537635
0.946 0.5412186379928315
0.946 0.5415770609318996
0.946 0.5419354838709678
0.946 0.5422939068100359
0.947 0.5426523297491039
0.947 0.543010752688172
0.947 0.5433691756272402
0.947 0.5437275985663083
0.947 0.5440860215053763
0.947 0.5444444444444444
0.947 0.5448028673835126
0.948 0.5451612903225806
0.948 0.5455197132616487
0.948 0.5458781362007169
0.948 0.546236559139785
0.948 0.546594982078853
0.948 0.5469534050179211
0.949 0.5473118279569893
0.949 0.5476702508960574
0.949 0.5480286738351254
0.949 0.5483870967741935
0.949 0.5487455197132617
0.949 0.5491039426523298
0.949 0.5494623655913978
0.949 0.5498207885304659
0.949 0.5501792114695341
0.949 0.5505376344086022
0.95 0.5508960573476702
0.95 0.5512544802867384
0.95 0.5516129032258065
0.95 0.5519713261648745
0.95 0.5523297491039426
0.95 0.5526881720430108
0.95 0.5530465949820789
0.95 0.5534050179211469
0.95 0.553763440860215
0.951 0.5541218637992832
0.951 0.5544802867383513
0.951 0.5548387096774193
0.951 0.5551971326164875
0.951 0.5555555555555556
0.952 0.5559139784946237
0.952 0.5562724014336917
0.952 0.5566308243727599
0.952 0.556989247311828
0.952 0.557347670250896
0.952 0.5577060931899641
0.952 0.5580645161290323
0.952 0.5584229390681004
0.952 0.5587813620071684
0.952 0.5591397849462365
0.953 0.5594982078853047
0.953 0.5598566308243728
0.953 0.5602150537634408
0.954 0.560573476702509
0.954 0.5609318996415771
0.954 0.5612903225806452
0.954 0.5616487455197132
0.954 0.5620071684587814
0.954 0.5623655913978495
0.954 0.5627240143369175
0.954 0.5630824372759856
0.955 0.5634408602150538
0.955 0.5637992831541219
0.955 0.5641577060931899
0.955 0.5645161290322581
0.955 0.5648745519713262
0.955 0.5652329749103943
0.956 0.5655913978494623
0.956 0.5659498207885305
0.956 0.5663082437275986
0.956 0.5666666666666667
0.956 0.5670250896057347
0.957 0.5673835125448029
0.957 0.567741935483871
0.957 0.568100358422939
0.957 0.5684587813620071
0.957 0.5688172043010753
0.957 0.5691756272401434
0.957 0.5695340501792114
0.957 0.5698924731182796
0.958 0.5702508960573477
0.958 0.5706093189964158
0.958 0.5709677419354838
0.959 0.571326164874552
0.959 0.5716845878136201
0.959 0.5720430107526882
0.959 0.5724014336917562
0.96 0.5727598566308244
0.96 0.5731182795698925
0.96 0.5734767025089605
0.96 0.5738351254480287
0.96 0.5741935483870968
0.96 0.5745519713261649
0.96 0.5749103942652329
0.961 0.5752688172043011
0.961 0.5756272401433692
0.961 0.5759856630824373
0.961 0.5763440860215053
0.961 0.5767025089605735
0.961 0.5770609318996416
0.961 0.5774193548387097
0.961 0.5777777777777777
0.961 0.5781362007168459
0.961 0.578494623655914
0.962 0.578853046594982
0.962 0.5792114695340502
0.962 0.5795698924731183
0.962 0.5799283154121864
0.962 0.5802867383512544
0.962 0.5806451612903226
0.962 0.5810035842293907
0.962 0.5813620071684588
0.962 0.5817204301075268
0.962 0.582078853046595
0.962 0.5824372759856631
0.963 0.5827956989247312
0.963 0.5831541218637993
0.963 0.5835125448028674
0.963 0.5838709677419355
0.963 0.5842293906810035
0.963 0.5845878136200717
0.963 0.5849462365591398
0.963 0.5853046594982079
0.963 0.5856630824372759
0.964 0.5860215053763441
0.964 0.5863799283154122
0.964 0.5867383512544803
0.964 0.5870967741935483
0.964 0.5874551971326165
0.965 0.5878136200716846
0.965 0.5881720430107527
0.965 0.5885304659498208
0.966 0.5888888888888889
0.966 0.589247311827957
0.966 0.589605734767025
0.966 0.5899641577060932
0.966 0.5903225806451613
0.966 0.5906810035842294
0.966 0.5910394265232974
0.966 0.5913978494623656
0.967 0.5917562724014337
0.967 0.5921146953405018
0.967 0.5924731182795699
0.967 0.592831541218638
0.967 0.5931899641577061
0.967 0.5935483870967742
0.967 0.5939068100358423
0.967 0.5942652329749104
0.967 0.5946236559139785
0.968 0.5949820788530465
0.968 0.5953405017921147
0.968 0.5956989247311828
0.968 0.5960573476702509
0.968 0.596415770609319
0.968 0.5967741935483871
0.968 0.5971326164874552
0.969 0.5974910394265233
0.969 0.5978494623655914
0.969 0.5982078853046595
0.969 0.5985663082437276
0.969 0.5989247311827957
0.97 0.5992831541218638
0.97 0.5996415770609319
0.97 0.6
0.97 0.600358422939068
0.97 0.6007168458781362
0.97 0.6010752688172043
0.97 0.6014336917562724
0.971 0.6017921146953406
0.971 0.6021505376344086
0.971 0.6025089605734767
0.971 0.6028673835125448
0.972 0.603225806451613
0.972 0.603584229390681
0.972 0.6039426523297491
0.972 0.6043010752688172
0.972 0.6046594982078853
0.972 0.6050179211469534
0.972 0.6053763440860215
0.972 0.6057347670250897
0.972 0.6060931899641577
0.972 0.6064516129032258
0.973 0.6068100358422939
0.973 0.607168458781362
0.973 0.6075268817204301
0.973 0.6078853046594982
0.973 0.6082437275985663
0.973 0.6086021505376344
0.973 0.6089605734767025
0.974 0.6093189964157706
0.974 0.6096774193548387
0.974 0.6100358422939068
0.974 0.6103942652329749
0.974 0.610752688172043
0.974 0.6111111111111112
0.974 0.6114695340501792
0.974 0.6118279569892473
0.975 0.6121863799283154
0.975 0.6125448028673836
0.975 0.6129032258064516
0.975 0.6132616487455197
0.975 0.6136200716845878
0.975 0.613978494623656
0.975 0.614336917562724
0.975 0.6146953405017921
0.976 0.6150537634408603
0.976 0.6154121863799283
0.976 0.6157706093189964
0.976 0.6161290322580645
0.976 0.6164874551971327
0.977 0.6168458781362007
0.977 0.6172043010752688
0.977 0.6175627240143369
0.977 0.617921146953405
0.977 0.6182795698924731
0.977 0.6186379928315412
0.978 0.6189964157706093
0.978 0.6193548387096774
0.978 0.6197132616487455
0.978 0.6200716845878136
0.978 0.6204301075268818
0.978 0.6207885304659498
0.978 0.6211469534050179
0.979 0.621505376344086
0.979 0.6218637992831542
0.979 0.6222222222222222
0.979 0.6225806451612903
0.979 0.6229390681003584
0.979 0.6232974910394266
0.979 0.6236559139784946
0.98 0.6240143369175627
0.98 0.6243727598566309
0.98 0.624731182795699
0.98 0.625089605734767
0.98 0.6254480286738351
0.98 0.6258064516129033
0.981 0.6261648745519713
0.981 0.6265232974910394
0.981 0.6268817204301075
0.981 0.6272401433691757
0.981 0.6275985663082437
0.981 0.6279569892473118
0.982 0.6283154121863799
0.982 0.628673835125448
0.982 0.6290322580645161
0.982 0.6293906810035842
0.982 0.6297491039426524
0.982 0.6301075268817204
0.983 0.6304659498207885
0.983 0.6308243727598566
0.983 0.6311827956989248
0.983 0.6315412186379928
0.983 0.6318996415770609
0.983 0.632258064516129
0.983 0.6326164874551972
0.983 0.6329749103942652
0.983 0.6333333333333333
0.983 0.6336917562724015
0.984 0.6340501792114696
0.984 0.6344086021505376
0.984 0.6347670250896057
0.984 0.6351254480286739
0.984 0.635483870967742
0.984 0.63584229390681
0.984 0.6362007168458781
0.984 0.6365591397849463
0.985 0.6369175627240143
0.985 0.6372759856630824
0.985 0.6376344086021506
0.985 0.6379928315412187
0.985 0.6383512544802867
0.986 0.6387096774193548
0.986 0.639068100358423
0.986 0.6394265232974911
0.986 0.6397849462365591
0.986 0.6401433691756272
0.986 0.6405017921146954
0.987 0.6408602150537634
0.987 0.6412186379928315
0.987 0.6415770609318996
0.987 0.6419354838709678
0.987 0.6422939068100358
0.987 0.6426523297491039
0.987 0.6430107526881721
0.987 0.6433691756272402
0.987 0.6437275985663082
0.987 0.6440860215053763
0.988 0.6444444444444445
0.988 0.6448028673835126
0.988 0.6451612903225806
0.988 0.6455197132616487
0.989 0.6458781362007169
0.989 0.646236559139785
0.989 0.646594982078853
0.989 0.6469534050179212
0.989 0.6473118279569893
0.989 0.6476702508960573
0.989 0.6480286738351254
0.99 0.6483870967741936
0.99 0.6487455197132617
0.99 0.6491039426523297
0.99 0.6494623655913978
0.99 0.649820788530466
0.99 0.6501792114695341
0.99 0.6505376344086021
0.99 0.6508960573476702
0.991 0.6512544802867384
0.991 0.6516129032258065
0.991 0.6519713261648745
0.991 0.6523297491039427
0.991 0.6526881720430108
0.991 0.6530465949820788
0.992 0.6534050179211469
0.992 0.6537634408602151
0.992 0.6541218637992832
0.992 0.6544802867383512
0.992 0.6548387096774193
0.992 0.6551971326164875
0.992 0.6555555555555556
0.992 0.6559139784946236
0.993 0.6562724014336918
0.993 0.6566308243727599
0.994 0.656989247311828
0.994 0.657347670250896
0.994 0.6577060931899642
0.995 0.6580645161290323
0.995 0.6584229390681003
0.995 0.6587813620071684
0.995 0.6591397849462366
0.996 0.6594982078853047
0.996 0.6598566308243727
0.996 0.6602150537634408
0.996 0.660573476702509
0.996 0.6609318996415771
0.996 0.6612903225806451
0.997 0.6616487455197133
0.997 0.6620071684587814
0.997 0.6623655913978495
0.997 0.6627240143369175
0.998 0.6630824372759857
0.998 0.6634408602150538
0.998 0.6637992831541218
0.999 0.6641577060931899
0.999 0.6645161290322581
0.999 0.6648745519713262
0.999 0.6652329749103942
0.999 0.6655913978494624
1.0 0.6659498207885305
1.0 0.6663082437275986
1.0 0.6666666666666666
1.0 0.6670250896057348
1.0 0.6673835125448029
1.0 0.667741935483871
1.0 0.668100358422939
1.001 0.6684587813620072
1.001 0.6688172043010753
1.001 0.6691756272401433
1.001 0.6695340501792114
1.001 0.6698924731182796
1.001 0.6702508960573477
1.001 0.6706093189964157
1.001 0.6709677419354839
1.001 0.671326164874552
1.001 0.6716845878136201
1.002 0.6720430107526881
1.002 0.6724014336917563
1.002 0.6727598566308244
1.003 0.6731182795698925
1.003 0.6734767025089605
1.003 0.6738351254480287
1.003 0.6741935483870968
1.003 0.6745519713261648
1.004 0.674910394265233
1.004 0.6752688172043011
1.004 0.6756272401433692
1.004 0.6759856630824372
1.005 0.6763440860215054
1.005 0.6767025089605735
1.005 0.6770609318996416
1.005 0.6774193548387096
1.005 0.6777777777777778
1.005 0.6781362007168459
1.005 0.678494623655914
1.006 0.678853046594982
1.007 0.6792114695340502
1.007 0.6795698924731183
1.008 0.6799283154121863
1.009 0.6802867383512545
1.009 0.6806451612903226
1.01 0.6810035842293907
1.01 0.6813620071684587
1.01 0.6817204301075269
1.011 0.682078853046595
1.011 0.6824372759856631
1.011 0.6827956989247311
1.012 0.6831541218637993
1.012 0.6835125448028674
1.013 0.6838709677419355
1.013 0.6842293906810036
1.013 0.6845878136200717
1.013 0.6849462365591398
1.013 0.6853046594982078
1.014 0.685663082437276
1.015 0.6860215053763441
1.015 0.6863799283154122
1.016 0.6867383512544802
1.017 0.6870967741935484
1.017 0.6874551971326165
1.018 0.6878136200716846
1.018 0.6881720430107527
1.019 0.6885304659498208
1.019 0.6888888888888889
1.021 0.689247311827957
1.021 0.6896057347670251
1.022 0.6899641577060932
1.022 0.6903225806451613
1.022 0.6906810035842293
1.022 0.6910394265232975
1.023 0.6913978494623656
1.024 0.6917562724014337
1.025 0.6921146953405017
1.025 0.6924731182795699
1.026 0.692831541218638
1.026 0.6931899641577061
1.026 0.6935483870967742
1.026 0.6939068100358423
1.026 0.6942652329749104
1.026 0.6946236559139785
1.027 0.6949820788530466
1.027 0.6953405017921147
1.027 0.6956989247311828
1.028 0.6960573476702508
1.028 0.696415770609319
1.028 0.6967741935483871
1.03 0.6971326164874552
1.031 0.6974910394265234
1.031 0.6978494623655914
1.031 0.6982078853046595
1.032 0.6985663082437276
1.034 0.6989247311827957
1.036 0.6992831541218638
1.036 0.6996415770609319
1.036 0.7
1.037 0.7003584229390681
1.038 0.7007168458781362
1.038 0.7010752688172043
1.038 0.7014336917562723
1.039 0.7017921146953405
1.04 0.7021505376344086
1.041 0.7025089605734767
1.041 0.7028673835125449
1.041 0.7032258064516129
1.041 0.703584229390681
1.042 0.7039426523297491
1.044 0.7043010752688172
1.045 0.7046594982078853
1.046 0.7050179211469534
1.046 0.7053763440860215
1.046 0.7057347670250896
1.047 0.7060931899641577
1.048 0.7064516129032258
1.048 0.706810035842294
1.049 0.707168458781362
1.049 0.7075268817204301
1.049 0.7078853046594982
1.05 0.7082437275985664
1.051 0.7086021505376344
1.051 0.7089605734767025
1.051 0.7093189964157706
1.051 0.7096774193548387
1.051 0.7100358422939068
1.052 0.7103942652329749
1.052 0.710752688172043
1.054 0.7111111111111111
1.057 0.7114695340501792
1.058 0.7118279569892473
1.058 0.7121863799283155
1.059 0.7125448028673835
1.06 0.7129032258064516
1.06 0.7132616487455197
1.06 0.7136200716845879
1.06 0.7139784946236559
1.06 0.714336917562724
1.061 0.7146953405017921
1.062 0.7150537634408602
1.063 0.7154121863799283
1.064 0.7157706093189964
1.064 0.7161290322580646
1.065 0.7164874551971326
1.065 0.7168458781362007
1.066 0.7172043010752688
1.066 0.717562724014337
1.066 0.717921146953405
1.067 0.7182795698924731
1.067 0.7186379928315412
1.069 0.7189964157706094
1.07 0.7193548387096774
1.07 0.7197132616487455
1.07 0.7200716845878136
1.071 0.7204301075268817
1.071 0.7207885304659498
1.072 0.7211469534050179
1.072 0.7215053763440861
1.072 0.7218637992831541
1.073 0.7222222222222222
1.074 0.7225806451612903
1.075 0.7229390681003585
1.075 0.7232974910394265
1.076 0.7236559139784946
1.077 0.7240143369175627
1.077 0.7243727598566309
1.08 0.7247311827956989
1.08 0.725089605734767
1.081 0.7254480286738352
1.081 0.7258064516129032
1.082 0.7261648745519713
1.082 0.7265232974910394
1.082 0.7268817204301076
1.082 0.7272401433691756
1.083 0.7275985663082437
1.083 0.7279569892473118
1.084 0.72831541218638
1.086 0.728673835125448
1.086 0.7290322580645161
1.088 0.7293906810035843
1.088 0.7297491039426524
1.089 0.7301075268817204
1.09 0.7304659498207885
1.09 0.7308243727598567
1.09 0.7311827956989247
1.092 0.7315412186379928
1.093 0.7318996415770609
1.093 0.7322580645161291
1.094 0.7326164874551971
1.094 0.7329749103942652
1.094 0.7333333333333333
1.095 0.7336917562724015
1.096 0.7340501792114695
1.096 0.7344086021505376
1.096 0.7347670250896058
1.096 0.7351254480286739
1.098 0.7354838709677419
1.099 0.73584229390681
1.099 0.7362007168458782
1.099 0.7365591397849462
1.1 0.7369175627240143
1.101 0.7372759856630824
1.101 0.7376344086021506
1.101 0.7379928315412186
1.102 0.7383512544802867
1.102 0.7387096774193549
1.104 0.739068100358423
1.104 0.739426523297491
1.106 0.7397849462365591
1.106 0.7401433691756273
1.106 0.7405017921146954
1.11 0.7408602150537634
1.11 0.7412186379928315
1.11 0.7415770609318997
1.113 0.7419354838709677
1.113 0.7422939068100358
1.114 0.7426523297491039
1.114 0.7430107526881721
1.118 0.7433691756272401
1.119 0.7437275985663082
1.119 0.7440860215053764
1.12 0.7444444444444445
1.12 0.7448028673835125
1.121 0.7451612903225806
1.122 0.7455197132616488
1.124 0.7458781362007169
1.125 0.7462365591397849
1.125 0.746594982078853
1.125 0.7469534050179212
1.129 0.7473118279569892
1.13 0.7476702508960573
1.13 0.7480286738351255
1.13 0.7483870967741936
1.133 0.7487455197132616
1.134 0.7491039426523297
1.134 0.7494623655913979
1.134 0.749820788530466
1.135 0.750179211469534
1.137 0.7505376344086021
1.137 0.7508960573476703
1.138 0.7512544802867384
1.138 0.7516129032258064
1.138 0.7519713261648745
1.138 0.7523297491039427
1.138 0.7526881720430108
1.139 0.7530465949820788
1.143 0.753405017921147
1.143 0.7537634408602151
1.144 0.7541218637992831
1.146 0.7544802867383512
1.147 0.7548387096774194
1.147 0.7551971326164875
1.148 0.7555555555555555
1.148 0.7559139784946236
1.148 0.7562724014336918
1.149 0.7566308243727599
1.15 0.7569892473118279
1.153 0.7573476702508961
1.153 0.7577060931899642
1.153 0.7580645161290323
1.154 0.7584229390681003
1.154 0.7587813620071685
1.156 0.7591397849462366
1.157 0.7594982078853046
1.158 0.7598566308243727
1.159 0.7602150537634409
1.159 0.760573476702509
1.161 0.760931899641577
1.162 0.7612903225806451
1.164 0.7616487455197133
1.166 0.7620071684587814
1.167 0.7623655913978494
1.169 0.7627240143369176
1.169 0.7630824372759857
1.17 0.7634408602150538
1.172 0.7637992831541218
1.173 0.76415770609319
1.173 0.7645161290322581
1.174 0.7648745519713261
1.175 0.7652329749103942
1.176 0.7655913978494624
1.177 0.7659498207885305
1.177 0.7663082437275985
1.178 0.7666666666666667
1.179 0.7670250896057348
1.179 0.7673835125448029
1.183 0.7677419354838709
1.185 0.7681003584229391
1.187 0.7684587813620072
1.19 0.7688172043010753
1.19 0.7691756272401433
1.193 0.7695340501792115
1.194 0.7698924731182796
1.194 0.7702508960573476
1.194 0.7706093189964157
1.194 0.7709677419354839
1.199 0.771326164874552
1.199 0.77168458781362
1.2 0.7720430107526882
1.201 0.7724014336917563
1.203 0.7727598566308244
1.205 0.7731182795698924
1.205 0.7734767025089606
1.206 0.7738351254480287
1.207 0.7741935483870968
1.208 0.7745519713261648
1.21 0.774910394265233
1.212 0.7752688172043011
1.213 0.7756272401433691
1.214 0.7759856630824373
1.214 0.7763440860215054
1.215 0.7767025089605735
1.216 0.7770609318996415
1.217 0.7774193548387097
1.219 0.7777777777777778
1.219 0.7781362007168459
1.219 0.7784946236559139
1.22 0.7788530465949821
1.222 0.7792114695340502
1.222 0.7795698924731183
1.223 0.7799283154121864
1.224 0.7802867383512545
1.225 0.7806451612903226
1.226 0.7810035842293906
1.228 0.7813620071684588
1.231 0.7817204301075269
1.232 0.782078853046595
1.233 0.782437275985663
1.239 0.7827956989247312
1.239 0.7831541218637993
1.239 0.7835125448028674
1.24 0.7838709677419354
1.243 0.7842293906810036
1.244 0.7845878136200717
1.244 0.7849462365591398
1.251 0.7853046594982079
1.255 0.785663082437276
1.255 0.7860215053763441
1.258 0.7863799283154121
1.26 0.7867383512544803
1.263 0.7870967741935484
1.265 0.7874551971326165
1.271 0.7878136200716845
1.271 0.7881720430107527
1.273 0.7885304659498208
1.274 0.7888888888888889
1.274 0.789247311827957
1.276 0.7896057347670251
1.278 0.7899641577060932
1.282 0.7903225806451613
1.285 0.7906810035842294
1.287 0.7910394265232975
1.291 0.7913978494623656
1.292 0.7917562724014336
1.292 0.7921146953405018
1.292 0.7924731182795699
1.293 0.792831541218638
1.295 0.793189964157706
1.307 0.7935483870967742
1.308 0.7939068100358423
1.308 0.7942652329749104
1.31 0.7946236559139785
1.312 0.7949820788530466
1.316 0.7953405017921147
1.321 0.7956989247311828
1.324 0.7960573476702509
1.326 0.796415770609319
1.326 0.7967741935483871
1.329 0.7971326164874551
1.333 0.7974910394265233
1.339 0.7978494623655914
1.346 0.7982078853046595
1.346 0.7985663082437277
1.347 0.7989247311827957
1.35 0.7992831541218638
1.355 0.7996415770609319
1.357 0.8
1.357 0.8003584229390681
1.36 0.8007168458781362
1.364 0.8010752688172043
1.367 0.8014336917562724
1.375 0.8017921146953405
1.38 0.8021505376344086
1.383 0.8025089605734766
1.385 0.8028673835125448
1.388 0.8032258064516129
1.39 0.803584229390681
1.392 0.8039426523297492
1.396 0.8043010752688172
1.397 0.8046594982078853
1.403 0.8050179211469534
1.41 0.8053763440860215
1.416 0.8057347670250896
1.417 0.8060931899641577
1.418 0.8064516129032258
1.42 0.8068100358422939
1.422 0.807168458781362
1.424 0.8075268817204301
1.425 0.8078853046594983
1.428 0.8082437275985663
1.429 0.8086021505376344
1.435 0.8089605734767025
1.437 0.8093189964157707
1.437 0.8096774193548387
1.443 0.8100358422939068
1.444 0.8103942652329749
1.444 0.810752688172043
1.445 0.8111111111111111
1.447 0.8114695340501792
1.447 0.8118279569892473
1.448 0.8121863799283154
1.449 0.8125448028673835
1.452 0.8129032258064516
1.452 0.8132616487455198
1.453 0.8136200716845878
1.455 0.8139784946236559
1.456 0.814336917562724
1.459 0.8146953405017922
1.459 0.8150537634408602
1.46 0.8154121863799283
1.46 0.8157706093189964
1.461 0.8161290322580645
1.466 0.8164874551971326
1.468 0.8168458781362007
1.471 0.8172043010752689
1.472 0.8175627240143369
1.477 0.817921146953405
1.482 0.8182795698924731
1.484 0.8186379928315413
1.488 0.8189964157706093
1.488 0.8193548387096774
1.491 0.8197132616487455
1.498 0.8200716845878137
1.5 0.8204301075268817
1.5 0.8207885304659498
1.513 0.821146953405018
1.52 0.821505376344086
1.522 0.8218637992831541
1.522 0.8222222222222222
1.523 0.8225806451612904
1.529 0.8229390681003584
1.532 0.8232974910394265
1.533 0.8236559139784946
1.538 0.8240143369175628
1.541 0.8243727598566308
1.546 0.8247311827956989
1.55 0.825089605734767
1.553 0.8254480286738352
1.558 0.8258064516129032
1.559 0.8261648745519713
1.561 0.8265232974910395
1.562 0.8268817204301075
1.565 0.8272401433691756
1.568 0.8275985663082437
1.577 0.8279569892473119
1.578 0.8283154121863799
1.586 0.828673835125448
1.588 0.8290322580645161
1.596 0.8293906810035843
1.597 0.8297491039426523
1.602 0.8301075268817204
1.606 0.8304659498207886
1.616 0.8308243727598567
1.618 0.8311827956989247
1.626 0.8315412186379928
1.629 0.831899641577061
1.632 0.832258064516129
1.632 0.8326164874551971
1.633 0.8329749103942652
1.636 0.8333333333333334
1.636 0.8336917562724014
1.64 0.8340501792114695
1.64 0.8344086021505376
1.641 0.8347670250896058
1.646 0.8351254480286738
1.652 0.8354838709677419
1.653 0.8358422939068101
1.654 0.8362007168458782
1.656 0.8365591397849462
1.657 0.8369175627240143
1.658 0.8372759856630825
1.659 0.8376344086021505
1.661 0.8379928315412186
1.662 0.8383512544802867
1.664 0.8387096774193549
1.665 0.8390681003584229
1.665 0.839426523297491
1.674 0.8397849462365592
1.68 0.8401433691756273
1.682 0.8405017921146953
1.683 0.8408602150537634
1.684 0.8412186379928316
1.686 0.8415770609318997
1.687 0.8419354838709677
1.689 0.8422939068100358
1.693 0.842652329749104
1.693 0.843010752688172
1.696 0.8433691756272401
1.697 0.8437275985663082
1.698 0.8440860215053764
1.702 0.8444444444444444
1.703 0.8448028673835125
1.704 0.8451612903225807
1.705 0.8455197132616488
1.706 0.8458781362007168
1.709 0.8462365591397849
1.714 0.8465949820788531
1.716 0.8469534050179212
1.722 0.8473118279569892
1.723 0.8476702508960573
1.726 0.8480286738351255
1.728 0.8483870967741935
1.732 0.8487455197132616
1.733 0.8491039426523298
1.736 0.8494623655913979
1.737 0.8498207885304659
1.74 0.850179211469534
1.743 0.8505376344086022
1.748 0.8508960573476703
1.749 0.8512544802867383
1.75 0.8516129032258064
1.753 0.8519713261648746
1.753 0.8523297491039427
1.753 0.8526881720430107
1.758 0.8530465949820788
1.759 0.853405017921147
1.759 0.853763440860215
1.768 0.8541218637992831
1.772 0.8544802867383513
1.772 0.8548387096774194
1.773 0.8551971326164874
1.775 0.8555555555555555
1.777 0.8559139784946237
1.779 0.8562724014336918
1.779 0.8566308243727598
1.779 0.8569892473118279
1.779 0.8573476702508961
1.781 0.8577060931899642
1.789 0.8580645161290322
1.791 0.8584229390681004
1.791 0.8587813620071685
1.791 0.8591397849462366
1.794 0.8594982078853046
1.795 0.8598566308243728
1.795 0.8602150537634409
1.796 0.8605734767025089
1.796 0.860931899641577
1.797 0.8612903225806452
1.805 0.8616487455197133
1.812 0.8620071684587813
1.813 0.8623655913978494
1.822 0.8627240143369176
1.823 0.8630824372759857
1.826 0.8634408602150537
1.828 0.8637992831541219
1.829 0.86415770609319
1.831 0.864516129032258
1.833 0.8648745519713261
1.835 0.8652329749103943
1.835 0.8655913978494624
1.835 0.8659498207885304
1.836 0.8663082437275985
1.837 0.8666666666666667
1.839 0.8670250896057348
1.839 0.8673835125448028
1.844 0.867741935483871
1.847 0.8681003584229391
1.847 0.8684587813620072
1.848 0.8688172043010752
1.849 0.8691756272401434
1.849 0.8695340501792115
1.85 0.8698924731182796
1.85 0.8702508960573476
1.851 0.8706093189964158
1.851 0.8709677419354839
1.852 0.871326164874552
1.852 0.8716845878136201
1.853 0.8720430107526882
1.853 0.8724014336917563
1.854 0.8727598566308243
1.855 0.8731182795698925
1.856 0.8734767025089606
1.857 0.8738351254480287
1.858 0.8741935483870967
1.859 0.8745519713261649
1.861 0.874910394265233
1.862 0.875268817204301
1.862 0.8756272401433691
1.864 0.8759856630824373
1.864 0.8763440860215054
1.864 0.8767025089605734
1.867 0.8770609318996416
1.868 0.8774193548387097
1.868 0.8777777777777778
1.869 0.8781362007168458
1.872 0.878494623655914
1.873 0.8788530465949821
1.874 0.8792114695340502
1.874 0.8795698924731182
1.874 0.8799283154121864
1.877 0.8802867383512545
1.877 0.8806451612903226
1.883 0.8810035842293907
1.883 0.8813620071684588
1.885 0.8817204301075269
1.889 0.882078853046595
1.889 0.8824372759856631
1.892 0.8827956989247312
1.897 0.8831541218637993
1.897 0.8835125448028673
1.899 0.8838709677419355
1.909 0.8842293906810036
1.909 0.8845878136200717
1.909 0.8849462365591397
1.91 0.8853046594982079
1.914 0.885663082437276
1.916 0.886021505376344
1.917 0.8863799283154122
1.917 0.8867383512544803
1.92 0.8870967741935484
1.924 0.8874551971326164
1.927 0.8878136200716846
1.929 0.8881720430107527
1.929 0.8885304659498208
1.929 0.8888888888888888
1.933 0.889247311827957
1.934 0.8896057347670251
1.935 0.8899641577060932
1.935 0.8903225806451613
1.935 0.8906810035842294
1.936 0.8910394265232975
1.942 0.8913978494623656
1.943 0.8917562724014337
1.946 0.8921146953405018
1.947 0.8924731182795699
1.95 0.892831541218638
1.951 0.8931899641577061
1.951 0.8935483870967742
1.953 0.8939068100358423
1.954 0.8942652329749103
1.954 0.8946236559139785
1.954 0.8949820788530466
1.955 0.8953405017921147
1.958 0.8956989247311828
1.966 0.8960573476702509
1.967 0.896415770609319
1.968 0.896774193548387
1.968 0.8971326164874552
1.973 0.8974910394265233
1.975 0.8978494623655914
1.975 0.8982078853046594
1.982 0.8985663082437276
1.982 0.8989247311827957
1.982 0.8992831541218638
1.984 0.899641577060932
1.986 0.9
1.987 0.9003584229390681
1.998 0.9007168458781362
1.999 0.9010752688172043
2.001 0.9014336917562724
2.003 0.9017921146953405
2.004 0.9021505376344086
2.01 0.9025089605734767
2.012 0.9028673835125448
2.015 0.9032258064516129
2.016 0.903584229390681
2.018 0.9039426523297491
2.019 0.9043010752688172
2.02 0.9046594982078853
2.022 0.9050179211469535
2.023 0.9053763440860215
2.023 0.9057347670250896
2.024 0.9060931899641577
2.024 0.9064516129032258
2.032 0.9068100358422939
2.035 0.907168458781362
2.037 0.9075268817204301
2.039 0.9078853046594982
2.04 0.9082437275985663
2.041 0.9086021505376344
2.042 0.9089605734767026
2.044 0.9093189964157706
2.046 0.9096774193548387
2.046 0.9100358422939068
2.047 0.910394265232975
2.048 0.910752688172043
2.054 0.9111111111111111
2.057 0.9114695340501792
2.057 0.9118279569892473
2.062 0.9121863799283154
2.067 0.9125448028673835
2.07 0.9129032258064517
2.07 0.9132616487455197
2.07 0.9136200716845878
2.071 0.9139784946236559
2.072 0.9143369175627241
2.074 0.9146953405017921
2.075 0.9150537634408602
2.078 0.9154121863799283
2.079 0.9157706093189965
2.079 0.9161290322580645
2.084 0.9164874551971326
2.086 0.9168458781362007
2.086 0.9172043010752688
2.087 0.9175627240143369
2.087 0.917921146953405
2.088 0.9182795698924732
2.089 0.9186379928315412
2.092 0.9189964157706093
2.095 0.9193548387096774
2.096 0.9197132616487456
2.097 0.9200716845878136
2.105 0.9204301075268817
2.106 0.9207885304659498
2.107 0.921146953405018
2.109 0.921505376344086
2.112 0.9218637992831541
2.112 0.9222222222222223
2.116 0.9225806451612903
2.121 0.9229390681003584
2.121 0.9232974910394265
2.123 0.9236559139784947
2.126 0.9240143369175627
2.129 0.9243727598566308
2.129 0.9247311827956989
2.131 0.9250896057347671
2.133 0.9254480286738351
2.137 0.9258064516129032
2.138 0.9261648745519713
2.143 0.9265232974910395
2.144 0.9268817204301075
2.15 0.9272401433691756
2.151 0.9275985663082438
2.163 0.9279569892473118
2.168 0.9283154121863799
2.168 0.928673835125448
2.175 0.9290322580645162
2.176 0.9293906810035842
2.18 0.9297491039426523
2.181 0.9301075268817204
2.193 0.9304659498207886
2.198 0.9308243727598566
2.199 0.9311827956989247
2.199 0.9315412186379929
2.21 0.931899641577061
2.211 0.932258064516129
2.212 0.9326164874551971
2.221 0.9329749103942653
2.221 0.9333333333333333
2.223 0.9336917562724014
2.223 0.9340501792114695
2.226 0.9344086021505377
2.227 0.9347670250896057
2.229 0.9351254480286738
2.231 0.9354838709677419
2.232 0.9358422939068101
2.233 0.9362007168458781
2.243 0.9365591397849462
2.245 0.9369175627240144
2.26 0.9372759856630825
2.262 0.9376344086021505
2.266 0.9379928315412186
2.267 0.9383512544802868
2.269 0.9387096774193548
2.269 0.9390681003584229
2.271 0.939426523297491
2.282 0.9397849462365592
2.287 0.9401433691756272
2.288 0.9405017921146953
2.297 0.9408602150537635
2.313 0.9412186379928316
2.314 0.9415770609318996
2.324 0.9419354838709677
2.336 0.9422939068100359
2.34 0.942652329749104
2.343 0.943010752688172
2.347 0.9433691756272401
2.347 0.9437275985663083
2.348 0.9440860215053763
2.368 0.9444444444444444
2.37 0.9448028673835125
2.376 0.9451612903225807
2.387 0.9455197132616487
2.395 0.9458781362007168
2.395 0.946236559139785
2.41 0.9465949820788531
2.411 0.9469534050179211
2.444 0.9473118279569892
2.459 0.9476702508960574
2.47 0.9480286738351255
2.486 0.9483870967741935
2.499 0.9487455197132616
2.527 0.9491039426523298
2.529 0.9494623655913978
2.53 0.9498207885304659
2.533 0.9501792114695341
2.58 0.9505376344086022
2.587 0.9508960573476702
2.63 0.9512544802867383
2.633 0.9516129032258065
2.69 0.9519713261648746
2.722 0.9523297491039426
2.732 0.9526881720430107
2.75 0.9530465949820789
2.756 0.953405017921147
2.76 0.953763440860215
2.767 0.9541218637992831
2.774 0.9544802867383513
2.783 0.9548387096774194
2.789 0.9551971326164874
2.827 0.9555555555555556
2.834 0.9559139784946237
2.838 0.9562724014336917
2.846 0.9566308243727598
2.855 0.956989247311828
2.881 0.9573476702508961
2.891 0.9577060931899641
2.91 0.9580645161290322
2.91 0.9584229390681004
2.921 0.9587813620071685
2.922 0.9591397849462365
2.932 0.9594982078853047
2.934 0.9598566308243728
2.945 0.9602150537634409
2.945 0.9605734767025089
2.963 0.9609318996415771
2.99 0.9612903225806452
3.0 0.9616487455197132
3.02 0.9620071684587813
3.023 0.9623655913978495
3.039 0.9627240143369176
3.046 0.9630824372759856
3.051 0.9634408602150538
3.057 0.9637992831541219
3.06 0.96415770609319
3.067 0.964516129032258
3.082 0.9648745519713262
3.083 0.9652329749103943
3.087 0.9655913978494624
3.089 0.9659498207885304
3.12 0.9663082437275986
3.133 0.9666666666666667
3.151 0.9670250896057347
3.154 0.9673835125448028
3.166 0.967741935483871
3.19 0.9681003584229391
3.195 0.9684587813620071
3.209 0.9688172043010753
3.214 0.9691756272401434
3.226 0.9695340501792115
3.231 0.9698924731182795
3.237 0.9702508960573477
3.291 0.9706093189964158
3.316 0.9709677419354839
3.325 0.9713261648745519
3.33 0.9716845878136201
3.375 0.9720430107526882
3.393 0.9724014336917562
3.397 0.9727598566308244
3.407 0.9731182795698925
3.421 0.9734767025089606
3.445 0.9738351254480286
3.47 0.9741935483870968
3.472 0.9745519713261649
3.476 0.974910394265233
3.482 0.975268817204301
3.486 0.9756272401433692
3.493 0.9759856630824373
3.524 0.9763440860215054
3.527 0.9767025089605734
3.536 0.9770609318996416
3.55 0.9774193548387097
3.554 0.9777777777777777
3.563 0.9781362007168459
3.572 0.978494623655914
3.577 0.9788530465949821
3.596 0.9792114695340501
3.6 0.9795698924731183
3.601 0.9799283154121864
3.611 0.9802867383512545
3.628 0.9806451612903225
3.628 0.9810035842293907
3.64 0.9813620071684588
3.684 0.9817204301075269
3.692 0.982078853046595
3.695 0.9824372759856631
3.698 0.9827956989247312
3.741 0.9831541218637992
3.771 0.9835125448028674
3.773 0.9838709677419355
3.781 0.9842293906810036
3.781 0.9845878136200716
3.79 0.9849462365591398
3.807 0.9853046594982079
3.823 0.985663082437276
3.836 0.986021505376344
3.852 0.9863799283154122
3.87 0.9867383512544803
3.911 0.9870967741935484
3.914 0.9874551971326165
3.925 0.9878136200716846
3.943 0.9881720430107527
3.966 0.9885304659498207
3.982 0.9888888888888889
4.038 0.989247311827957
4.069 0.9896057347670251
4.129 0.9899641577060931
4.133 0.9903225806451613
4.139 0.9906810035842294
4.172 0.9910394265232975
4.219 0.9913978494623656
4.35 0.9917562724014337
4.372 0.9921146953405018
4.38 0.9924731182795699
4.404 0.992831541218638
4.413 0.9931899641577061
4.44 0.9935483870967742
4.45 0.9939068100358422
4.505 0.9942652329749104
4.614 0.9946236559139785
4.624 0.9949820788530466
4.73 0.9953405017921146
4.836 0.9956989247311828
5.104 0.9960573476702509
5.267 0.996415770609319
5.294 0.9967741935483871
5.383 0.9971326164874552
5.503 0.9974910394265233
6.0 0.9978494623655914
6.135 0.9982078853046595
6.145 0.9985663082437276
21.015 0.9989247311827957
22.906 0.9992831541218637
57.954 0.9996415770609319


==> experiments/propagation_delay/freshest-cap-7.txt <==
midpoint density
0.46 0.0
0.473 0.00037105751391465676
0.485 0.0007421150278293135
0.499 0.0011131725417439704
0.51 0.001484230055658627
0.525 0.0018552875695732839
0.534 0.0022263450834879408
0.534 0.0025974025974025974
0.549 0.002968460111317254
0.55 0.003339517625231911
0.562 0.0037105751391465678
0.576 0.004081632653061225
0.601 0.0044526901669758815
0.618 0.004823747680890538
0.628 0.005194805194805195
0.637 0.0055658627087198514
0.641 0.005936920222634508
0.647 0.006307977736549165
0.648 0.006679035250463822
0.663 0.007050092764378479
0.668 0.0074211502782931356
0.669 0.007792207792207792
0.673 0.00816326530612245
0.684 0.008534322820037106
0.684 0.008905380333951763
0.685 0.00927643784786642
0.687 0.009647495361781076
0.689 0.010018552875695733
0.691 0.01038961038961039
0.693 0.010760667903525046
0.694 0.011131725417439703
0.695 0.01150278293135436
0.698 0.011873840445269016
0.702 0.012244897959183673
0.703 0.01261595547309833
0.704 0.012987012987012988
0.707 0.013358070500927645
0.707 0.013729128014842301
0.708 0.014100185528756958
0.712 0.014471243042671614
0.712 0.014842300556586271
0.713 0.015213358070500928
0.714 0.015584415584415584
0.714 0.01595547309833024
0.715 0.0163265306122449
0.715 0.016697588126159554
0.715 0.017068645640074213
0.715 0.017439703153988868
0.718 0.017810760667903526
0.722 0.01818181818181818
0.722 0.01855287569573284
0.723 0.018923933209647494
0.724 0.019294990723562153
0.724 0.019666048237476808
0.725 0.020037105751391466
0.725 0.02040816326530612
0.725 0.02077922077922078
0.726 0.021150278293135438
0.726 0.021521335807050092
0.727 0.02189239332096475
0.727 0.022263450834879406
0.728 0.022634508348794064
0.728 0.02300556586270872
0.728 0.023376623376623377
0.728 0.023747680890538032
0.728 0.02411873840445269
0.729 0.024489795918367346
0.73 0.024860853432282004
0.73 0.02523191094619666
0.731 0.025602968460111317
0.731 0.025974025974025976
0.732 0.02634508348794063
0.733 0.02671614100185529
0.733 0.027087198515769944
0.733 0.027458256029684602
0.734 0.027829313543599257
0.734 0.028200371057513916
0.735 0.02857142857142857
0.735 0.02894248608534323
0.737 0.029313543599257884
0.738 0.029684601113172542
0.739 0.030055658627087197
0.739 0.030426716141001856
0.739 0.03079777365491651
0.739 0.03116883116883117
0.74 0.03153988868274583
0.74 0.03191094619666048
0.741 0.03228200371057514
0.741 0.0326530612244898
0.743 0.033024118738404454
0.743 0.03339517625231911
0.743 0.033766233766233764
0.743 0.034137291280148425
0.743 0.03450834879406308
0.744 0.034879406307977735
0.744 0.03525046382189239
0.744 0.03562152133580705
0.744 0.03599257884972171
0.745 0.03636363636363636
0.746 0.036734693877551024
0.747 0.03710575139146568
0.747 0.037476808905380334
0.747 0.03784786641929499
0.748 0.03821892393320965
0.748 0.038589981447124305
0.749 0.03896103896103896
0.749 0.039332096474953615
0.749 0.03970315398886828
0.749 0.04007421150278293
0.749 0.04044526901669759
0.75 0.04081632653061224
0.75 0.041187384044526903
0.75 0.04155844155844156
0.75 0.04192949907235621
0.75 0.042300556586270875
0.75 0.04267161410018553
0.751 0.043042671614100185
0.751 0.04341372912801484
0.751 0.0437847866419295
0.751 0.04415584415584416
0.751 0.04452690166975881
0.751 0.044897959183673466
0.751 0.04526901669758813
0.751 0.04564007421150278
0.752 0.04601113172541744
0.752 0.04638218923933209
0.752 0.046753246753246755
0.752 0.04712430426716141
0.752 0.047495361781076065
0.752 0.04786641929499073
0.752 0.04823747680890538
0.752 0.048608534322820036
0.753 0.04897959183673469
0.753 0.04935064935064935
0.753 0.04972170686456401
0.753 0.05009276437847866
0.753 0.05046382189239332
0.753 0.05083487940630798
0.753 0.051205936920222635
0.753 0.05157699443413729
0.754 0.05194805194805195
0.755 0.052319109461966606
0.756 0.05269016697588126
0.756 0.053061224489795916
0.756 0.05343228200371058
0.757 0.05380333951762523
0.757 0.05417439703153989
0.757 0.05454545454545454
0.757 0.054916512059369205
0.758 0.05528756957328386
0.758 0.055658627087198514
0.758 0.05602968460111317
0.758 0.05640074211502783
0.758 0.056771799628942486
0.758 0.05714285714285714
0.758 0.0575139146567718
0.759 0.05788497217068646
0.759 0.05825602968460111
0.759 0.05862708719851577
0.76 0.05899814471243043
0.76 0.059369202226345084
0.761 0.05974025974025974
0.761 0.060111317254174394
0.761 0.060482374768089056
0.762 0.06085343228200371
0.762 0.061224489795918366
0.762 0.06159554730983302
0.763 0.06196660482374768
0.763 0.06233766233766234
0.763 0.062708719851577
0.763 0.06307977736549165
0.763 0.06345083487940631
0.764 0.06382189239332096
0.764 0.06419294990723562
0.765 0.06456400742115027
0.766 0.06493506493506493
0.766 0.0653061224489796
0.767 0.06567717996289425
0.767 0.06604823747680891
0.767 0.06641929499072356
0.767 0.06679035250463822
0.768 0.06716141001855287
0.769 0.06753246753246753
0.769 0.0679035250463822
0.769 0.06827458256029685
0.77 0.0686456400742115
0.77 0.06901669758812616
0.771 0.06938775510204082
0.771 0.06975881261595547
0.771 0.07012987012987013
0.771 0.07050092764378478
0.772 0.07087198515769945
0.772 0.0712430426716141
0.772 0.07161410018552876
0.772 0.07198515769944341
0.773 0.07235621521335807
0.773 0.07272727272727272
0.773 0.07309833024118738
0.774 0.07346938775510205
0.774 0.0738404452690167
0.774 0.07421150278293136
0.774 0.07458256029684601
0.775 0.07495361781076067
0.775 0.07532467532467532
0.775 0.07569573283858998
0.777 0.07606679035250463
0.778 0.0764378478664193
0.778 0.07680890538033396
0.778 0.07717996289424861
0.778 0.07755102040816327
0.778 0.07792207792207792
0.778 0.07829313543599258
0.779 0.07866419294990723
0.779 0.0790352504638219
0.779 0.07940630797773655
0.779 0.07977736549165121
0.78 0.08014842300556586
0.78 0.08051948051948052
0.78 0.08089053803339517
0.781 0.08126159554730983
0.782 0.08163265306122448
0.782 0.08200371057513915
0.783 0.08237476808905381
0.783 0.08274582560296846
0.783 0.08311688311688312
0.784 0.08348794063079777
0.784 0.08385899814471243
0.784 0.08423005565862708
0.785 0.08460111317254175
0.785 0.0849721706864564
0.785 0.08534322820037106
0.785 0.08571428571428572
0.786 0.08608534322820037
0.786 0.08645640074211502
0.787 0.08682745825602968
0.787 0.08719851576994433
0.787 0.087569573283859
0.787 0.08794063079777366
0.787 0.08831168831168831
0.787 0.08868274582560297
0.787 0.08905380333951762
0.788 0.08942486085343228
0.789 0.08979591836734693
0.789 0.0901669758812616
0.789 0.09053803339517626
0.79 0.09090909090909091
0.79 0.09128014842300557
0.79 0.09165120593692022
0.791 0.09202226345083488
0.791 0.09239332096474953
0.791 0.09276437847866419
0.791 0.09313543599257885
0.792 0.09350649350649351
0.793 0.09387755102040816
0.793 0.09424860853432282
0.793 0.09461966604823747
0.794 0.09499072356215213
0.794 0.09536178107606678
0.794 0.09573283858998145
0.795 0.09610389610389611
0.795 0.09647495361781076
0.795 0.09684601113172542
0.797 0.09721706864564007
0.797 0.09758812615955473
0.798 0.09795918367346938
0.798 0.09833024118738404
0.799 0.0987012987012987
0.799 0.09907235621521336
0.8 0.09944341372912802
0.801 0.09981447124304267
0.801 0.10018552875695733
0.801 0.10055658627087198
0.801 0.10092764378478664
0.802 0.1012987012987013
0.802 0.10166975881261596
0.802 0.10204081632653061
0.802 0.10241187384044527
0.803 0.10278293135435992
0.803 0.10315398886827458
0.804 0.10352504638218923
0.804 0.1038961038961039
0.805 0.10426716141001856
0.805 0.10463821892393321
0.805 0.10500927643784787
0.805 0.10538033395176252
0.805 0.10575139146567718
0.806 0.10612244897959183
0.806 0.10649350649350649
0.807 0.10686456400742116
0.807 0.10723562152133581
0.808 0.10760667903525047
0.808 0.10797773654916512
0.809 0.10834879406307978
0.809 0.10871985157699443
0.809 0.10909090909090909
0.81 0.10946196660482375
0.81 0.10983302411873841
0.81 0.11020408163265306
0.81 0.11057513914656772
0.811 0.11094619666048237
0.811 0.11131725417439703
0.812 0.11168831168831168
0.812 0.11205936920222634
0.812 0.11243042671614101
0.812 0.11280148423005566
0.813 0.11317254174397032
0.813 0.11354359925788497
0.813 0.11391465677179963
0.813 0.11428571428571428
0.814 0.11465677179962894
0.814 0.1150278293135436
0.814 0.11539888682745826
0.814 0.11576994434137292
0.815 0.11614100185528757
0.815 0.11651205936920223
0.816 0.11688311688311688
0.817 0.11725417439703154
0.819 0.11762523191094619
0.819 0.11799628942486086
0.819 0.11836734693877551
0.819 0.11873840445269017
0.819 0.11910946196660482
0.82 0.11948051948051948
0.821 0.11985157699443413
0.822 0.12022263450834879
0.822 0.12059369202226346
0.823 0.12096474953617811
0.823 0.12133580705009277
0.823 0.12170686456400742
0.823 0.12207792207792208
0.823 0.12244897959183673
0.823 0.12282003710575139
0.823 0.12319109461966604
0.824 0.12356215213358071
0.824 0.12393320964749537
0.825 0.12430426716141002
0.825 0.12467532467532468
0.825 0.12504638218923933
0.825 0.125417439703154
0.825 0.12578849721706864
0.826 0.1261595547309833
0.826 0.12653061224489795
0.826 0.12690166975881262
0.826 0.12727272727272726
0.827 0.12764378478664193
0.827 0.1280148423005566
0.827 0.12838589981447124
0.827 0.1287569573283859
0.827 0.12912801484230055
0.827 0.12949907235621522
0.828 0.12987012987012986
0.828 0.13024118738404453
0.829 0.1306122448979592
0.83 0.13098330241187384
0.831 0.1313543599257885
0.831 0.13172541743970315
0.831 0.13209647495361782
0.831 0.13246753246753246
0.832 0.13283858998144712
0.832 0.1332096474953618
0.832 0.13358070500927643
0.833 0.1339517625231911
0.833 0.13432282003710574
0.835 0.1346938775510204
0.835 0.13506493506493505
0.836 0.13543599257884972
0.836 0.1358070500927644
0.836 0.13617810760667903
0.836 0.1365491651205937
0.837 0.13692022263450834
0.837 0.137291280148423
0.838 0.13766233766233765
0.838 0.13803339517625232
0.838 0.13840445269016696
0.838 0.13877551020408163
0.839 0.1391465677179963
0.839 0.13951762523191094
0.839 0.1398886827458256
0.84 0.14025974025974025
0.841 0.14063079777365492
0.841 0.14100185528756956
0.841 0.14137291280148423
0.841 0.1417439703153989
0.842 0.14211502782931354
0.842 0.1424860853432282
0.842 0.14285714285714285
0.843 0.14322820037105752
0.843 0.14359925788497216
0.843 0.14397031539888683
0.844 0.1443413729128015
0.844 0.14471243042671614
0.845 0.1450834879406308
0.845 0.14545454545454545
0.845 0.14582560296846012
0.845 0.14619666048237476
0.845 0.14656771799628943
0.846 0.1469387755102041
0.846 0.14730983302411874
0.847 0.1476808905380334
0.847 0.14805194805194805
0.848 0.14842300556586271
0.848 0.14879406307977736
0.848 0.14916512059369202
0.848 0.14953617810760667
0.849 0.14990723562152133
0.849 0.150278293135436
0.849 0.15064935064935064
0.849 0.1510204081632653
0.849 0.15139146567717995
0.849 0.15176252319109462
0.85 0.15213358070500926
0.85 0.15250463821892393
0.851 0.1528756957328386
0.851 0.15324675324675324
0.851 0.1536178107606679
0.852 0.15398886827458255
0.852 0.15435992578849722
0.852 0.15473098330241186
0.853 0.15510204081632653
0.853 0.1554730983302412
0.854 0.15584415584415584
0.854 0.1562152133580705
0.854 0.15658627087198515
0.854 0.15695732838589982
0.854 0.15732838589981446
0.854 0.15769944341372913
0.854 0.1580705009276438
0.854 0.15844155844155844
0.855 0.1588126159554731
0.855 0.15918367346938775
0.855 0.15955473098330242
0.855 0.15992578849721706
0.855 0.16029684601113173
0.856 0.1606679035250464
0.856 0.16103896103896104
0.856 0.1614100185528757
0.856 0.16178107606679035
0.856 0.16215213358070502
0.856 0.16252319109461966
0.857 0.16289424860853433
0.857 0.16326530612244897
0.857 0.16363636363636364
0.858 0.1640074211502783
0.858 0.16437847866419295
0.858 0.16474953617810761
0.858 0.16512059369202226
0.858 0.16549165120593692
0.859 0.16586270871985156
0.859 0.16623376623376623
0.859 0.1666048237476809
0.86 0.16697588126159554
0.86 0.1673469387755102
0.86 0.16771799628942485
0.86 0.16808905380333952
0.86 0.16846011131725416
0.86 0.16883116883116883
0.861 0.1692022263450835
0.862 0.16957328385899814
0.862 0.1699443413729128
0.862 0.17031539888682745
0.862 0.17068645640074212
0.862 0.17105751391465676
0.863 0.17142857142857143
0.863 0.1717996289424861
0.864 0.17217068645640074
0.864 0.1725417439703154
0.864 0.17291280148423005
0.865 0.17328385899814472
0.865 0.17365491651205936
0.866 0.17402597402597403
0.866 0.17439703153988867
0.866 0.17476808905380334
0.866 0.175139146567718
0.866 0.17551020408163265
0.866 0.17588126159554732
0.866 0.17625231910946196
0.867 0.17662337662337663
0.867 0.17699443413729127
0.867 0.17736549165120594
0.867 0.1777365491651206
0.867 0.17810760667903525
0.867 0.17847866419294992
0.867 0.17884972170686456
0.867 0.17922077922077922
0.867 0.17959183673469387
0.868 0.17996289424860853
0.868 0.1803339517625232
0.868 0.18070500927643784
0.868 0.1810760667903525
0.868 0.18144712430426715
0.868 0.18181818181818182
0.869 0.18218923933209646
0.869 0.18256029684601113
0.869 0.1829313543599258
0.869 0.18330241187384044
0.87 0.1836734693877551
0.87 0.18404452690166975
0.87 0.18441558441558442
0.87 0.18478664192949906
0.87 0.18515769944341373
0.871 0.18552875695732837
0.871 0.18589981447124304
0.871 0.1862708719851577
0.871 0.18664192949907235
0.871 0.18701298701298702
0.871 0.18738404452690166
0.871 0.18775510204081633
0.872 0.18812615955473097
0.872 0.18849721706864564
0.872 0.1888682745825603
0.872 0.18923933209647495
0.872 0.18961038961038962
0.873 0.18998144712430426
0.873 0.19035250463821893
0.873 0.19072356215213357
0.873 0.19109461966604824
0.873 0.1914656771799629
0.873 0.19183673469387755
0.874 0.19220779220779222
0.874 0.19257884972170686
0.874 0.19294990723562153
0.874 0.19332096474953617
0.874 0.19369202226345084
0.874 0.1940630797773655
0.874 0.19443413729128015
0.874 0.19480519480519481
0.875 0.19517625231910946
0.875 0.19554730983302412
0.875 0.19591836734693877
0.875 0.19628942486085343
0.875 0.19666048237476808
0.875 0.19703153988868274
0.875 0.1974025974025974
0.875 0.19777365491651205
0.875 0.19814471243042672
0.876 0.19851576994434136
0.876 0.19888682745825603
0.876 0.19925788497217067
0.877 0.19962894248608534
0.877 0.2
0.877 0.20037105751391465
0.877 0.20074211502782932
0.877 0.20111317254174396
0.878 0.20148423005565863
0.878 0.20185528756957327
0.878 0.20222634508348794
0.878 0.2025974025974026
0.878 0.20296846011131725
0.878 0.20333951762523192
0.878 0.20371057513914656
0.879 0.20408163265306123
0.879 0.20445269016697587
0.879 0.20482374768089054
0.879 0.2051948051948052
0.879 0.20556586270871985
0.879 0.20593692022263452
0.879 0.20630797773654916
0.88 0.20667903525046383
0.88 0.20705009276437847
0.88 0.20742115027829314
0.88 0.2077922077922078
0.88 0.20816326530612245
0.88 0.20853432282003712
0.88 0.20890538033395176
0.881 0.20927643784786643
0.881 0.20964749536178107
0.881 0.21001855287569574
0.881 0.21038961038961038
0.882 0.21076066790352505
0.882 0.21113172541743971
0.882 0.21150278293135436
0.882 0.21187384044526902
0.882 0.21224489795918366
0.882 0.21261595547309833
0.883 0.21298701298701297
0.883 0.21335807050092764
0.883 0.2137291280148423
0.883 0.21410018552875695
0.883 0.21447124304267162
0.883 0.21484230055658626
0.883 0.21521335807050093
0.883 0.21558441558441557
0.883 0.21595547309833024
0.883 0.2163265306122449
0.884 0.21669758812615955
0.884 0.21706864564007422
0.884 0.21743970315398886
0.884 0.21781076066790353
0.885 0.21818181818181817
0.885 0.21855287569573284
0.885 0.2189239332096475
0.885 0.21929499072356215
0.885 0.21966604823747682
0.885 0.22003710575139146
0.885 0.22040816326530613
0.886 0.22077922077922077
0.886 0.22115027829313544
0.886 0.22152133580705008
0.887 0.22189239332096475
0.887 0.22226345083487942
0.887 0.22263450834879406
0.887 0.22300556586270873
0.887 0.22337662337662337
0.887 0.22374768089053804
0.887 0.22411873840445268
0.888 0.22448979591836735
0.888 0.22486085343228202
0.888 0.22523191094619666
0.888 0.22560296846011132
0.888 0.22597402597402597
0.889 0.22634508348794063
0.889 0.22671614100185528
0.889 0.22708719851576994
0.89 0.2274582560296846
0.89 0.22782931354359925
0.89 0.22820037105751392
0.89 0.22857142857142856
0.89 0.22894248608534323
0.89 0.22931354359925787
0.89 0.22968460111317254
0.89 0.2300556586270872
0.89 0.23042671614100185
0.891 0.23079777365491652
0.891 0.23116883116883116
0.891 0.23153988868274583
0.891 0.23191094619666047
0.891 0.23228200371057514
0.891 0.23265306122448978
0.891 0.23302411873840445
0.891 0.23339517625231912
0.891 0.23376623376623376
0.892 0.23413729128014843
0.892 0.23450834879406307
0.892 0.23487940630797774
0.892 0.23525046382189238
0.892 0.23562152133580705
0.893 0.23599257884972172
0.893 0.23636363636363636
0.893 0.23673469387755103
0.893 0.23710575139146567
0.893 0.23747680890538034
0.894 0.23784786641929498
0.894 0.23821892393320965
0.894 0.23858998144712432
0.894 0.23896103896103896
0.894 0.23933209647495363
0.894 0.23970315398886827
0.894 0.24007421150278294
0.894 0.24044526901669758
0.894 0.24081632653061225
0.894 0.24118738404452691
0.894 0.24155844155844156
0.894 0.24192949907235622
0.894 0.24230055658627087
0.895 0.24267161410018553
0.895 0.24304267161410018
0.895 0.24341372912801484
0.895 0.2437847866419295
0.895 0.24415584415584415
0.896 0.24452690166975882
0.896 0.24489795918367346
0.896 0.24526901669758813
0.896 0.24564007421150277
0.896 0.24601113172541744
0.896 0.24638218923933208
0.896 0.24675324675324675
0.896 0.24712430426716142
0.897 0.24749536178107606
0.897 0.24786641929499073
0.897 0.24823747680890537
0.897 0.24860853432282004
0.897 0.24897959183673468
0.897 0.24935064935064935
0.898 0.24972170686456402
0.898 0.25009276437847866
0.898 0.2504638218923933
0.898 0.250834879406308
0.898 0.25120593692022264
0.898 0.2515769944341373
0.898 0.2519480519480519
0.898 0.2523191094619666
0.899 0.25269016697588126
0.899 0.2530612244897959
0.899 0.2534322820037106
0.899 0.25380333951762524
0.899 0.2541743970315399
0.899 0.2545454545454545
0.899 0.2549165120593692
0.899 0.25528756957328386
0.9 0.2556586270871985
0.9 0.2560296846011132
0.9 0.25640074211502784
0.9 0.2567717996289425
0.9 0.2571428571428571
0.9 0.2575139146567718
0.9 0.25788497217068646
0.9 0.2582560296846011
0.9 0.2586270871985158
0.9 0.25899814471243043
0.901 0.2593692022263451
0.901 0.2597402597402597
0.901 0.2601113172541744
0.901 0.26048237476808905
0.901 0.2608534322820037
0.901 0.2612244897959184
0.901 0.26159554730983303
0.901 0.2619666048237477
0.901 0.2623376623376623
0.902 0.262708719851577
0.902 0.26307977736549165
0.902 0.2634508348794063
0.902 0.263821892393321
0.902 0.26419294990723563
0.902 0.26456400742115027
0.903 0.2649350649350649
0.903 0.2653061224489796
0.903 0.26567717996289425
0.903 0.2660482374768089
0.903 0.2664192949907236
0.903 0.26679035250463823
0.903 0.26716141001855287
0.903 0.2675324675324675
0.903 0.2679035250463822
0.903 0.26827458256029685
0.903 0.2686456400742115
0.903 0.2690166975881262
0.903 0.2693877551020408
0.903 0.26975881261595547
0.903 0.2701298701298701
0.903 0.2705009276437848
0.903 0.27087198515769945
0.903 0.2712430426716141
0.904 0.2716141001855288
0.904 0.2719851576994434
0.904 0.27235621521335807
0.904 0.2727272727272727
0.904 0.2730983302411874
0.904 0.27346938775510204
0.904 0.2738404452690167
0.904 0.2742115027829313
0.904 0.274582560296846
0.904 0.27495361781076066
0.905 0.2753246753246753
0.905 0.27569573283859
0.905 0.27606679035250464
0.905 0.2764378478664193
0.905 0.2768089053803339
0.905 0.2771799628942486
0.905 0.27755102040816326
0.905 0.2779220779220779
0.905 0.2782931354359926
0.905 0.27866419294990724
0.905 0.2790352504638219
0.905 0.2794063079777365
0.905 0.2797773654916512
0.905 0.28014842300556586
0.905 0.2805194805194805
0.905 0.2808905380333952
0.906 0.28126159554730984
0.906 0.2816326530612245
0.906 0.2820037105751391
0.906 0.2823747680890538
0.906 0.28274582560296846
0.906 0.2831168831168831
0.906 0.2834879406307978
0.906 0.28385899814471244
0.906 0.2842300556586271
0.906 0.2846011131725417
0.906 0.2849721706864564
0.906 0.28534322820037106
0.906 0.2857142857142857
0.907 0.2860853432282004
0.907 0.28645640074211504
0.907 0.2868274582560297
0.907 0.2871985157699443
0.907 0.287569573283859
0.907 0.28794063079777366
0.907 0.2883116883116883
0.907 0.288682745825603
0.907 0.28905380333951763
0.907 0.2894248608534323
0.907 0.2897959183673469
0.907 0.2901669758812616
0.907 0.29053803339517625
0.907 0.2909090909090909
0.908 0.2912801484230056
0.908 0.29165120593692023
0.908 0.2920222634508349
0.908 0.2923933209647495
0.908 0.2927643784786642
0.908 0.29313543599257885
0.908 0.2935064935064935
0.908 0.2938775510204082
0.908 0.29424860853432283
0.908 0.29461966604823747
0.908 0.2949907235621521
0.908 0.2953617810760668
0.908 0.29573283858998145
0.908 0.2961038961038961
0.909 0.2964749536178108
0.909 0.29684601113172543
0.909 0.29721706864564007
0.909 0.2975881261595547
0.909 0.2979591836734694
0.909 0.29833024118738405
0.909 0.2987012987012987
0.909 0.29907235621521333
0.909 0.299443413729128
0.909 0.29981447124304267
0.909 0.3001855287569573
0.909 0.300556586270872
0.909 0.30092764378478665
0.909 0.3012987012987013
0.909 0.30166975881261593
0.91 0.3020408163265306
0.91 0.30241187384044527
0.91 0.3027829313543599
0.91 0.3031539888682746
0.91 0.30352504638218925
0.91 0.3038961038961039
0.91 0.3042671614100185
0.91 0.3046382189239332
0.91 0.30500927643784786
0.91 0.3053803339517625
0.91 0.3057513914656772
0.91 0.30612244897959184
0.91 0.3064935064935065
0.91 0.3068645640074211
0.91 0.3072356215213358
0.911 0.30760667903525046
0.911 0.3079777365491651
0.911 0.3083487940630798
0.911 0.30871985157699444
0.911 0.3090909090909091
0.911 0.3094619666048237
0.911 0.3098330241187384
0.911 0.31020408163265306
0.911 0.3105751391465677
0.911 0.3109461966604824
0.912 0.31131725417439704
0.912 0.3116883116883117
0.912 0.3120593692022263
0.912 0.312430426716141
0.912 0.31280148423005566
0.912 0.3131725417439703
0.912 0.313543599257885
0.912 0.31391465677179964
0.912 0.3142857142857143
0.912 0.3146567717996289
0.912 0.3150278293135436
0.912 0.31539888682745826
0.913 0.3157699443413729
0.913 0.3161410018552876
0.913 0.31651205936920224
0.913 0.3168831168831169
0.913 0.3172541743970315
0.913 0.3176252319109462
0.913 0.31799628942486086
0.913 0.3183673469387755
0.913 0.3187384044526902
0.914 0.31910946196660483
0.914 0.3194805194805195
0.914 0.3198515769944341
0.914 0.3202226345083488
0.914 0.32059369202226345
0.914 0.3209647495361781
0.914 0.3213358070500928
0.914 0.32170686456400743
0.914 0.3220779220779221
0.914 0.3224489795918367
0.914 0.3228200371057514
0.914 0.32319109461966605
0.914 0.3235621521335807
0.915 0.32393320964749533
0.915 0.32430426716141003
0.915 0.3246753246753247
0.915 0.3250463821892393
0.915 0.325417439703154
0.915 0.32578849721706865
0.915 0.3261595547309833
0.915 0.32653061224489793
0.915 0.32690166975881263
0.915 0.32727272727272727
0.915 0.3276437847866419
0.915 0.3280148423005566
0.915 0.32838589981447125
0.915 0.3287569573283859
0.915 0.32912801484230053
0.915 0.32949907235621523
0.915 0.32987012987012987
0.916 0.3302411873840445
0.916 0.3306122448979592
0.916 0.33098330241187385
0.916 0.3313543599257885
0.916 0.33172541743970313
0.916 0.3320964749536178
0.916 0.33246753246753247
0.916 0.3328385899814471
0.916 0.3332096474953618
0.916 0.33358070500927645
0.916 0.3339517625231911
0.916 0.33432282003710573
0.916 0.3346938775510204
0.917 0.33506493506493507
0.917 0.3354359925788497
0.917 0.3358070500927644
0.917 0.33617810760667904
0.917 0.3365491651205937
0.917 0.3369202226345083
0.917 0.337291280148423
0.917 0.33766233766233766
0.917 0.3380333951762523
0.917 0.338404452690167
0.917 0.33877551020408164
0.917 0.3391465677179963
0.917 0.3395176252319109
0.917 0.3398886827458256
0.917 0.34025974025974026
0.917 0.3406307977736549
0.918 0.3410018552875696
0.918 0.34137291280148424
0.918 0.3417439703153989
0.918 0.3421150278293135
0.918 0.3424860853432282
0.918 0.34285714285714286
0.918 0.3432282003710575
0.918 0.3435992578849722
0.918 0.34397031539888684
0.918 0.3443413729128015
0.918 0.3447124304267161
0.918 0.3450834879406308
0.918 0.34545454545454546
0.918 0.3458256029684601
0.918 0.34619666048237474
0.918 0.34656771799628944
0.918 0.3469387755102041
0.918 0.3473098330241187
0.918 0.3476808905380334
0.918 0.34805194805194806
0.918 0.3484230055658627
0.918 0.34879406307977734
0.919 0.34916512059369204
0.919 0.3495361781076067
0.919 0.3499072356215213
0.919 0.350278293135436
0.919 0.35064935064935066
0.919 0.3510204081632653
0.919 0.35139146567717994
0.919 0.35176252319109463
0.919 0.3521335807050093
0.919 0.3525046382189239
0.919 0.3528756957328386
0.919 0.35324675324675325
0.919 0.3536178107606679
0.919 0.35398886827458254
0.919 0.35435992578849723
0.919 0.3547309833024119
0.919 0.3551020408163265
0.919 0.3554730983302412
0.919 0.35584415584415585
0.919 0.3562152133580705
0.92 0.35658627087198513
0.92 0.35695732838589983
0.92 0.35732838589981447
0.92 0.3576994434137291
0.92 0.3580705009276438
0.92 0.35844155844155845
0.92 0.3588126159554731
0.92 0.35918367346938773
0.92 0.35955473098330243
0.92 0.35992578849721707
0.92 0.3602968460111317
0.92 0.3606679035250464
0.92 0.36103896103896105
0.92 0.3614100185528757
0.92 0.36178107606679033
0.92 0.362152133580705
0.92 0.36252319109461967
0.92 0.3628942486085343
0.92 0.363265306122449
0.92 0.36363636363636365
0.92 0.3640074211502783
0.921 0.36437847866419293
0.921 0.3647495361781076
0.921 0.36512059369202227
0.921 0.3654916512059369
0.921 0.3658627087198516
0.921 0.36623376623376624
0.921 0.3666048237476809
0.921 0.3669758812615955
0.921 0.3673469387755102
0.921 0.36771799628942486
0.921 0.3680890538033395
0.921 0.3684601113172542
0.921 0.36883116883116884
0.921 0.3692022263450835
0.921 0.3695732838589981
0.921 0.3699443413729128
0.921 0.37031539888682746
0.922 0.3706864564007421
0.922 0.37105751391465674
0.922 0.37142857142857144
0.922 0.3717996289424861
0.922 0.3721706864564007
0.922 0.3725417439703154
0.922 0.37291280148423006
0.922 0.3732838589981447
0.922 0.37365491651205934
0.922 0.37402597402597404
0.922 0.3743970315398887
0.922 0.3747680890538033
0.922 0.375139146567718
0.922 0.37551020408163266
0.922 0.3758812615955473
0.922 0.37625231910946194
0.923 0.37662337662337664
0.923 0.3769944341372913
0.923 0.3773654916512059
0.923 0.3777365491651206
0.923 0.37810760667903526
0.923 0.3784786641929499
0.923 0.37884972170686454
0.923 0.37922077922077924
0.923 0.3795918367346939
0.923 0.3799628942486085
0.924 0.3803339517625232
0.924 0.38070500927643786
0.924 0.3810760667903525
0.924 0.38144712430426714
0.924 0.38181818181818183
0.924 0.3821892393320965
0.924 0.3825602968460111
0.924 0.3829313543599258
0.924 0.38330241187384045
0.924 0.3836734693877551
0.924 0.38404452690166974
0.924 0.38441558441558443
0.924 0.3847866419294991
0.924 0.3851576994434137
0.924 0.3855287569573284
0.925 0.38589981447124305
0.925 0.3862708719851577
0.925 0.38664192949907233
0.925 0.38701298701298703
0.925 0.38738404452690167
0.925 0.3877551020408163
0.925 0.388126159554731
0.925 0.38849721706864565
0.925 0.3888682745825603
0.925 0.38923933209647493
0.925 0.38961038961038963
0.925 0.38998144712430427
0.925 0.3903525046382189
0.925 0.3907235621521336
0.925 0.39109461966604825
0.926 0.3914656771799629
0.926 0.39183673469387753
0.926 0.3922077922077922
0.926 0.39257884972170687
0.926 0.3929499072356215
0.926 0.39332096474953615
0.926 0.39369202226345085
0.926 0.3940630797773655
0.926 0.39443413729128013
0.926 0.3948051948051948
0.926 0.39517625231910947
0.926 0.3955473098330241
0.926 0.39591836734693875
0.926 0.39628942486085345
0.926 0.3966604823747681
0.926 0.3970315398886827
0.926 0.3974025974025974
0.926 0.39777365491651206
0.926 0.3981447124304267
0.926 0.39851576994434135
0.927 0.39888682745825604
0.927 0.3992578849721707
0.927 0.3996289424860853
0.927 0.4
0.927 0.40037105751391466
0.927 0.4007421150278293
0.927 0.40111317254174395
0.927 0.40148423005565864
0.927 0.4018552875695733
0.927 0.4022263450834879
0.928 0.4025974025974026
0.928 0.40296846011131726
0.928 0.4033395176252319
0.928 0.40371057513914654
0.928 0.40408163265306124
0.928 0.4044526901669759
0.928 0.4048237476808905
0.928 0.4051948051948052
0.928 0.40556586270871986
0.928 0.4059369202226345
0.928 0.40630797773654914
0.928 0.40667903525046384
0.929 0.4070500927643785
0.929 0.4074211502782931
0.929 0.4077922077922078
0.929 0.40816326530612246
0.929 0.4085343228200371
0.929 0.40890538033395174
0.929 0.40927643784786644
0.929 0.4096474953617811
0.929 0.4100185528756957
0.929 0.4103896103896104
0.929 0.41076066790352506
0.929 0.4111317254174397
0.93 0.41150278293135434
0.93 0.41187384044526903
0.93 0.4122448979591837
0.93 0.4126159554730983
0.93 0.412987012987013
0.93 0.41335807050092765
0.93 0.4137291280148423
0.93 0.41410018552875694
0.93 0.41447124304267163
0.93 0.4148423005565863
0.93 0.4152133580705009
0.93 0.4155844155844156
0.93 0.41595547309833025
0.931 0.4163265306122449
0.931 0.41669758812615953
0.931 0.41706864564007423
0.931 0.4174397031539889
0.931 0.4178107606679035
0.931 0.41818181818181815
0.931 0.41855287569573285
0.931 0.4189239332096475
0.931 0.41929499072356213
0.931 0.41966604823747683
0.931 0.42003710575139147
0.932 0.4204081632653061
0.932 0.42077922077922075
0.932 0.42115027829313545
0.932 0.4215213358070501
0.932 0.42189239332096473
0.932 0.42226345083487943
0.932 0.42263450834879407
0.932 0.4230055658627087
0.932 0.42337662337662335
0.932 0.42374768089053805
0.933 0.4241187384044527
0.933 0.42448979591836733
0.933 0.424860853432282
0.933 0.42523191094619667
0.933 0.4256029684601113
0.933 0.42597402597402595
0.933 0.42634508348794065
0.933 0.4267161410018553
0.933 0.42708719851576993
0.933 0.4274582560296846
0.934 0.42782931354359927
0.934 0.4282003710575139
0.934 0.42857142857142855
0.934 0.42894248608534324
0.934 0.4293135435992579
0.934 0.4296846011131725
0.934 0.4300556586270872
0.934 0.43042671614100186
0.935 0.4307977736549165
0.935 0.43116883116883115
0.935 0.43153988868274584
0.935 0.4319109461966605
0.935 0.4322820037105751
0.935 0.4326530612244898
0.935 0.43302411873840446
0.935 0.4333951762523191
0.935 0.43376623376623374
0.936 0.43413729128014844
0.936 0.4345083487940631
0.936 0.4348794063079777
0.936 0.4352504638218924
0.936 0.43562152133580706
0.936 0.4359925788497217
0.936 0.43636363636363634
0.936 0.43673469387755104
0.936 0.4371057513914657
0.936 0.4374768089053803
0.936 0.437847866419295
0.936 0.43821892393320966
0.936 0.4385899814471243
0.937 0.43896103896103894
0.937 0.43933209647495364
0.937 0.4397031539888683
0.937 0.4400742115027829
0.937 0.4404452690166976
0.937 0.44081632653061226
0.937 0.4411873840445269
0.937 0.44155844155844154
0.937 0.44192949907235624
0.937 0.4423005565862709
0.937 0.4426716141001855
0.938 0.44304267161410016
0.938 0.44341372912801486
0.938 0.4437847866419295
0.938 0.44415584415584414
0.938 0.44452690166975883
0.938 0.4448979591836735
0.938 0.4452690166975881
0.938 0.44564007421150276
0.938 0.44601113172541745
0.938 0.4463821892393321
0.938 0.44675324675324674
0.938 0.44712430426716143
0.938 0.4474953617810761
0.938 0.4478664192949907
0.938 0.44823747680890536
0.938 0.44860853432282005
0.939 0.4489795918367347
0.939 0.44935064935064933
0.939 0.44972170686456403
0.939 0.45009276437847867
0.939 0.4504638218923933
0.939 0.45083487940630795
0.939 0.45120593692022265
0.939 0.4515769944341373
0.94 0.45194805194805193
0.94 0.45231910946196663
0.94 0.45269016697588127
0.94 0.4530612244897959
0.94 0.45343228200371055
0.94 0.45380333951762525
0.941 0.4541743970315399
0.941 0.45454545454545453
0.941 0.4549165120593692
0.941 0.45528756957328387
0.941 0.4556586270871985
0.941 0.45602968460111315
0.941 0.45640074211502785
0.942 0.4567717996289425
0.942 0.45714285714285713
0.942 0.4575139146567718
0.942 0.45788497217068647
0.942 0.4582560296846011
0.942 0.45862708719851575
0.942 0.45899814471243044
0.942 0.4593692022263451
0.942 0.4597402597402597
0.942 0.4601113172541744
0.943 0.46048237476808906
0.943 0.4608534322820037
0.943 0.46122448979591835
0.943 0.46159554730983304
0.943 0.4619666048237477
0.943 0.4623376623376623
0.943 0.462708719851577
0.943 0.46307977736549166
0.943 0.4634508348794063
0.944 0.46382189239332094
0.944 0.46419294990723564
0.944 0.4645640074211503
0.944 0.4649350649350649
0.944 0.46530612244897956
0.944 0.46567717996289426
0.944 0.4660482374768089
0.944 0.46641929499072354
0.945 0.46679035250463824
0.945 0.4671614100185529
0.945 0.4675324675324675
0.945 0.46790352504638216
0.945 0.46827458256029686
0.945 0.4686456400742115
0.945 0.46901669758812614
0.945 0.46938775510204084
0.946 0.4697588126159555
0.946 0.4701298701298701
0.946 0.47050092764378476
0.946 0.47087198515769946
0.946 0.4712430426716141
0.946 0.47161410018552874
0.946 0.47198515769944344
0.946 0.4723562152133581
0.946 0.4727272727272727
0.946 0.47309833024118736
0.947 0.47346938775510206
0.947 0.4738404452690167
0.947 0.47421150278293134
0.947 0.47458256029684603
0.947 0.4749536178107607
0.947 0.4753246753246753
0.947 0.47569573283858996
0.947 0.47606679035250465
0.947 0.4764378478664193
0.947 0.47680890538033394
0.947 0.47717996289424863
0.947 0.4775510204081633
0.947 0.4779220779220779
0.948 0.47829313543599256
0.948 0.47866419294990725
0.948 0.4790352504638219
0.948 0.47940630797773653
0.949 0.47977736549165123
0.949 0.48014842300556587
0.949 0.4805194805194805
0.949 0.48089053803339515
0.949 0.48126159554730985
0.949 0.4816326530612245
0.949 0.48200371057513913
0.95 0.48237476808905383
0.95 0.48274582560296847
0.951 0.4831168831168831
0.951 0.48348794063079775
0.951 0.48385899814471245
0.951 0.4842300556586271
0.951 0.48460111317254173
0.951 0.4849721706864564
0.951 0.48534322820037107
0.951 0.4857142857142857
0.952 0.48608534322820035
0.952 0.48645640074211505
0.952 0.4868274582560297
0.952 0.48719851576994433
0.952 0.487569573283859
0.952 0.48794063079777367
0.952 0.4883116883116883
0.953 0.48868274582560295
0.953 0.48905380333951765
0.953 0.4894248608534323
0.953 0.4897959183673469
0.953 0.49016697588126157
0.953 0.49053803339517627
0.953 0.4909090909090909
0.953 0.49128014842300555
0.953 0.49165120593692024
0.954 0.4920222634508349
0.954 0.4923933209647495
0.954 0.49276437847866417
0.955 0.49313543599257886
0.955 0.4935064935064935
0.955 0.49387755102040815
0.955 0.49424860853432284
0.955 0.4946196660482375
0.955 0.4949907235621521
0.955 0.49536178107606677
0.955 0.49573283858998146
0.956 0.4961038961038961
0.956 0.49647495361781074
0.956 0.49684601113172544
0.956 0.4972170686456401
0.956 0.4975881261595547
0.956 0.49795918367346936
0.956 0.49833024118738406
0.956 0.4987012987012987
0.957 0.49907235621521334
0.957 0.49944341372912804
0.957 0.4998144712430427
0.957 0.5001855287569573
0.957 0.500556586270872
0.957 0.5009276437847866
0.957 0.5012987012987012
0.957 0.501669758812616
0.957 0.5020408163265306
0.958 0.5024118738404453
0.958 0.5027829313543599
0.958 0.5031539888682746
0.958 0.5035250463821892
0.958 0.5038961038961038
0.958 0.5042671614100186
0.958 0.5046382189239332
0.959 0.5050092764378479
0.959 0.5053803339517625
0.959 0.5057513914656772
0.96 0.5061224489795918
0.96 0.5064935064935064
0.96 0.5068645640074212
0.96 0.5072356215213358
0.96 0.5076066790352505
0.96 0.5079777365491651
0.96 0.5083487940630798
0.96 0.5087198515769944
0.96 0.509090909090909
0.961 0.5094619666048238
0.961 0.5098330241187384
0.961 0.5102040816326531
0.961 0.5105751391465677
0.961 0.5109461966604824
0.962 0.511317254174397
0.962 0.5116883116883116
0.962 0.5120593692022264
0.962 0.512430426716141
0.962 0.5128014842300557
0.962 0.5131725417439703
0.962 0.513543599257885
0.962 0.5139146567717996
0.962 0.5142857142857142
0.962 0.514656771799629
0.962 0.5150278293135436
0.963 0.5153988868274583
0.963 0.5157699443413729
0.963 0.5161410018552876
0.963 0.5165120593692022
0.963 0.5168831168831168
0.964 0.5172541743970316
0.964 0.5176252319109462
0.964 0.5179962894248609
0.965 0.5183673469387755
0.965 0.5187384044526901
0.965 0.5191094619666048
0.965 0.5194805194805194
0.965 0.5198515769944342
0.966 0.5202226345083488
0.966 0.5205936920222635
0.966 0.5209647495361781
0.966 0.5213358070500927
0.966 0.5217068645640074
0.966 0.522077922077922
0.967 0.5224489795918368
0.967 0.5228200371057514
0.967 0.5231910946196661
0.967 0.5235621521335807
0.967 0.5239332096474953
0.967 0.52430426716141
0.968 0.5246753246753246
0.968 0.5250463821892394
0.968 0.525417439703154
0.968 0.5257884972170687
0.968 0.5261595547309833
0.968 0.5265306122448979
0.968 0.5269016697588126
0.968 0.5272727272727272
0.968 0.527643784786642
0.969 0.5280148423005566
0.969 0.5283858998144713
0.969 0.5287569573283859
0.969 0.5291280148423005
0.969 0.5294990723562152
0.969 0.5298701298701298
0.969 0.5302411873840446
0.969 0.5306122448979592
0.97 0.5309833024118739
0.97 0.5313543599257885
0.97 0.5317254174397031
0.97 0.5320964749536178
0.971 0.5324675324675324
0.971 0.5328385899814472
0.971 0.5332096474953618
0.971 0.5335807050092765
0.971 0.5339517625231911
0.971 0.5343228200371057
0.971 0.5346938775510204
0.971 0.535064935064935
0.972 0.5354359925788498
0.972 0.5358070500927644
0.972 0.536178107606679
0.972 0.5365491651205937
0.972 0.5369202226345083
0.972 0.537291280148423
0.972 0.5376623376623376
0.972 0.5380333951762524
0.973 0.538404452690167
0.973 0.5387755102040817
0.973 0.5391465677179963
0.973 0.5395176252319109
0.973 0.5398886827458256
0.973 0.5402597402597402
0.973 0.540630797773655
0.974 0.5410018552875696
0.975 0.5413729128014843
0.975 0.5417439703153989
0.975 0.5421150278293135
0.975 0.5424860853432282
0.975 0.5428571428571428
0.976 0.5432282003710576
0.976 0.5435992578849722
0.976 0.5439703153988869
0.976 0.5443413729128015
0.976 0.5447124304267161
0.976 0.5450834879406308
0.976 0.5454545454545454
0.976 0.5458256029684602
0.977 0.5461966604823748
0.977 0.5465677179962894
0.977 0.5469387755102041
0.977 0.5473098330241187
0.977 0.5476808905380334
0.977 0.548051948051948
0.977 0.5484230055658627
0.977 0.5487940630797774
0.978 0.549165120593692
0.978 0.5495361781076067
0.978 0.5499072356215213
0.978 0.550278293135436
0.978 0.5506493506493506
0.979 0.5510204081632653
0.979 0.55139146567718
0.979 0.5517625231910946
0.979 0.5521335807050093
0.98 0.5525046382189239
0.98 0.5528756957328386
0.98 0.5532467532467532
0.98 0.5536178107606679
0.98 0.5539888682745826
0.98 0.5543599257884972
0.98 0.5547309833024119
0.981 0.5551020408163265
0.981 0.5554730983302412
0.981 0.5558441558441558
0.981 0.5562152133580704
0.981 0.5565862708719852
0.981 0.5569573283858998
0.981 0.5573283858998145
0.981 0.5576994434137291
0.981 0.5580705009276438
0.982 0.5584415584415584
0.982 0.558812615955473
0.982 0.5591836734693878
0.982 0.5595547309833024
0.982 0.5599257884972171
0.982 0.5602968460111317
0.982 0.5606679035250464
0.982 0.561038961038961
0.983 0.5614100185528756
0.983 0.5617810760667904
0.983 0.562152133580705
0.983 0.5625231910946197
0.983 0.5628942486085343
0.984 0.563265306122449
0.985 0.5636363636363636
0.985 0.5640074211502782
0.985 0.564378478664193
0.985 0.5647495361781076
0.985 0.5651205936920223
0.985 0.5654916512059369
0.985 0.5658627087198516
0.986 0.5662337662337662
0.986 0.5666048237476808
0.986 0.5669758812615956
0.986 0.5673469387755102
0.987 0.5677179962894249
0.987 0.5680890538033395
0.987 0.5684601113172542
0.987 0.5688311688311688
0.987 0.5692022263450834
0.987 0.5695732838589982
0.987 0.5699443413729128
0.988 0.5703153988868275
0.988 0.5706864564007421
0.988 0.5710575139146568
0.988 0.5714285714285714
0.988 0.571799628942486
0.988 0.5721706864564008
0.989 0.5725417439703154
0.989 0.5729128014842301
0.989 0.5732838589981447
0.989 0.5736549165120594
0.989 0.574025974025974
0.99 0.5743970315398886
0.99 0.5747680890538034
0.99 0.575139146567718
0.99 0.5755102040816327
0.99 0.5758812615955473
0.991 0.576252319109462
0.991 0.5766233766233766
0.991 0.5769944341372912
0.991 0.577365491651206
0.992 0.5777365491651206
0.992 0.5781076066790353
0.992 0.5784786641929499
0.992 0.5788497217068646
0.992 0.5792207792207792
0.992 0.5795918367346938
0.992 0.5799628942486086
0.992 0.5803339517625232
0.992 0.5807050092764379
0.993 0.5810760667903525
0.993 0.5814471243042671
0.993 0.5818181818181818
0.993 0.5821892393320964
0.994 0.5825602968460112
0.994 0.5829313543599258
0.994 0.5833024118738405
0.994 0.5836734693877551
0.995 0.5840445269016697
0.995 0.5844155844155844
0.995 0.584786641929499
0.995 0.5851576994434138
0.995 0.5855287569573284
0.995 0.5858998144712431
0.995 0.5862708719851577
0.996 0.5866419294990723
0.996 0.587012987012987
0.996 0.5873840445269016
0.996 0.5877551020408164
0.996 0.588126159554731
0.996 0.5884972170686457
0.996 0.5888682745825603
0.997 0.5892393320964749
0.997 0.5896103896103896
0.997 0.5899814471243042
0.997 0.590352504638219
0.997 0.5907235621521336
0.998 0.5910946196660483
0.998 0.5914656771799629
0.998 0.5918367346938775
0.999 0.5922077922077922
0.999 0.5925788497217068
0.999 0.5929499072356216
0.999 0.5933209647495362
0.999 0.5936920222634509
0.999 0.5940630797773655
0.999 0.5944341372912801
1.0 0.5948051948051948
1.0 0.5951762523191094
1.0 0.5955473098330241
1.0 0.5959183673469388
1.0 0.5962894248608535
1.001 0.5966604823747681
1.001 0.5970315398886827
1.001 0.5974025974025974
1.001 0.597773654916512
1.001 0.5981447124304267
1.002 0.5985157699443414
1.002 0.598886827458256
1.002 0.5992578849721707
1.003 0.5996289424860853
1.003 0.6
1.003 0.6003710575139146
1.003 0.6007421150278293
1.003 0.601113172541744
1.004 0.6014842300556587
1.004 0.6018552875695733
1.004 0.6022263450834879
1.004 0.6025974025974026
1.005 0.6029684601113172
1.005 0.6033395176252319
1.005 0.6037105751391466
1.006 0.6040816326530613
1.006 0.6044526901669759
1.006 0.6048237476808905
1.006 0.6051948051948052
1.006 0.6055658627087198
1.006 0.6059369202226345
1.006 0.6063079777365492
1.007 0.6066790352504638
1.007 0.6070500927643785
1.007 0.6074211502782931
1.007 0.6077922077922078
1.008 0.6081632653061224
1.008 0.608534322820037
1.008 0.6089053803339518
1.009 0.6092764378478664
1.009 0.6096474953617811
1.009 0.6100185528756957
1.009 0.6103896103896104
1.009 0.610760667903525
1.01 0.6111317254174397
1.01 0.6115027829313544
1.011 0.611873840445269
1.011 0.6122448979591837
1.011 0.6126159554730983
1.011 0.612987012987013
1.011 0.6133580705009276
1.012 0.6137291280148423
1.012 0.614100185528757
1.012 0.6144712430426716
1.012 0.6148423005565863
1.012 0.6152133580705009
1.012 0.6155844155844156
1.013 0.6159554730983302
1.013 0.6163265306122448
1.013 0.6166975881261596
1.013 0.6170686456400742
1.013 0.6174397031539889
1.013 0.6178107606679035
1.013 0.6181818181818182
1.014 0.6185528756957328
1.014 0.6189239332096474
1.014 0.6192949907235622
1.015 0.6196660482374768
1.015 0.6200371057513915
1.015 0.6204081632653061
1.015 0.6207792207792208
1.015 0.6211502782931354
1.015 0.62152133580705
1.016 0.6218923933209648
1.016 0.6222634508348794
1.017 0.6226345083487941
1.017 0.6230055658627087
1.018 0.6233766233766234
1.018 0.623747680890538
1.018 0.6241187384044526
1.018 0.6244897959183674
1.018 0.624860853432282
1.018 0.6252319109461967
1.018 0.6256029684601113
1.019 0.625974025974026
1.019 0.6263450834879406
1.019 0.6267161410018552
1.02 0.62708719851577
1.02 0.6274582560296846
1.02 0.6278293135435993
1.021 0.6282003710575139
1.021 0.6285714285714286
1.021 0.6289424860853432
1.021 0.6293135435992578
1.022 0.6296846011131726
1.022 0.6300556586270872
1.023 0.6304267161410019
1.024 0.6307977736549165
1.024 0.6311688311688312
1.024 0.6315398886827458
1.024 0.6319109461966604
1.025 0.6322820037105752
1.025 0.6326530612244898
1.025 0.6330241187384045
1.026 0.6333951762523191
1.027 0.6337662337662338
1.027 0.6341372912801484
1.027 0.634508348794063
1.027 0.6348794063079778
1.028 0.6352504638218924
1.028 0.6356215213358071
1.029 0.6359925788497217
1.029 0.6363636363636364
1.029 0.636734693877551
1.029 0.6371057513914656
1.029 0.6374768089053804
1.03 0.637847866419295
1.03 0.6382189239332097
1.032 0.6385899814471243
1.032 0.638961038961039
1.032 0.6393320964749536
1.034 0.6397031539888682
1.034 0.640074211502783
1.035 0.6404452690166976
1.035 0.6408163265306123
1.035 0.6411873840445269
1.035 0.6415584415584416
1.036 0.6419294990723562
1.036 0.6423005565862708
1.036 0.6426716141001856
1.036 0.6430426716141002
1.036 0.6434137291280149
1.037 0.6437847866419295
1.037 0.6441558441558441
1.037 0.6445269016697588
1.037 0.6448979591836734
1.037 0.6452690166975881
1.037 0.6456400742115028
1.038 0.6460111317254175
1.039 0.6463821892393321
1.039 0.6467532467532467
1.039 0.6471243042671614
1.039 0.647495361781076
1.039 0.6478664192949907
1.04 0.6482374768089054
1.041 0.6486085343228201
1.041 0.6489795918367347
1.041 0.6493506493506493
1.041 0.649721706864564
1.042 0.6500927643784786
1.042 0.6504638218923933
1.042 0.650834879406308
1.042 0.6512059369202227
1.043 0.6515769944341373
1.043 0.6519480519480519
1.043 0.6523191094619666
1.043 0.6526901669758812
1.044 0.6530612244897959
1.044 0.6534322820037106
1.044 0.6538033395176253
1.044 0.6541743970315399
1.045 0.6545454545454545
1.045 0.6549165120593692
1.046 0.6552875695732838
1.046 0.6556586270871985
1.046 0.6560296846011132
1.046 0.6564007421150279
1.046 0.6567717996289425
1.046 0.6571428571428571
1.046 0.6575139146567718
1.047 0.6578849721706864
1.047 0.6582560296846011
1.047 0.6586270871985158
1.048 0.6589981447124305
1.049 0.6593692022263451
1.049 0.6597402597402597
1.049 0.6601113172541744
1.049 0.660482374768089
1.05 0.6608534322820037
1.05 0.6612244897959184
1.05 0.661595547309833
1.05 0.6619666048237477
1.051 0.6623376623376623
1.051 0.662708719851577
1.051 0.6630797773654916
1.051 0.6634508348794063
1.052 0.663821892393321
1.052 0.6641929499072357
1.052 0.6645640074211503
1.052 0.6649350649350649
1.052 0.6653061224489796
1.052 0.6656771799628942
1.052 0.6660482374768089
1.053 0.6664192949907236
1.053 0.6667903525046383
1.054 0.6671614100185529
1.054 0.6675324675324675
1.054 0.6679035250463822
1.055 0.6682745825602968
1.055 0.6686456400742115
1.056 0.6690166975881262
1.056 0.6693877551020408
1.056 0.6697588126159555
1.057 0.6701298701298701
1.057 0.6705009276437848
1.057 0.6708719851576994
1.057 0.671243042671614
1.058 0.6716141001855288
1.058 0.6719851576994434
1.059 0.6723562152133581
1.06 0.6727272727272727
1.06 0.6730983302411874
1.061 0.673469387755102
1.061 0.6738404452690167
1.061 0.6742115027829314
1.061 0.674582560296846
1.062 0.6749536178107607
1.062 0.6753246753246753
1.062 0.67569573283859
1.064 0.6760667903525046
1.065 0.6764378478664193
1.065 0.676808905380334
1.065 0.6771799628942486
1.065 0.6775510204081633
1.066 0.6779220779220779
1.066 0.6782931354359926
1.067 0.6786641929499072
1.067 0.6790352504638218
1.067 0.6794063079777366
1.068 0.6797773654916512
1.068 0.6801484230055659
1.068 0.6805194805194805
1.068 0.6808905380333952
1.069 0.6812615955473098
1.069 0.6816326530612244
1.069 0.6820037105751392
1.069 0.6823747680890538
1.069 0.6827458256029685
1.069 0.6831168831168831
1.069 0.6834879406307978
1.069 0.6838589981447124
1.069 0.684230055658627
1.07 0.6846011131725418
1.07 0.6849721706864564
1.07 0.6853432282003711
1.07 0.6857142857142857
1.071 0.6860853432282004
1.071 0.686456400742115
1.072 0.6868274582560296
1.072 0.6871985157699444
1.074 0.687569573283859
1.074 0.6879406307977737
1.074 0.6883116883116883
1.074 0.688682745825603
1.074 0.6890538033395176
1.074 0.6894248608534322
1.074 0.689795918367347
1.074 0.6901669758812616
1.075 0.6905380333951763
1.075 0.6909090909090909
1.075 0.6912801484230056
1.075 0.6916512059369202
1.076 0.6920222634508348
1.077 0.6923933209647495
1.077 0.6927643784786642
1.077 0.6931354359925789
1.077 0.6935064935064935
1.077 0.6938775510204082
1.077 0.6942486085343228
1.077 0.6946196660482374
1.078 0.6949907235621521
1.079 0.6953617810760668
1.079 0.6957328385899815
1.079 0.6961038961038961
1.08 0.6964749536178108
1.08 0.6968460111317254
1.08 0.69721706864564
1.081 0.6975881261595547
1.081 0.6979591836734694
1.081 0.6983302411873841
1.082 0.6987012987012987
1.082 0.6990723562152134
1.082 0.699443413729128
1.083 0.6998144712430426
1.083 0.7001855287569573
1.083 0.700556586270872
1.083 0.7009276437847867
1.083 0.7012987012987013
1.084 0.701669758812616
1.084 0.7020408163265306
1.084 0.7024118738404452
1.085 0.7027829313543599
1.085 0.7031539888682746
1.085 0.7035250463821893
1.085 0.7038961038961039
1.085 0.7042671614100185
1.085 0.7046382189239332
1.085 0.7050092764378478
1.086 0.7053803339517625
1.086 0.7057513914656772
1.086 0.7061224489795919
1.086 0.7064935064935065
1.086 0.7068645640074211
1.086 0.7072356215213358
1.087 0.7076066790352504
1.087 0.7079777365491651
1.088 0.7083487940630798
1.088 0.7087198515769945
1.088 0.7090909090909091
1.089 0.7094619666048237
1.089 0.7098330241187384
1.09 0.710204081632653
1.09 0.7105751391465677
1.09 0.7109461966604824
1.09 0.7113172541743971
1.091 0.7116883116883117
1.091 0.7120593692022263
1.091 0.712430426716141
1.091 0.7128014842300556
1.091 0.7131725417439703
1.092 0.713543599257885
1.092 0.7139146567717997
1.093 0.7142857142857143
1.093 0.7146567717996289
1.093 0.7150278293135436
1.094 0.7153988868274582
1.094 0.7157699443413729
1.094 0.7161410018552876
1.094 0.7165120593692023
1.095 0.7168831168831169
1.095 0.7172541743970315
1.095 0.7176252319109462
1.095 0.7179962894248608
1.096 0.7183673469387755
1.097 0.7187384044526902
1.097 0.7191094619666049
1.097 0.7194805194805195
1.097 0.7198515769944341
1.098 0.7202226345083488
1.098 0.7205936920222634
1.099 0.7209647495361781
1.099 0.7213358070500928
1.099 0.7217068645640075
1.099 0.7220779220779221
1.1 0.7224489795918367
1.101 0.7228200371057514
1.102 0.723191094619666
1.102 0.7235621521335807
1.102 0.7239332096474954
1.102 0.72430426716141
1.102 0.7246753246753247
1.103 0.7250463821892393
1.103 0.725417439703154
1.103 0.7257884972170686
1.103 0.7261595547309833
1.104 0.726530612244898
1.104 0.7269016697588127
1.104 0.7272727272727273
1.104 0.7276437847866419
1.106 0.7280148423005566
1.106 0.7283858998144712
1.106 0.7287569573283859
1.108 0.7291280148423006
1.108 0.7294990723562153
1.108 0.7298701298701299
1.108 0.7302411873840445
1.109 0.7306122448979592
1.109 0.7309833024118738
1.109 0.7313543599257885
1.111 0.7317254174397032
1.112 0.7320964749536178
1.113 0.7324675324675325
1.114 0.7328385899814471
1.114 0.7332096474953618
1.114 0.7335807050092764
1.114 0.733951762523191
1.114 0.7343228200371058
1.115 0.7346938775510204
1.115 0.7350649350649351
1.116 0.7354359925788497
1.117 0.7358070500927644
1.117 0.736178107606679
1.119 0.7365491651205937
1.119 0.7369202226345084
1.12 0.737291280148423
1.12 0.7376623376623377
1.12 0.7380333951762523
1.121 0.738404452690167
1.121 0.7387755102040816
1.121 0.7391465677179963
1.122 0.7395176252319109
1.123 0.7398886827458256
1.124 0.7402597402597403
1.124 0.7406307977736549
1.125 0.7410018552875696
1.125 0.7413729128014842
1.127 0.7417439703153988
1.128 0.7421150278293135
1.128 0.7424860853432282
1.128 0.7428571428571429
1.128 0.7432282003710575
1.129 0.7435992578849722
1.129 0.7439703153988868
1.129 0.7443413729128014
1.13 0.7447124304267161
1.13 0.7450834879406308
1.13 0.7454545454545455
1.131 0.7458256029684601
1.131 0.7461966604823748
1.132 0.7465677179962894
1.132 0.746938775510204
1.133 0.7473098330241187
1.133 0.7476808905380334
1.136 0.7480519480519481
1.137 0.7484230055658627
1.137 0.7487940630797774
1.138 0.749165120593692
1.14 0.7495361781076066
1.141 0.7499072356215213
1.142 0.750278293135436
1.142 0.7506493506493507
1.143 0.7510204081632653
1.143 0.75139146567718
1.144 0.7517625231910946
1.144 0.7521335807050092
1.144 0.7525046382189239
1.145 0.7528756957328386
1.147 0.7532467532467533
1.147 0.7536178107606679
1.147 0.7539888682745826
1.148 0.7543599257884972
1.148 0.7547309833024118
1.149 0.7551020408163265
1.15 0.7554730983302412
1.15 0.7558441558441559
1.15 0.7562152133580705
1.151 0.7565862708719852
1.152 0.7569573283858998
1.152 0.7573283858998144
1.153 0.7576994434137291
1.153 0.7580705009276438
1.153 0.7584415584415585
1.155 0.7588126159554731
1.155 0.7591836734693878
1.155 0.7595547309833024
1.156 0.759925788497217
1.157 0.7602968460111317
1.157 0.7606679035250464
1.158 0.7610389610389611
1.159 0.7614100185528757
1.16 0.7617810760667904
1.16 0.762152133580705
1.16 0.7625231910946196
1.161 0.7628942486085343
1.161 0.763265306122449
1.162 0.7636363636363637
1.165 0.7640074211502783
1.165 0.764378478664193
1.166 0.7647495361781076
1.166 0.7651205936920222
1.167 0.7654916512059369
1.169 0.7658627087198516
1.17 0.7662337662337663
1.171 0.7666048237476809
1.173 0.7669758812615955
1.174 0.7673469387755102
1.174 0.7677179962894248
1.174 0.7680890538033395
1.175 0.7684601113172542
1.177 0.7688311688311689
1.178 0.7692022263450835
1.179 0.7695732838589981
1.179 0.7699443413729128
1.179 0.7703153988868274
1.179 0.7706864564007421
1.18 0.7710575139146568
1.181 0.7714285714285715
1.182 0.7717996289424861
1.182 0.7721706864564007
1.183 0.7725417439703154
1.184 0.77291280148423
1.184 0.7732838589981447
1.185 0.7736549165120594
1.185 0.7740259740259741
1.186 0.7743970315398887
1.186 0.7747680890538033
1.186 0.775139146567718
1.186 0.7755102040816326
1.186 0.7758812615955473
1.186 0.776252319109462
1.187 0.7766233766233767
1.188 0.7769944341372913
1.188 0.7773654916512059
1.189 0.7777365491651206
1.19 0.7781076066790352
1.19 0.7784786641929499
1.191 0.7788497217068646
1.191 0.7792207792207793
1.191 0.7795918367346939
1.192 0.7799628942486085
1.192 0.7803339517625232
1.192 0.7807050092764378
1.194 0.7810760667903525
1.194 0.7814471243042672
1.195 0.7818181818181819
1.197 0.7821892393320965
1.197 0.7825602968460111
1.198 0.7829313543599258
1.199 0.7833024118738404
1.2 0.7836734693877551
1.202 0.7840445269016698
1.203 0.7844155844155845
1.205 0.7847866419294991
1.206 0.7851576994434137
1.207 0.7855287569573284
1.208 0.785899814471243
1.208 0.7862708719851577
1.209 0.7866419294990723
1.209 0.787012987012987
1.21 0.7873840445269017
1.21 0.7877551020408163
1.211 0.788126159554731
1.211 0.7884972170686456
1.212 0.7888682745825603
1.214 0.7892393320964749
1.215 0.7896103896103897
1.216 0.7899814471243043
1.217 0.7903525046382189
1.217 0.7907235621521336
1.218 0.7910946196660482
1.219 0.7914656771799629
1.219 0.7918367346938775
1.221 0.7922077922077922
1.221 0.7925788497217069
1.221 0.7929499072356215
1.224 0.7933209647495362
1.226 0.7936920222634508
1.227 0.7940630797773655
1.227 0.7944341372912801
1.228 0.7948051948051948
1.229 0.7951762523191095
1.23 0.7955473098330241
1.23 0.7959183673469388
1.23 0.7962894248608534
1.231 0.796660482374768
1.231 0.7970315398886827
1.232 0.7974025974025974
1.234 0.7977736549165121
1.235 0.7981447124304267
1.236 0.7985157699443414
1.237 0.798886827458256
1.237 0.7992578849721707
1.238 0.7996289424860853
1.24 0.8
1.243 0.8003710575139147
1.243 0.8007421150278293
1.244 0.801113172541744
1.245 0.8014842300556586
1.246 0.8018552875695732
1.247 0.8022263450834879
1.248 0.8025974025974026
1.252 0.8029684601113173
1.252 0.8033395176252319
1.253 0.8037105751391466
1.254 0.8040816326530612
1.255 0.8044526901669758
1.255 0.8048237476808905
1.256 0.8051948051948052
1.258 0.8055658627087199
1.259 0.8059369202226345
1.26 0.8063079777365492
1.261 0.8066790352504638
1.265 0.8070500927643784
1.267 0.8074211502782931
1.268 0.8077922077922078
1.268 0.8081632653061225
1.271 0.8085343228200371
1.274 0.8089053803339518
1.275 0.8092764378478664
1.276 0.809647495361781
1.278 0.8100185528756957
1.278 0.8103896103896104
1.279 0.8107606679035251
1.28 0.8111317254174397
1.281 0.8115027829313544
1.282 0.811873840445269
1.284 0.8122448979591836
1.285 0.8126159554730983
1.288 0.812987012987013
1.292 0.8133580705009277
1.292 0.8137291280148423
1.292 0.814100185528757
1.293 0.8144712430426716
1.294 0.8148423005565862
1.295 0.8152133580705009
1.296 0.8155844155844156
1.298 0.8159554730983303
1.298 0.8163265306122449
1.299 0.8166975881261596
1.3 0.8170686456400742
1.3 0.8174397031539888
1.301 0.8178107606679035
1.301 0.8181818181818182
1.301 0.8185528756957329
1.302 0.8189239332096475
1.302 0.8192949907235622
1.303 0.8196660482374768
1.305 0.8200371057513914
1.306 0.8204081632653061
1.307 0.8207792207792208
1.309 0.8211502782931355
1.309 0.8215213358070501
1.312 0.8218923933209648
1.313 0.8222634508348794
1.316 0.822634508348794
1.316 0.8230055658627087
1.317 0.8233766233766234
1.317 0.8237476808905381
1.318 0.8241187384044527
1.318 0.8244897959183674
1.319 0.824860853432282
1.325 0.8252319109461966
1.326 0.8256029684601113
1.328 0.825974025974026
1.329 0.8263450834879407
1.329 0.8267161410018553
1.332 0.82708719851577
1.338 0.8274582560296846
1.339 0.8278293135435992
1.34 0.8282003710575139
1.344 0.8285714285714286
1.346 0.8289424860853433
1.348 0.8293135435992579
1.352 0.8296846011131725
1.354 0.8300556586270872
1.358 0.8304267161410018
1.358 0.8307977736549165
1.361 0.8311688311688312
1.361 0.8315398886827459
1.364 0.8319109461966605
1.365 0.8322820037105751
1.369 0.8326530612244898
1.371 0.8330241187384044
1.371 0.8333951762523191
1.376 0.8337662337662337
1.376 0.8341372912801485
1.378 0.8345083487940631
1.379 0.8348794063079777
1.379 0.8352504638218924
1.387 0.835621521335807
1.388 0.8359925788497217
1.391 0.8363636363636363
1.391 0.8367346938775511
1.395 0.8371057513914657
1.397 0.8374768089053803
1.398 0.837847866419295
1.4 0.8382189239332096
1.401 0.8385899814471243
1.401 0.8389610389610389
1.402 0.8393320964749537
1.404 0.8397031539888683
1.407 0.8400742115027829
1.41 0.8404452690166976
1.411 0.8408163265306122
1.412 0.8411873840445269
1.416 0.8415584415584415
1.42 0.8419294990723563
1.421 0.8423005565862709
1.421 0.8426716141001855
1.423 0.8430426716141002
1.424 0.8434137291280148
1.425 0.8437847866419295
1.425 0.8441558441558441
1.425 0.8445269016697589
1.427 0.8448979591836735
1.428 0.8452690166975881
1.429 0.8456400742115028
1.429 0.8460111317254174
1.429 0.8463821892393321
1.43 0.8467532467532467
1.433 0.8471243042671615
1.435 0.8474953617810761
1.437 0.8478664192949907
1.441 0.8482374768089054
1.445 0.84860853432282
1.447 0.8489795918367347
1.447 0.8493506493506493
1.449 0.849721706864564
1.452 0.8500927643784787
1.452 0.8504638218923933
1.453 0.850834879406308
1.46 0.8512059369202226
1.46 0.8515769944341373
1.46 0.8519480519480519
1.467 0.8523191094619667
1.47 0.8526901669758813
1.474 0.8530612244897959
1.474 0.8534322820037106
1.474 0.8538033395176252
1.475 0.8541743970315399
1.479 0.8545454545454545
1.479 0.8549165120593692
1.48 0.8552875695732839
1.485 0.8556586270871985
1.485 0.8560296846011132
1.487 0.8564007421150278
1.496 0.8567717996289425
1.497 0.8571428571428571
1.501 0.8575139146567718
1.503 0.8578849721706865
1.504 0.8582560296846011
1.504 0.8586270871985158
1.512 0.8589981447124304
1.513 0.859369202226345
1.515 0.8597402597402597
1.523 0.8601113172541744
1.524 0.8604823747680891
1.527 0.8608534322820037
1.529 0.8612244897959184
1.529 0.861595547309833
1.534 0.8619666048237477
1.535 0.8623376623376623
1.537 0.862708719851577
1.542 0.8630797773654917
1.543 0.8634508348794063
1.544 0.863821892393321
1.545 0.8641929499072356
1.548 0.8645640074211502
1.55 0.8649350649350649
1.555 0.8653061224489796
1.557 0.8656771799628943
1.558 0.8660482374768089
1.563 0.8664192949907236
1.564 0.8667903525046382
1.569 0.8671614100185528
1.572 0.8675324675324675
1.574 0.8679035250463822
1.579 0.8682745825602969
1.58 0.8686456400742115
1.58 0.8690166975881262
1.58 0.8693877551020408
1.581 0.8697588126159554
1.586 0.8701298701298701
1.586 0.8705009276437848
1.587 0.8708719851576995
1.594 0.8712430426716141
1.596 0.8716141001855288
1.597 0.8719851576994434
1.597 0.872356215213358
1.6 0.8727272727272727
1.604 0.8730983302411874
1.605 0.8734693877551021
1.609 0.8738404452690167
1.62 0.8742115027829314
1.622 0.874582560296846
1.624 0.8749536178107606
1.624 0.8753246753246753
1.627 0.87569573283859
1.627 0.8760667903525047
1.637 0.8764378478664193
1.639 0.876808905380334
1.642 0.8771799628942486
1.644 0.8775510204081632
1.653 0.8779220779220779
1.66 0.8782931354359926
1.662 0.8786641929499073
1.663 0.8790352504638219
1.667 0.8794063079777366
1.669 0.8797773654916512
1.67 0.8801484230055658
1.674 0.8805194805194805
1.675 0.8808905380333952
1.68 0.8812615955473099
1.683 0.8816326530612245
1.685 0.8820037105751392
1.691 0.8823747680890538
1.695 0.8827458256029684
1.699 0.8831168831168831
1.7 0.8834879406307977
1.704 0.8838589981447125
1.706 0.8842300556586271
1.706 0.8846011131725418
1.71 0.8849721706864564
1.714 0.885343228200371
1.724 0.8857142857142857
1.725 0.8860853432282003
1.725 0.8864564007421151
1.732 0.8868274582560297
1.736 0.8871985157699444
1.737 0.887569573283859
1.737 0.8879406307977736
1.742 0.8883116883116883
1.751 0.8886827458256029
1.754 0.8890538033395177
1.757 0.8894248608534323
1.76 0.889795918367347
1.764 0.8901669758812616
1.765 0.8905380333951762
1.765 0.8909090909090909
1.766 0.8912801484230055
1.766 0.8916512059369203
1.767 0.8920222634508349
1.78 0.8923933209647495
1.784 0.8927643784786642
1.785 0.8931354359925788
1.786 0.8935064935064935
1.786 0.8938775510204081
1.79 0.8942486085343229
1.79 0.8946196660482375
1.791 0.8949907235621521
1.797 0.8953617810760668
1.797 0.8957328385899814
1.797 0.8961038961038961
1.799 0.8964749536178107
1.8 0.8968460111317255
1.802 0.8972170686456401
1.802 0.8975881261595547
1.803 0.8979591836734694
1.803 0.898330241187384
1.804 0.8987012987012987
1.804 0.8990723562152133
1.806 0.8994434137291281
1.807 0.8998144712430427
1.81 0.9001855287569573
1.81 0.900556586270872
1.812 0.9009276437847866
1.813 0.9012987012987013
1.813 0.9016697588126159
1.816 0.9020408163265307
1.816 0.9024118738404453
1.816 0.9027829313543599
1.817 0.9031539888682746
1.818 0.9035250463821892
1.821 0.9038961038961039
1.822 0.9042671614100185
1.824 0.9046382189239333
1.828 0.9050092764378479
1.829 0.9053803339517625
1.832 0.9057513914656772
1.836 0.9061224489795918
1.837 0.9064935064935065
1.838 0.9068645640074211
1.844 0.9072356215213359
1.844 0.9076066790352505
1.845 0.9079777365491651
1.846 0.9083487940630798
1.849 0.9087198515769944
1.85 0.9090909090909091
1.85 0.9094619666048237
1.855 0.9098330241187385
1.868 0.9102040816326531
1.871 0.9105751391465677
1.875 0.9109461966604824
1.876 0.911317254174397
1.878 0.9116883116883117
1.882 0.9120593692022263
1.886 0.912430426716141
1.903 0.9128014842300557
1.911 0.9131725417439703
1.914 0.913543599257885
1.917 0.9139146567717996
1.924 0.9142857142857143
1.926 0.9146567717996289
1.926 0.9150278293135437
1.927 0.9153988868274583
1.932 0.9157699443413729
1.932 0.9161410018552876
1.943 0.9165120593692022
1.946 0.9168831168831169
1.948 0.9172541743970315
1.95 0.9176252319109462
1.952 0.9179962894248609
1.954 0.9183673469387755
1.959 0.9187384044526902
1.963 0.9191094619666048
1.964 0.9194805194805195
1.97 0.9198515769944341
1.972 0.9202226345083488
1.973 0.9205936920222635
1.975 0.9209647495361781
1.978 0.9213358070500928
1.979 0.9217068645640074
1.983 0.922077922077922
1.985 0.9224489795918367
1.985 0.9228200371057514
1.989 0.9231910946196661
1.991 0.9235621521335807
1.992 0.9239332096474954
1.995 0.92430426716141
2.004 0.9246753246753247
2.009 0.9250463821892393
2.009 0.925417439703154
2.013 0.9257884972170687
2.013 0.9261595547309833
2.015 0.926530612244898
2.015 0.9269016697588126
2.015 0.9272727272727272
2.015 0.9276437847866419
2.017 0.9280148423005566
2.026 0.9283858998144713
2.026 0.9287569573283859
2.026 0.9291280148423006
2.035 0.9294990723562152
2.036 0.9298701298701298
2.039 0.9302411873840445
2.042 0.9306122448979591
2.047 0.9309833024118739
2.052 0.9313543599257885
2.052 0.9317254174397032
2.053 0.9320964749536178
2.058 0.9324675324675324
2.063 0.9328385899814471
2.064 0.9332096474953617
2.069 0.9335807050092765
2.069 0.9339517625231911
2.069 0.9343228200371058
2.071 0.9346938775510204
2.071 0.935064935064935
2.077 0.9354359925788497
2.079 0.9358070500927643
2.079 0.9361781076066791
2.082 0.9365491651205937
2.09 0.9369202226345084
2.091 0.937291280148423
2.094 0.9376623376623376
2.098 0.9380333951762523
2.099 0.9384044526901669
2.107 0.9387755102040817
2.113 0.9391465677179963
2.124 0.939517625231911
2.127 0.9398886827458256
2.128 0.9402597402597402
2.129 0.9406307977736549
2.135 0.9410018552875695
2.138 0.9413729128014843
2.146 0.9417439703153989
2.149 0.9421150278293136
2.152 0.9424860853432282
2.161 0.9428571428571428
2.168 0.9432282003710575
2.172 0.9435992578849721
2.18 0.9439703153988869
2.183 0.9443413729128015
2.191 0.9447124304267162
2.202 0.9450834879406308
2.207 0.9454545454545454
2.209 0.9458256029684601
2.209 0.9461966604823747
2.21 0.9465677179962895
2.215 0.9469387755102041
2.223 0.9473098330241188
2.223 0.9476808905380334
2.231 0.948051948051948
2.231 0.9484230055658627
2.232 0.9487940630797773
2.246 0.9491651205936921
2.247 0.9495361781076067
2.251 0.9499072356215214
2.252 0.950278293135436
2.253 0.9506493506493506
2.262 0.9510204081632653
2.263 0.9513914656771799
2.276 0.9517625231910947
2.284 0.9521335807050093
2.295 0.952504638218924
2.297 0.9528756957328386
2.313 0.9532467532467532
2.333 0.9536178107606679
2.377 0.9539888682745825
2.383 0.9543599257884973
2.386 0.9547309833024119
2.401 0.9551020408163265
2.41 0.9554730983302412
2.41 0.9558441558441558
2.418 0.9562152133580705
2.424 0.9565862708719851
2.445 0.9569573283858999
2.453 0.9573283858998145
2.461 0.9576994434137291
2.514 0.9580705009276438
2.596 0.9584415584415584
2.621 0.9588126159554731
2.637 0.9591836734693877
2.68 0.9595547309833025
2.692 0.9599257884972171
2.7 0.9602968460111317
2.706 0.9606679035250464
2.709 0.961038961038961
2.727 0.9614100185528757
2.733 0.9617810760667903
2.759 0.9621521335807051
2.764 0.9625231910946197
2.766 0.9628942486085343
2.784 0.963265306122449
2.788 0.9636363636363636
2.792 0.9640074211502783
2.815 0.9643784786641929
2.818 0.9647495361781077
2.837 0.9651205936920223
2.843 0.9654916512059369
2.848 0.9658627087198516
2.885 0.9662337662337662
2.912 0.9666048237476809
2.916 0.9669758812615955
2.945 0.9673469387755103
3.018 0.9677179962894249
3.035 0.9680890538033395
3.046 0.9684601113172542
3.061 0.9688311688311688
3.061 0.9692022263450835
3.063 0.9695732838589981
3.067 0.9699443413729129
3.085 0.9703153988868275
3.093 0.9706864564007421
3.102 0.9710575139146568
3.138 0.9714285714285714
3.153 0.9717996289424861
3.16 0.9721706864564007
3.164 0.9725417439703155
3.176 0.9729128014842301
3.182 0.9732838589981447
3.206 0.9736549165120594
3.208 0.974025974025974
3.218 0.9743970315398887
3.222 0.9747680890538033
3.249 0.975139146567718
3.254 0.9755102040816327
3.254 0.9758812615955473
3.261 0.976252319109462
3.299 0.9766233766233766
3.332 0.9769944341372913
3.356 0.9773654916512059
3.383 0.9777365491651205
3.41 0.9781076066790353
3.42 0.9784786641929499
3.433 0.9788497217068646
3.447 0.9792207792207792
3.45 0.9795918367346939
3.468 0.9799628942486085
3.514 0.9803339517625231
3.531 0.9807050092764379
3.536 0.9810760667903525
3.538 0.9814471243042672
3.565 0.9818181818181818
3.58 0.9821892393320965
3.586 0.9825602968460111
3.589 0.9829313543599257
3.589 0.9833024118738405
3.602 0.9836734693877551
3.612 0.9840445269016698
3.64 0.9844155844155844
3.683 0.984786641929499
3.685 0.9851576994434137
3.691 0.9855287569573283
3.706 0.9858998144712431
3.757 0.9862708719851577
3.771 0.9866419294990724
3.792 0.987012987012987
3.795 0.9873840445269016
3.824 0.9877551020408163
3.83 0.9881261595547309
3.84 0.9884972170686457
3.862 0.9888682745825603
3.863 0.989239332096475
3.873 0.9896103896103896
3.874 0.9899814471243042
3.902 0.9903525046382189
3.927 0.9907235621521335
3.96 0.9910946196660483
4.011 0.9914656771799629
4.077 0.9918367346938776
4.137 0.9922077922077922
4.175 0.9925788497217068
4.222 0.9929499072356215
4.261 0.9933209647495361
4.307 0.9936920222634509
4.309 0.9940630797773655
4.522 0.9944341372912802
4.744 0.9948051948051948
4.834 0.9951762523191094
5.072 0.9955473098330241
5.16 0.9959183673469387
5.394 0.9962894248608535
5.427 0.9966604823747681
5.439 0.9970315398886828
5.474 0.9974025974025974
5.587 0.997773654916512
6.953 0.9981447124304267
7.875 0.9985157699443413
28.051 0.9988868274582561
36.95 0.9992578849721707
71.91 0.9996289424860854


==> experiments/propagation_delay/freshest.txt <==
midpoint density
0 0
0.385 0.0
0.393 0.00034211426616489907
0.42 0.0006842285323297981
0.435 0.0010263427984946972
0.461 0.0013684570646595963
0.622 0.0017105713308244953
0.626 0.0020526855969893944
0.627 0.0023947998631542937
0.628 0.0027369141293191925
0.629 0.003079028395484092
0.629 0.0034211426616489907
0.63 0.00376325692781389
0.631 0.004105371193978789
0.633 0.004447485460143688
0.633 0.004789599726308587
0.633 0.005131713992473486
0.638 0.005473828258638385
0.639 0.005815942524803284
0.639 0.006158056790968184
0.64 0.006500171057133082
0.642 0.006842285323297981
0.646 0.007184399589462881
0.647 0.00752651385562778
0.647 0.00786862812179268
0.648 0.008210742387957578
0.649 0.008552856654122478
0.649 0.008894970920287376
0.65 0.009237085186452275
0.65 0.009579199452617175
0.65 0.009921313718782073
0.652 0.010263427984946972
0.654 0.010605542251111872
0.655 0.01094765651727677
0.655 0.01128977078344167
0.656 0.011631885049606569
0.656 0.011973999315771467
0.657 0.012316113581936367
0.657 0.012658227848101266
0.659 0.013000342114266164
0.663 0.013342456380431064
0.663 0.013684570646595963
0.665 0.014026684912760863
0.666 0.014368799178925761
0.667 0.01471091344509066
0.667 0.01505302771125556
0.668 0.015395141977420458
0.669 0.01573725624358536
0.669 0.016079370509750255
0.67 0.016421484775915155
0.67 0.016763599042080055
0.671 0.017105713308244955
0.671 0.017447827574409852
0.673 0.017789941840574752
0.673 0.018132056106739652
0.673 0.01847417037290455
0.674 0.01881628463906945
0.675 0.01915839890523435
0.676 0.019500513171399246
0.677 0.019842627437564146
0.677 0.020184741703729046
0.678 0.020526855969893943
0.678 0.020868970236058843
0.678 0.021211084502223743
0.68 0.021553198768388643
0.681 0.02189531303455354
0.682 0.02223742730071844
0.682 0.02257954156688334
0.683 0.022921655833048237
0.683 0.023263770099213137
0.683 0.023605884365378037
0.684 0.023947998631542934
0.684 0.024290112897707834
0.685 0.024632227163872734
0.685 0.02497434143003763
0.685 0.02531645569620253
0.686 0.02565856996236743
0.686 0.026000684228532328
0.686 0.026342798494697228
0.686 0.02668491276086213
0.687 0.02702702702702703
0.687 0.027369141293191925
0.69 0.027711255559356825
0.692 0.028053369825521726
0.693 0.028395484091686622
0.693 0.028737598357851522
0.693 0.029079712624016422
0.693 0.02942182689018132
0.693 0.02976394115634622
0.694 0.03010605542251112
0.695 0.030448169688676016
0.695 0.030790283954840916
0.695 0.031132398221005816
0.696 0.03147451248717072
0.696 0.03181662675333562
0.696 0.03215874101950051
0.697 0.03250085528566541
0.697 0.03284296955183031
0.697 0.03318508381799521
0.699 0.03352719808416011
0.699 0.03386931235032501
0.699 0.03421142661648991
0.702 0.034553540882654804
0.703 0.034895655148819704
0.703 0.035237769414984604
0.703 0.035579883681149505
0.704 0.035921997947314405
0.705 0.036264112213479305
0.705 0.0366062264796442
0.706 0.0369483407458091
0.706 0.037290455011974
0.707 0.0376325692781389
0.708 0.0379746835443038
0.708 0.0383167978104687
0.709 0.0386589120766336
0.71 0.03900102634279849
0.71 0.03934314060896339
0.711 0.03968525487512829
0.711 0.04002736914129319
0.712 0.04036948340745809
0.714 0.04071159767362299
0.715 0.041053711939787886
0.715 0.041395826205952786
0.716 0.041737940472117686
0.716 0.042080054738282587
0.717 0.04242216900444749
0.718 0.04276428327061239
0.718 0.04310639753677729
0.719 0.04344851180294218
0.719 0.04379062606910708
0.721 0.04413274033527198
0.721 0.04447485460143688
0.722 0.04481696886760178
0.722 0.04515908313376668
0.722 0.045501197399931574
0.723 0.045843311666096474
0.723 0.046185425932261374
0.723 0.046527540198426275
0.724 0.046869654464591175
0.724 0.047211768730756075
0.724 0.047553882996920975
0.725 0.04789599726308587
0.725 0.04823811152925077
0.726 0.04858022579541567
0.727 0.04892234006158057
0.727 0.04926445432774547
0.727 0.04960656859391037
0.727 0.04994868286007526
0.727 0.05029079712624016
0.728 0.05063291139240506
0.728 0.05097502565856996
0.728 0.05131713992473486
0.728 0.05165925419089976
0.729 0.052001368457064656
0.729 0.052343482723229556
0.73 0.052685596989394456
0.73 0.05302771125555936
0.73 0.05336982552172426
0.731 0.05371193978788916
0.732 0.05405405405405406
0.732 0.05439616832021895
0.732 0.05473828258638385
0.733 0.05508039685254875
0.734 0.05542251111871365
0.735 0.05576462538487855
0.735 0.05610673965104345
0.736 0.056448853917208344
0.737 0.056790968183373244
0.738 0.057133082449538145
0.739 0.057475196715703045
0.739 0.057817310981867945
0.739 0.058159425248032845
0.74 0.058501539514197745
0.74 0.05884365378036264
0.74 0.05918576804652754
0.741 0.05952788231269244
0.742 0.05986999657885734
0.742 0.06021211084502224
0.743 0.06055422511118714
0.743 0.06089633937735203
0.743 0.06123845364351693
0.744 0.06158056790968183
0.744 0.06192268217584673
0.744 0.06226479644201163
0.746 0.06260691070817653
0.747 0.06294902497434143
0.747 0.06329113924050633
0.747 0.06363325350667123
0.748 0.06397536777283613
0.749 0.06431748203900102
0.749 0.06465959630516592
0.749 0.06500171057133082
0.75 0.06534382483749572
0.75 0.06568593910366062
0.75 0.06602805336982552
0.75 0.06637016763599042
0.751 0.06671228190215532
0.751 0.06705439616832022
0.751 0.06739651043448512
0.752 0.06773862470065002
0.752 0.06808073896681492
0.752 0.06842285323297982
0.753 0.06876496749914471
0.755 0.06910708176530961
0.755 0.06944919603147451
0.755 0.06979131029763941
0.756 0.07013342456380431
0.756 0.07047553882996921
0.757 0.07081765309613411
0.758 0.07115976736229901
0.759 0.07150188162846391
0.759 0.07184399589462881
0.759 0.07218611016079371
0.759 0.07252822442695861
0.759 0.07287033869312351
0.76 0.0732124529592884
0.76 0.0735545672254533
0.761 0.0738966814916182
0.761 0.0742387957577831
0.762 0.074580910023948
0.762 0.0749230242901129
0.763 0.0752651385562778
0.763 0.0756072528224427
0.763 0.0759493670886076
0.764 0.0762914813547725
0.764 0.0766335956209374
0.764 0.0769757098871023
0.765 0.0773178241532672
0.765 0.07765993841943208
0.765 0.07800205268559698
0.765 0.07834416695176188
0.766 0.07868628121792678
0.767 0.07902839548409168
0.767 0.07937050975025658
0.767 0.07971262401642148
0.767 0.08005473828258639
0.768 0.08039685254875129
0.769 0.08073896681491619
0.77 0.08108108108108109
0.77 0.08142319534724599
0.77 0.08176530961341089
0.77 0.08210742387957577
0.771 0.08244953814574067
0.771 0.08279165241190557
0.771 0.08313376667807047
0.772 0.08347588094423537
0.772 0.08381799521040027
0.772 0.08416010947656517
0.773 0.08450222374273007
0.773 0.08484433800889497
0.773 0.08518645227505987
0.773 0.08552856654122477
0.773 0.08587068080738967
0.773 0.08621279507355457
0.773 0.08655490933971946
0.774 0.08689702360588436
0.774 0.08723913787204926
0.774 0.08758125213821416
0.774 0.08792336640437906
0.775 0.08826548067054396
0.775 0.08860759493670886
0.775 0.08894970920287376
0.775 0.08929182346903866
0.775 0.08963393773520356
0.776 0.08997605200136846
0.776 0.09031816626753336
0.777 0.09066028053369826
0.777 0.09100239479986315
0.777 0.09134450906602805
0.777 0.09168662333219295
0.778 0.09202873759835785
0.779 0.09237085186452275
0.78 0.09271296613068765
0.78 0.09305508039685255
0.781 0.09339719466301745
0.781 0.09373930892918235
0.781 0.09408142319534725
0.781 0.09442353746151215
0.781 0.09476565172767705
0.781 0.09510776599384195
0.781 0.09544988026000684
0.781 0.09579199452617174
0.781 0.09613410879233664
0.781 0.09647622305850154
0.781 0.09681833732466644
0.782 0.09716045159083134
0.782 0.09750256585699624
0.782 0.09784468012316114
0.782 0.09818679438932604
0.782 0.09852890865549094
0.782 0.09887102292165584
0.783 0.09921313718782074
0.783 0.09955525145398564
0.784 0.09989736572015052
0.784 0.10023947998631542
0.784 0.10058159425248032
0.784 0.10092370851864522
0.785 0.10126582278481013
0.785 0.10160793705097503
0.785 0.10195005131713993
0.786 0.10229216558330483
0.786 0.10263427984946973
0.787 0.10297639411563463
0.787 0.10331850838179953
0.787 0.10366062264796443
0.787 0.10400273691412931
0.787 0.10434485118029421
0.787 0.10468696544645911
0.788 0.10502907971262401
0.788 0.10537119397878891
0.789 0.10571330824495381
0.789 0.10605542251111871
0.789 0.10639753677728361
0.789 0.10673965104344851
0.789 0.10708176530961341
0.79 0.10742387957577831
0.79 0.10776599384194321
0.79 0.10810810810810811
0.791 0.108450222374273
0.791 0.1087923366404379
0.791 0.1091344509066028
0.792 0.1094765651727677
0.792 0.1098186794389326
0.792 0.1101607937050975
0.793 0.1105029079712624
0.793 0.1108450222374273
0.794 0.1111871365035922
0.794 0.1115292507697571
0.794 0.111871365035922
0.794 0.1122134793020869
0.794 0.1125555935682518
0.794 0.11289770783441669
0.794 0.11323982210058159
0.794 0.11358193636674649
0.795 0.11392405063291139
0.795 0.11426616489907629
0.795 0.11460827916524119
0.795 0.11495039343140609
0.795 0.11529250769757099
0.796 0.11563462196373589
0.796 0.11597673622990079
0.796 0.11631885049606569
0.796 0.11666096476223059
0.797 0.11700307902839549
0.797 0.11734519329456038
0.797 0.11768730756072528
0.797 0.11802942182689018
0.798 0.11837153609305508
0.798 0.11871365035921998
0.799 0.11905576462538488
0.799 0.11939787889154978
0.799 0.11973999315771468
0.799 0.12008210742387958
0.799 0.12042422169004448
0.799 0.12076633595620938
0.8 0.12110845022237428
0.8 0.12145056448853918
0.8 0.12179267875470406
0.8 0.12213479302086896
0.8 0.12247690728703386
0.8 0.12281902155319877
0.8 0.12316113581936367
0.8 0.12350325008552857
0.8 0.12384536435169347
0.8 0.12418747861785837
0.801 0.12452959288402327
0.801 0.12487170715018817
0.801 0.12521382141635307
0.802 0.12555593568251797
0.803 0.12589804994868287
0.803 0.12624016421484777
0.803 0.12658227848101267
0.803 0.12692439274717757
0.803 0.12726650701334247
0.803 0.12760862127950737
0.804 0.12795073554567227
0.804 0.12829284981183717
0.804 0.12863496407800204
0.804 0.12897707834416694
0.804 0.12931919261033184
0.804 0.12966130687649674
0.804 0.13000342114266164
0.804 0.13034553540882654
0.804 0.13068764967499144
0.805 0.13102976394115634
0.805 0.13137187820732124
0.805 0.13171399247348614
0.806 0.13205610673965104
0.806 0.13239822100581594
0.806 0.13274033527198084
0.806 0.13308244953814574
0.806 0.13342456380431064
0.806 0.13376667807047554
0.806 0.13410879233664044
0.807 0.13445090660280534
0.807 0.13479302086897024
0.808 0.13513513513513514
0.808 0.13547724940130004
0.808 0.13581936366746494
0.808 0.13616147793362984
0.808 0.13650359219979474
0.808 0.13684570646595964
0.808 0.13718782073212452
0.808 0.13752993499828942
0.809 0.13787204926445432
0.809 0.13821416353061922
0.809 0.13855627779678412
0.809 0.13889839206294902
0.809 0.13924050632911392
0.809 0.13958262059527882
0.81 0.13992473486144372
0.81 0.14026684912760862
0.81 0.14060896339377352
0.81 0.14095107765993842
0.811 0.14129319192610332
0.811 0.14163530619226822
0.811 0.14197742045843312
0.812 0.14231953472459802
0.812 0.14266164899076292
0.812 0.14300376325692782
0.813 0.14334587752309272
0.813 0.14368799178925762
0.813 0.14403010605542252
0.813 0.14437222032158742
0.814 0.14471433458775232
0.814 0.14505644885391722
0.814 0.14539856312008212
0.815 0.14574067738624702
0.815 0.1460827916524119
0.815 0.1464249059185768
0.815 0.1467670201847417
0.815 0.1471091344509066
0.815 0.1474512487170715
0.815 0.1477933629832364
0.815 0.1481354772494013
0.816 0.1484775915155662
0.816 0.1488197057817311
0.816 0.149161820047896
0.817 0.1495039343140609
0.817 0.1498460485802258
0.817 0.1501881628463907
0.818 0.1505302771125556
0.818 0.1508723913787205
0.818 0.1512145056448854
0.819 0.1515566199110503
0.819 0.1518987341772152
0.819 0.1522408484433801
0.82 0.152582962709545
0.82 0.1529250769757099
0.82 0.1532671912418748
0.82 0.1536093055080397
0.82 0.1539514197742046
0.82 0.1542935340403695
0.82 0.1546356483065344
0.82 0.15497776257269927
0.82 0.15531987683886417
0.821 0.15566199110502907
0.821 0.15600410537119397
0.821 0.15634621963735887
0.821 0.15668833390352377
0.821 0.15703044816968867
0.821 0.15737256243585357
0.821 0.15771467670201847
0.821 0.15805679096818337
0.822 0.15839890523434827
0.822 0.15874101950051317
0.822 0.15908313376667807
0.822 0.15942524803284297
0.823 0.15976736229900787
0.823 0.16010947656517277
0.823 0.16045159083133767
0.824 0.16079370509750257
0.824 0.16113581936366747
0.824 0.16147793362983237
0.824 0.16182004789599727
0.825 0.16216216216216217
0.825 0.16250427642832707
0.825 0.16284639069449197
0.826 0.16318850496065687
0.827 0.16353061922682177
0.827 0.16387273349298664
0.827 0.16421484775915154
0.828 0.16455696202531644
0.828 0.16489907629148134
0.828 0.16524119055764624
0.828 0.16558330482381114
0.828 0.16592541908997605
0.828 0.16626753335614095
0.828 0.16660964762230585
0.829 0.16695176188847075
0.829 0.16729387615463565
0.83 0.16763599042080055
0.83 0.16797810468696545
0.83 0.16832021895313035
0.83 0.16866233321929525
0.83 0.16900444748546015
0.83 0.16934656175162505
0.83 0.16968867601778995
0.83 0.17003079028395485
0.831 0.17037290455011975
0.831 0.17071501881628465
0.831 0.17105713308244955
0.831 0.17139924734861445
0.832 0.17174136161477935
0.832 0.17208347588094425
0.832 0.17242559014710915
0.832 0.17276770441327402
0.832 0.17310981867943892
0.833 0.17345193294560382
0.833 0.17379404721176872
0.833 0.17413616147793362
0.834 0.17447827574409852
0.834 0.17482039001026342
0.834 0.17516250427642832
0.834 0.17550461854259322
0.834 0.17584673280875812
0.835 0.17618884707492302
0.835 0.17653096134108792
0.835 0.17687307560725282
0.835 0.17721518987341772
0.836 0.17755730413958262
0.836 0.17789941840574752
0.836 0.17824153267191242
0.837 0.17858364693807732
0.837 0.17892576120424222
0.837 0.17926787547040712
0.837 0.17960998973657202
0.837 0.17995210400273692
0.838 0.18029421826890182
0.838 0.18063633253506672
0.839 0.18097844680123162
0.839 0.18132056106739652
0.839 0.1816626753335614
0.839 0.1820047895997263
0.839 0.1823469038658912
0.839 0.1826890181320561
0.839 0.183031132398221
0.84 0.1833732466643859
0.84 0.1837153609305508
0.84 0.1840574751967157
0.84 0.1843995894628806
0.84 0.1847417037290455
0.84 0.1850838179952104
0.841 0.1854259322613753
0.841 0.1857680465275402
0.841 0.1861101607937051
0.841 0.18645227505987
0.841 0.1867943893260349
0.841 0.1871365035921998
0.842 0.1874786178583647
0.842 0.1878207321245296
0.842 0.1881628463906945
0.842 0.1885049606568594
0.843 0.1888470749230243
0.843 0.1891891891891892
0.843 0.1895313034553541
0.843 0.189873417721519
0.843 0.1902155319876839
0.844 0.19055764625384877
0.844 0.19089976052001367
0.844 0.19124187478617857
0.844 0.19158398905234347
0.845 0.19192610331850837
0.845 0.19226821758467327
0.845 0.19261033185083817
0.845 0.19295244611700307
0.846 0.19329456038316797
0.846 0.19363667464933287
0.846 0.19397878891549777
0.846 0.19432090318166267
0.846 0.19466301744782757
0.847 0.19500513171399247
0.847 0.19534724598015737
0.847 0.19568936024632227
0.847 0.19603147451248717
0.847 0.19637358877865208
0.847 0.19671570304481698
0.847 0.19705781731098188
0.848 0.19739993157714678
0.848 0.19774204584331168
0.848 0.19808416010947658
0.848 0.19842627437564148
0.848 0.19876838864180638
0.848 0.19911050290797128
0.848 0.19945261717413615
0.848 0.19979473144030105
0.848 0.20013684570646595
0.848 0.20047895997263085
0.849 0.20082107423879575
0.849 0.20116318850496065
0.849 0.20150530277112555
0.85 0.20184741703729045
0.851 0.20218953130345535
0.851 0.20253164556962025
0.851 0.20287375983578515
0.851 0.20321587410195005
0.851 0.20355798836811495
0.851 0.20390010263427985
0.851 0.20424221690044475
0.851 0.20458433116660965
0.852 0.20492644543277455
0.852 0.20526855969893945
0.852 0.20561067396510435
0.852 0.20595278823126925
0.852 0.20629490249743415
0.852 0.20663701676359905
0.853 0.20697913102976395
0.853 0.20732124529592885
0.853 0.20766335956209375
0.854 0.20800547382825862
0.854 0.20834758809442352
0.854 0.20868970236058842
0.854 0.20903181662675333
0.854 0.20937393089291823
0.855 0.20971604515908313
0.855 0.21005815942524803
0.856 0.21040027369141293
0.856 0.21074238795757783
0.856 0.21108450222374273
0.856 0.21142661648990763
0.857 0.21176873075607253
0.857 0.21211084502223743
0.857 0.21245295928840233
0.857 0.21279507355456723
0.857 0.21313718782073213
0.857 0.21347930208689703
0.857 0.21382141635306193
0.858 0.21416353061922683
0.858 0.21450564488539173
0.858 0.21484775915155663
0.858 0.21518987341772153
0.858 0.21553198768388643
0.858 0.21587410195005133
0.858 0.21621621621621623
0.858 0.21655833048238113
0.859 0.216900444748546
0.859 0.2172425590147109
0.859 0.2175846732808758
0.86 0.2179267875470407
0.86 0.2182689018132056
0.861 0.2186110160793705
0.861 0.2189531303455354
0.861 0.2192952446117003
0.861 0.2196373588778652
0.861 0.2199794731440301
0.861 0.220321587410195
0.862 0.2206637016763599
0.862 0.2210058159425248
0.863 0.2213479302086897
0.863 0.2216900444748546
0.863 0.2220321587410195
0.863 0.2223742730071844
0.863 0.2227163872733493
0.864 0.2230585015395142
0.864 0.2234006158056791
0.864 0.223742730071844
0.864 0.2240848443380089
0.864 0.2244269586041738
0.864 0.2247690728703387
0.864 0.2251111871365036
0.864 0.2254533014026685
0.864 0.22579541566883338
0.865 0.22613752993499828
0.865 0.22647964420116318
0.865 0.22682175846732808
0.865 0.22716387273349298
0.865 0.22750598699965788
0.865 0.22784810126582278
0.865 0.22819021553198768
0.865 0.22853232979815258
0.866 0.22887444406431748
0.866 0.22921655833048238
0.866 0.22955867259664728
0.867 0.22990078686281218
0.867 0.23024290112897708
0.867 0.23058501539514198
0.867 0.23092712966130688
0.867 0.23126924392747178
0.867 0.23161135819363668
0.867 0.23195347245980158
0.869 0.23229558672596648
0.869 0.23263770099213138
0.869 0.23297981525829628
0.87 0.23332192952446118
0.871 0.23366404379062608
0.871 0.23400615805679098
0.871 0.23434827232295588
0.871 0.23469038658912075
0.871 0.23503250085528565
0.871 0.23537461512145055
0.871 0.23571672938761545
0.872 0.23605884365378035
0.872 0.23640095791994525
0.872 0.23674307218611015
0.872 0.23708518645227505
0.872 0.23742730071843995
0.873 0.23776941498460485
0.873 0.23811152925076975
0.873 0.23845364351693465
0.873 0.23879575778309955
0.873 0.23913787204926445
0.873 0.23947998631542936
0.873 0.23982210058159426
0.874 0.24016421484775916
0.874 0.24050632911392406
0.874 0.24084844338008896
0.874 0.24119055764625386
0.874 0.24153267191241876
0.875 0.24187478617858366
0.875 0.24221690044474856
0.875 0.24255901471091346
0.875 0.24290112897707836
0.875 0.24324324324324326
0.875 0.24358535750940813
0.875 0.24392747177557303
0.876 0.24426958604173793
0.876 0.24461170030790283
0.877 0.24495381457406773
0.877 0.24529592884023263
0.878 0.24563804310639753
0.878 0.24598015737256243
0.878 0.24632227163872733
0.879 0.24666438590489223
0.879 0.24700650017105713
0.879 0.24734861443722203
0.879 0.24769072870338693
0.879 0.24803284296955183
0.879 0.24837495723571673
0.879 0.24871707150188163
0.88 0.24905918576804653
0.88 0.24940130003421143
0.88 0.24974341430037633
0.88 0.2500855285665412
0.88 0.25042764283270613
0.88 0.250769757098871
0.88 0.25111187136503593
0.881 0.2514539856312008
0.881 0.25179609989736573
0.881 0.2521382141635306
0.881 0.25248032842969553
0.881 0.2528224426958604
0.881 0.25316455696202533
0.881 0.2535066712281902
0.881 0.25384878549435513
0.881 0.25419089976052
0.882 0.25453301402668493
0.882 0.2548751282928498
0.882 0.25521724255901473
0.882 0.2555593568251796
0.882 0.25590147109134453
0.882 0.2562435853575094
0.882 0.25658569962367433
0.883 0.2569278138898392
0.883 0.2572699281560041
0.883 0.257612042422169
0.883 0.2579541566883339
0.883 0.2582962709544988
0.883 0.2586383852206637
0.883 0.2589804994868286
0.883 0.2593226137529935
0.883 0.2596647280191584
0.884 0.2600068422853233
0.884 0.2603489565514882
0.884 0.2606910708176531
0.885 0.261033185083818
0.885 0.2613752993499829
0.886 0.2617174136161478
0.886 0.2620595278823127
0.886 0.2624016421484776
0.886 0.2627437564146425
0.886 0.2630858706808074
0.886 0.2634279849469723
0.887 0.2637700992131372
0.887 0.2641122134793021
0.887 0.264454327745467
0.887 0.2647964420116319
0.888 0.2651385562777968
0.888 0.2654806705439617
0.888 0.26582278481012656
0.888 0.2661648990762915
0.888 0.26650701334245636
0.889 0.2668491276086213
0.889 0.26719124187478616
0.889 0.2675333561409511
0.889 0.26787547040711596
0.889 0.2682175846732809
0.889 0.26855969893944576
0.89 0.2689018132056107
0.89 0.26924392747177556
0.89 0.2695860417379405
0.89 0.26992815600410536
0.891 0.2702702702702703
0.891 0.27061238453643516
0.891 0.2709544988026001
0.891 0.27129661306876496
0.891 0.2716387273349299
0.891 0.27198084160109476
0.891 0.2723229558672597
0.891 0.27266507013342456
0.892 0.2730071843995895
0.892 0.27334929866575436
0.892 0.2736914129319193
0.892 0.27403352719808416
0.892 0.27437564146424903
0.893 0.27471775573041396
0.893 0.27505986999657883
0.893 0.27540198426274376
0.893 0.27574409852890863
0.893 0.27608621279507356
0.894 0.27642832706123843
0.894 0.27677044132740336
0.894 0.27711255559356823
0.895 0.27745466985973316
0.895 0.27779678412589803
0.895 0.27813889839206296
0.896 0.27848101265822783
0.896 0.27882312692439276
0.896 0.27916524119055763
0.896 0.27950735545672256
0.897 0.27984946972288743
0.897 0.28019158398905236
0.897 0.28053369825521723
0.897 0.28087581252138216
0.897 0.28121792678754703
0.898 0.28156004105371196
0.899 0.28190215531987683
0.899 0.28224426958604176
0.899 0.28258638385220664
0.899 0.28292849811837156
0.899 0.28327061238453644
0.899 0.2836127266507013
0.899 0.28395484091686624
0.899 0.2842969551830311
0.9 0.28463906944919604
0.9 0.2849811837153609
0.9 0.28532329798152584
0.9 0.2856654122476907
0.9 0.28600752651385564
0.9 0.2863496407800205
0.901 0.28669175504618544
0.901 0.2870338693123503
0.901 0.28737598357851524
0.901 0.2877180978446801
0.901 0.28806021211084504
0.901 0.2884023263770099
0.901 0.28874444064317484
0.901 0.2890865549093397
0.902 0.28942866917550464
0.902 0.2897707834416695
0.902 0.29011289770783444
0.902 0.2904550119739993
0.902 0.29079712624016424
0.903 0.2911392405063291
0.903 0.29148135477249404
0.903 0.2918234690386589
0.903 0.2921655833048238
0.903 0.2925076975709887
0.903 0.2928498118371536
0.903 0.2931919261033185
0.904 0.2935340403694834
0.904 0.2938761546356483
0.904 0.2942182689018132
0.904 0.2945603831679781
0.904 0.294902497434143
0.904 0.2952446117003079
0.904 0.2955867259664728
0.904 0.2959288402326377
0.904 0.2962709544988026
0.905 0.2966130687649675
0.905 0.2969551830311324
0.905 0.2972972972972973
0.905 0.2976394115634622
0.905 0.2979815258296271
0.906 0.298323640095792
0.906 0.2986657543619569
0.906 0.2990078686281218
0.906 0.2993499828942867
0.906 0.2996920971604516
0.907 0.3000342114266165
0.907 0.3003763256927814
0.907 0.3007184399589463
0.907 0.3010605542251112
0.907 0.30140266849127606
0.908 0.301744782757441
0.908 0.30208689702360586
0.908 0.3024290112897708
0.908 0.30277112555593566
0.908 0.3031132398221006
0.908 0.30345535408826546
0.908 0.3037974683544304
0.909 0.30413958262059526
0.909 0.3044816968867602
0.909 0.30482381115292506
0.909 0.30516592541909
0.909 0.30550803968525486
0.909 0.3058501539514198
0.909 0.30619226821758466
0.909 0.3065343824837496
0.909 0.30687649674991446
0.909 0.3072186110160794
0.909 0.30756072528224426
0.91 0.3079028395484092
0.91 0.30824495381457406
0.91 0.308587068080739
0.91 0.30892918234690386
0.91 0.3092712966130688
0.91 0.30961341087923366
0.91 0.30995552514539854
0.911 0.31029763941156346
0.911 0.31063975367772834
0.911 0.31098186794389326
0.911 0.31132398221005814
0.911 0.31166609647622306
0.911 0.31200821074238794
0.911 0.31235032500855286
0.912 0.31269243927471774
0.912 0.31303455354088267
0.912 0.31337666780704754
0.912 0.31371878207321247
0.912 0.31406089633937734
0.912 0.31440301060554227
0.912 0.31474512487170714
0.913 0.31508723913787207
0.913 0.31542935340403694
0.913 0.31577146767020187
0.914 0.31611358193636674
0.914 0.31645569620253167
0.914 0.31679781046869654
0.914 0.31713992473486147
0.914 0.31748203900102634
0.914 0.31782415326719127
0.914 0.31816626753335614
0.914 0.31850838179952107
0.914 0.31885049606568594
0.915 0.3191926103318508
0.915 0.31953472459801574
0.915 0.3198768388641806
0.915 0.32021895313034554
0.915 0.3205610673965104
0.916 0.32090318166267534
0.916 0.3212452959288402
0.916 0.32158741019500514
0.916 0.32192952446117
0.916 0.32227163872733494
0.916 0.3226137529934998
0.917 0.32295586725966474
0.917 0.3232979815258296
0.917 0.32364009579199454
0.917 0.3239822100581594
0.917 0.32432432432432434
0.917 0.3246664385904892
0.917 0.32500855285665414
0.917 0.325350667122819
0.918 0.32569278138898394
0.918 0.3260348956551488
0.918 0.32637700992131374
0.918 0.3267191241874786
0.918 0.32706123845364354
0.918 0.3274033527198084
0.918 0.3277454669859733
0.919 0.3280875812521382
0.919 0.3284296955183031
0.919 0.328771809784468
0.919 0.3291139240506329
0.919 0.3294560383167978
0.92 0.3297981525829627
0.92 0.3301402668491276
0.92 0.3304823811152925
0.92 0.3308244953814574
0.92 0.3311666096476223
0.92 0.3315087239137872
0.92 0.3318508381799521
0.92 0.332192952446117
0.92 0.3325350667122819
0.921 0.3328771809784468
0.921 0.3332192952446117
0.921 0.3335614095107766
0.921 0.3339035237769415
0.922 0.3342456380431064
0.922 0.3345877523092713
0.922 0.3349298665754362
0.922 0.3352719808416011
0.922 0.335614095107766
0.923 0.3359562093739309
0.923 0.33629832364009576
0.923 0.3366404379062607
0.923 0.33698255217242556
0.923 0.3373246664385905
0.923 0.33766678070475536
0.924 0.3380088949709203
0.924 0.33835100923708517
0.924 0.3386931235032501
0.924 0.33903523776941497
0.924 0.3393773520355799
0.924 0.33971946630174477
0.924 0.3400615805679097
0.925 0.34040369483407457
0.925 0.3407458091002395
0.925 0.34108792336640437
0.925 0.3414300376325693
0.925 0.34177215189873417
0.925 0.3421142661648991
0.925 0.34245638043106397
0.926 0.3427984946972289
0.926 0.34314060896339377
0.926 0.3434827232295587
0.926 0.34382483749572357
0.927 0.3441669517618885
0.927 0.34450906602805337
0.927 0.3448511802942183
0.927 0.34519329456038317
0.927 0.34553540882654804
0.927 0.34587752309271297
0.927 0.34621963735887784
0.927 0.34656175162504277
0.928 0.34690386589120764
0.928 0.34724598015737257
0.928 0.34758809442353744
0.928 0.34793020868970237
0.928 0.34827232295586724
0.928 0.34861443722203217
0.929 0.34895655148819704
0.929 0.34929866575436197
0.929 0.34964078002052684
0.929 0.34998289428669177
0.93 0.35032500855285664
0.93 0.35066712281902157
0.93 0.35100923708518644
0.93 0.35135135135135137
0.93 0.35169346561751624
0.93 0.35203557988368117
0.931 0.35237769414984604
0.931 0.35271980841601097
0.931 0.35306192268217584
0.932 0.35340403694834077
0.932 0.35374615121450564
0.932 0.3540882654806705
0.932 0.35443037974683544
0.932 0.3547724940130003
0.933 0.35511460827916524
0.933 0.3554567225453301
0.934 0.35579883681149505
0.934 0.3561409510776599
0.934 0.35648306534382485
0.935 0.3568251796099897
0.935 0.35716729387615465
0.935 0.3575094081423195
0.935 0.35785152240848445
0.936 0.3581936366746493
0.936 0.35853575094081425
0.936 0.3588778652069791
0.937 0.35921997947314405
0.937 0.3595620937393089
0.938 0.35990420800547385
0.938 0.3602463222716387
0.938 0.36058843653780365
0.938 0.3609305508039685
0.938 0.36127266507013345
0.939 0.3616147793362983
0.939 0.36195689360246325
0.94 0.3622990078686281
0.94 0.36264112213479305
0.94 0.3629832364009579
0.94 0.3633253506671228
0.94 0.3636674649332877
0.94 0.3640095791994526
0.941 0.3643516934656175
0.941 0.3646938077317824
0.942 0.3650359219979473
0.942 0.3653780362641122
0.942 0.3657201505302771
0.942 0.366062264796442
0.942 0.3664043790626069
0.942 0.3667464933287718
0.943 0.3670886075949367
0.943 0.3674307218611016
0.943 0.3677728361272665
0.944 0.3681149503934314
0.944 0.3684570646595963
0.944 0.3687991789257612
0.944 0.3691412931919261
0.944 0.369483407458091
0.945 0.3698255217242559
0.945 0.3701676359904208
0.945 0.3705097502565857
0.945 0.3708518645227506
0.946 0.3711939787889155
0.946 0.3715360930550804
0.946 0.37187820732124527
0.947 0.3722203215874102
0.947 0.37256243585357507
0.947 0.37290455011974
0.948 0.37324666438590487
0.948 0.3735887786520698
0.948 0.37393089291823467
0.948 0.3742730071843996
0.949 0.37461512145056447
0.949 0.3749572357167294
0.949 0.37529934998289427
0.949 0.3756414642490592
0.949 0.37598357851522407
0.95 0.376325692781389
0.95 0.37666780704755387
0.95 0.3770099213137188
0.95 0.37735203557988367
0.952 0.3776941498460486
0.952 0.37803626411221347
0.952 0.3783783783783784
0.953 0.37872049264454327
0.953 0.3790626069107082
0.953 0.37940472117687307
0.953 0.379746835443038
0.953 0.3800889497092029
0.954 0.3804310639753678
0.954 0.3807731782415327
0.955 0.38111529250769755
0.955 0.3814574067738625
0.955 0.38179952104002735
0.955 0.3821416353061923
0.955 0.38248374957235715
0.956 0.3828258638385221
0.956 0.38316797810468695
0.957 0.3835100923708519
0.957 0.38385220663701675
0.957 0.3841943209031817
0.957 0.38453643516934655
0.958 0.3848785494355115
0.958 0.38522066370167635
0.958 0.3855627779678413
0.958 0.38590489223400615
0.958 0.3862470065001711
0.958 0.38658912076633595
0.959 0.3869312350325009
0.959 0.38727334929866575
0.959 0.3876154635648307
0.959 0.38795757783099555
0.96 0.3882996920971605
0.96 0.38864180636332535
0.96 0.3889839206294903
0.96 0.38932603489565515
0.96 0.38966814916182
0.962 0.39001026342798495
0.962 0.3903523776941498
0.962 0.39069449196031475
0.963 0.3910366062264796
0.963 0.39137872049264455
0.963 0.3917208347588094
0.963 0.39206294902497435
0.963 0.3924050632911392
0.963 0.39274717755730415
0.964 0.393089291823469
0.964 0.39343140608963395
0.964 0.3937735203557988
0.964 0.39411563462196375
0.965 0.3944577488881286
0.965 0.39479986315429355
0.965 0.3951419774204584
0.965 0.39548409168662335
0.965 0.3958262059527882
0.965 0.39616832021895315
0.966 0.396510434485118
0.966 0.39685254875128295
0.967 0.3971946630174478
0.967 0.39753677728361275
0.967 0.3978788915497776
0.967 0.39822100581594255
0.968 0.3985631200821074
0.968 0.3989052343482723
0.968 0.3992473486144372
0.968 0.3995894628806021
0.968 0.399931577146767
0.969 0.4002736914129319
0.969 0.4006158056790968
0.969 0.4009579199452617
0.97 0.4013000342114266
0.97 0.4016421484775915
0.97 0.4019842627437564
0.97 0.4023263770099213
0.97 0.4026684912760862
0.97 0.4030106055422511
0.971 0.403352719808416
0.971 0.4036948340745809
0.972 0.4040369483407458
0.972 0.4043790626069107
0.972 0.4047211768730756
0.972 0.4050632911392405
0.973 0.40540540540540543
0.973 0.4057475196715703
0.973 0.40608963393773523
0.973 0.4064317482039001
0.974 0.40677386247006503
0.974 0.4071159767362299
0.974 0.4074580910023948
0.975 0.4078002052685597
0.975 0.4081423195347246
0.975 0.4084844338008895
0.976 0.4088265480670544
0.977 0.4091686623332193
0.977 0.4095107765993842
0.977 0.4098528908655491
0.977 0.410195005131714
0.977 0.4105371193978789
0.977 0.4108792336640438
0.978 0.4112213479302087
0.978 0.4115634621963736
0.978 0.4119055764625385
0.978 0.4122476907287034
0.978 0.4125898049948683
0.978 0.4129319192610332
0.979 0.4132740335271981
0.979 0.413616147793363
0.98 0.4139582620595279
0.98 0.4143003763256928
0.98 0.4146424905918577
0.98 0.4149846048580226
0.98 0.4153267191241875
0.98 0.4156688333903524
0.981 0.41601094765651725
0.981 0.4163530619226822
0.981 0.41669517618884705
0.982 0.417037290455012
0.982 0.41737940472117685
0.982 0.4177215189873418
0.983 0.41806363325350665
0.983 0.4184057475196716
0.983 0.41874786178583645
0.983 0.4190899760520014
0.983 0.41943209031816625
0.983 0.4197742045843312
0.984 0.42011631885049605
0.984 0.420458433116661
0.984 0.42080054738282585
0.984 0.4211426616489908
0.984 0.42148477591515565
0.984 0.4218268901813206
0.984 0.42216900444748545
0.984 0.4225111187136504
0.985 0.42285323297981525
0.985 0.4231953472459802
0.985 0.42353746151214505
0.985 0.42387957577831
0.985 0.42422169004447485
0.985 0.4245638043106398
0.986 0.42490591857680465
0.987 0.4252480328429695
0.988 0.42559014710913445
0.988 0.4259322613752993
0.988 0.42627437564146425
0.989 0.4266164899076291
0.989 0.42695860417379405
0.989 0.4273007184399589
0.99 0.42764283270612385
0.99 0.4279849469722887
0.99 0.42832706123845365
0.99 0.4286691755046185
0.99 0.42901128977078345
0.99 0.4293534040369483
0.99 0.42969551830311326
0.991 0.4300376325692781
0.991 0.43037974683544306
0.991 0.43072186110160793
0.991 0.43106397536777286
0.992 0.43140608963393773
0.992 0.43174820390010266
0.993 0.43209031816626753
0.994 0.43243243243243246
0.994 0.43277454669859733
0.995 0.43311666096476226
0.997 0.43345877523092713
0.997 0.433800889497092
0.997 0.43414300376325693
0.997 0.4344851180294218
0.998 0.43482723229558673
0.998 0.4351693465617516
0.999 0.43551146082791653
1.0 0.4358535750940814
1.0 0.43619568936024633
1.0 0.4365378036264112
1.0 0.43687991789257613
1.001 0.437222032158741
1.001 0.43756414642490593
1.001 0.4379062606910708
1.002 0.43824837495723573
1.002 0.4385904892234006
1.002 0.43893260348956553
1.002 0.4392747177557304
1.003 0.43961683202189533
1.003 0.4399589462880602
1.003 0.44030106055422513
1.005 0.44064317482039
1.006 0.44098528908655493
1.007 0.4413274033527198
1.007 0.44166951761888473
1.008 0.4420116318850496
1.008 0.44235374615121453
1.008 0.4426958604173794
1.009 0.4430379746835443
1.009 0.4433800889497092
1.009 0.4437222032158741
1.009 0.444064317482039
1.01 0.4444064317482039
1.011 0.4447485460143688
1.011 0.4450906602805337
1.011 0.4454327745466986
1.011 0.4457748888128635
1.011 0.4461170030790284
1.011 0.4464591173451933
1.012 0.4468012316113582
1.012 0.4471433458775231
1.012 0.447485460143688
1.012 0.4478275744098529
1.012 0.4481696886760178
1.013 0.4485118029421827
1.014 0.4488539172083476
1.014 0.4491960314745125
1.014 0.4495381457406774
1.015 0.4498802600068423
1.016 0.4502223742730072
1.016 0.4505644885391721
1.017 0.450906602805337
1.018 0.4512487170715019
1.018 0.45159083133766675
1.018 0.4519329456038317
1.018 0.45227505986999655
1.02 0.4526171741361615
1.021 0.45295928840232635
1.021 0.4533014026684913
1.021 0.45364351693465615
1.022 0.4539856312008211
1.022 0.45432774546698595
1.023 0.4546698597331509
1.023 0.45501197399931576
1.023 0.4553540882654807
1.024 0.45569620253164556
1.025 0.4560383167978105
1.026 0.45638043106397536
1.027 0.4567225453301403
1.028 0.45706465959630516
1.028 0.4574067738624701
1.029 0.45774888812863496
1.029 0.4580910023947999
1.029 0.45843311666096476
1.029 0.4587752309271297
1.03 0.45911734519329456
1.031 0.4594594594594595
1.032 0.45980157372562436
1.032 0.4601436879917893
1.032 0.46048580225795416
1.033 0.46082791652411903
1.035 0.46117003079028396
1.036 0.46151214505644883
1.037 0.46185425932261376
1.037 0.46219637358877863
1.038 0.46253848785494356
1.039 0.46288060212110843
1.039 0.46322271638727336
1.039 0.46356483065343823
1.04 0.46390694491960316
1.04 0.46424905918576803
1.041 0.46459117345193296
1.041 0.46493328771809783
1.041 0.46527540198426276
1.042 0.46561751625042763
1.042 0.46595963051659256
1.042 0.46630174478275743
1.042 0.46664385904892236
1.044 0.46698597331508723
1.045 0.46732808758125216
1.046 0.46767020184741703
1.047 0.46801231611358196
1.047 0.46835443037974683
1.048 0.46869654464591176
1.048 0.46903865891207663
1.048 0.4693807731782415
1.051 0.46972288744440643
1.052 0.4700650017105713
1.052 0.47040711597673623
1.052 0.4707492302429011
1.053 0.47109134450906603
1.053 0.4714334587752309
1.054 0.47177557304139583
1.054 0.4721176873075607
1.055 0.47245980157372564
1.055 0.4728019158398905
1.056 0.47314403010605544
1.057 0.4734861443722203
1.057 0.47382825863838524
1.057 0.4741703729045501
1.058 0.47451248717071504
1.058 0.4748546014368799
1.058 0.47519671570304484
1.059 0.4755388299692097
1.059 0.47588094423537464
1.059 0.4762230585015395
1.059 0.47656517276770444
1.06 0.4769072870338693
1.061 0.47724940130003424
1.061 0.4775915155661991
1.061 0.477933629832364
1.062 0.4782757440985289
1.063 0.4786178583646938
1.063 0.4789599726308587
1.063 0.4793020868970236
1.065 0.4796442011631885
1.066 0.4799863154293534
1.066 0.4803284296955183
1.066 0.4806705439616832
1.066 0.4810126582278481
1.066 0.481354772494013
1.067 0.4816968867601779
1.067 0.4820390010263428
1.069 0.4823811152925077
1.07 0.4827232295586726
1.072 0.4830653438248375
1.074 0.4834074580910024
1.074 0.4837495723571673
1.074 0.4840916866233322
1.074 0.4844338008894971
1.074 0.484775915155662
1.075 0.4851180294218269
1.075 0.4854601436879918
1.076 0.4858022579541567
1.076 0.4861443722203216
1.076 0.4864864864864865
1.076 0.4868286007526514
1.077 0.48717071501881626
1.078 0.4875128292849812
1.078 0.48785494355114606
1.079 0.488197057817311
1.079 0.48853917208347586
1.079 0.4888812863496408
1.08 0.48922340061580566
1.08 0.4895655148819706
1.081 0.48990762914813546
1.081 0.4902497434143004
1.083 0.49059185768046526
1.083 0.4909339719466302
1.085 0.49127608621279506
1.085 0.49161820047896
1.087 0.49196031474512486
1.087 0.4923024290112898
1.088 0.49264454327745466
1.088 0.4929866575436196
1.09 0.49332877180978446
1.09 0.4936708860759494
1.092 0.49401300034211426
1.094 0.4943551146082792
1.094 0.49469722887444406
1.094 0.495039343140609
1.095 0.49538145740677386
1.095 0.49572357167293873
1.095 0.49606568593910366
1.096 0.49640780020526853
1.097 0.49674991447143346
1.097 0.49709202873759833
1.097 0.49743414300376326
1.097 0.49777625726992814
1.098 0.49811837153609306
1.098 0.49846048580225794
1.098 0.49880260006842286
1.098 0.49914471433458774
1.099 0.49948682860075266
1.1 0.49982894286691754
1.1 0.5001710571330824
1.1 0.5005131713992473
1.101 0.5008552856654123
1.101 0.5011973999315772
1.101 0.501539514197742
1.104 0.5018816284639069
1.104 0.5022237427300719
1.105 0.5025658569962368
1.106 0.5029079712624016
1.107 0.5032500855285665
1.107 0.5035921997947315
1.107 0.5039343140608964
1.107 0.5042764283270612
1.109 0.5046185425932261
1.11 0.5049606568593911
1.11 0.5053027711255559
1.111 0.5056448853917208
1.111 0.5059869996578857
1.111 0.5063291139240507
1.113 0.5066712281902155
1.115 0.5070133424563804
1.115 0.5073554567225453
1.115 0.5076975709887103
1.117 0.5080396852548751
1.118 0.50838179952104
1.118 0.5087239137872049
1.118 0.5090660280533699
1.118 0.5094081423195347
1.118 0.5097502565856996
1.119 0.5100923708518645
1.12 0.5104344851180295
1.12 0.5107765993841943
1.121 0.5111187136503592
1.121 0.5114608279165241
1.122 0.5118029421826891
1.124 0.5121450564488539
1.124 0.5124871707150188
1.125 0.5128292849811837
1.126 0.5131713992473487
1.126 0.5135135135135135
1.126 0.5138556277796784
1.126 0.5141977420458433
1.127 0.5145398563120082
1.127 0.5148819705781731
1.127 0.515224084844338
1.128 0.5155661991105029
1.128 0.5159083133766678
1.128 0.5162504276428327
1.128 0.5165925419089976
1.128 0.5169346561751625
1.128 0.5172767704413274
1.129 0.5176188847074923
1.129 0.5179609989736572
1.13 0.5183031132398221
1.13 0.518645227505987
1.131 0.5189873417721519
1.131 0.5193294560383168
1.131 0.5196715703044817
1.132 0.5200136845706466
1.133 0.5203557988368115
1.134 0.5206979131029764
1.135 0.5210400273691413
1.135 0.5213821416353062
1.135 0.5217242559014711
1.135 0.522066370167636
1.137 0.5224084844338008
1.138 0.5227505986999658
1.138 0.5230927129661307
1.138 0.5234348272322956
1.139 0.5237769414984604
1.14 0.5241190557646254
1.141 0.5244611700307903
1.142 0.5248032842969552
1.143 0.52514539856312
1.143 0.525487512829285
1.144 0.5258296270954499
1.144 0.5261717413616148
1.144 0.5265138556277796
1.145 0.5268559698939446
1.145 0.5271980841601095
1.146 0.5275401984262744
1.146 0.5278823126924392
1.147 0.5282244269586042
1.148 0.5285665412247691
1.148 0.528908655490934
1.149 0.5292507697570988
1.149 0.5295928840232638
1.15 0.5299349982894287
1.151 0.5302771125555936
1.151 0.5306192268217584
1.151 0.5309613410879234
1.151 0.5313034553540883
1.152 0.5316455696202531
1.152 0.531987683886418
1.153 0.532329798152583
1.154 0.5326719124187479
1.155 0.5330140266849127
1.156 0.5333561409510776
1.156 0.5336982552172426
1.156 0.5340403694834075
1.157 0.5343824837495723
1.157 0.5347245980157372
1.157 0.5350667122819022
1.157 0.5354088265480671
1.157 0.5357509408142319
1.157 0.5360930550803968
1.158 0.5364351693465618
1.158 0.5367772836127267
1.159 0.5371193978788915
1.16 0.5374615121450564
1.16 0.5378036264112214
1.16 0.5381457406773863
1.16 0.5384878549435511
1.16 0.538829969209716
1.16 0.539172083475881
1.161 0.5395141977420459
1.161 0.5398563120082107
1.161 0.5401984262743756
1.161 0.5405405405405406
1.162 0.5408826548067054
1.162 0.5412247690728703
1.162 0.5415668833390352
1.162 0.5419089976052002
1.162 0.542251111871365
1.163 0.5425932261375299
1.163 0.5429353404036948
1.163 0.5432774546698598
1.164 0.5436195689360246
1.164 0.5439616832021895
1.164 0.5443037974683544
1.164 0.5446459117345194
1.165 0.5449880260006842
1.165 0.5453301402668491
1.165 0.545672254533014
1.165 0.546014368799179
1.165 0.5463564830653438
1.167 0.5466985973315087
1.167 0.5470407115976736
1.167 0.5473828258638386
1.167 0.5477249401300034
1.167 0.5480670543961683
1.167 0.5484091686623332
1.167 0.5487512829284981
1.168 0.549093397194663
1.168 0.5494355114608279
1.168 0.5497776257269928
1.17 0.5501197399931577
1.17 0.5504618542593226
1.171 0.5508039685254875
1.172 0.5511460827916524
1.172 0.5514881970578173
1.172 0.5518303113239822
1.173 0.5521724255901471
1.173 0.552514539856312
1.173 0.5528566541224769
1.174 0.5531987683886418
1.175 0.5535408826548067
1.176 0.5538829969209716
1.176 0.5542251111871365
1.176 0.5545672254533014
1.176 0.5549093397194663
1.176 0.5552514539856312
1.177 0.5555935682517961
1.177 0.555935682517961
1.177 0.5562777967841259
1.178 0.5566199110502908
1.178 0.5569620253164557
1.178 0.5573041395826206
1.178 0.5576462538487855
1.178 0.5579883681149503
1.179 0.5583304823811153
1.179 0.5586725966472802
1.179 0.5590147109134451
1.18 0.5593568251796099
1.18 0.5596989394457749
1.18 0.5600410537119398
1.181 0.5603831679781047
1.181 0.5607252822442695
1.181 0.5610673965104345
1.182 0.5614095107765994
1.183 0.5617516250427643
1.183 0.5620937393089291
1.183 0.5624358535750941
1.183 0.562777967841259
1.183 0.5631200821074239
1.183 0.5634621963735887
1.184 0.5638043106397537
1.184 0.5641464249059186
1.184 0.5644885391720835
1.184 0.5648306534382483
1.184 0.5651727677044133
1.184 0.5655148819705782
1.184 0.5658569962367431
1.185 0.5661991105029079
1.186 0.5665412247690729
1.186 0.5668833390352378
1.186 0.5672254533014026
1.187 0.5675675675675675
1.187 0.5679096818337325
1.188 0.5682517960998974
1.188 0.5685939103660622
1.188 0.5689360246322271
1.189 0.5692781388983921
1.189 0.569620253164557
1.189 0.5699623674307218
1.189 0.5703044816968867
1.19 0.5706465959630517
1.19 0.5709887102292166
1.19 0.5713308244953814
1.19 0.5716729387615463
1.191 0.5720150530277113
1.191 0.5723571672938762
1.192 0.572699281560041
1.192 0.573041395826206
1.192 0.5733835100923709
1.192 0.5737256243585358
1.192 0.5740677386247006
1.193 0.5744098528908655
1.193 0.5747519671570305
1.193 0.5750940814231954
1.194 0.5754361956893602
1.194 0.5757783099555251
1.194 0.5761204242216901
1.194 0.5764625384878549
1.195 0.5768046527540198
1.195 0.5771467670201847
1.196 0.5774888812863497
1.197 0.5778309955525145
1.197 0.5781731098186794
1.197 0.5785152240848443
1.198 0.5788573383510093
1.198 0.5791994526171741
1.198 0.579541566883339
1.199 0.579883681149504
1.199 0.5802257954156689
1.199 0.5805679096818337
1.2 0.5809100239479986
1.2 0.5812521382141635
1.2 0.5815942524803285
1.2 0.5819363667464933
1.201 0.5822784810126582
1.201 0.5826205952788232
1.201 0.5829627095449881
1.201 0.5833048238111529
1.201 0.5836469380773178
1.202 0.5839890523434828
1.202 0.5843311666096476
1.202 0.5846732808758125
1.202 0.5850153951419774
1.202 0.5853575094081424
1.203 0.5856996236743072
1.203 0.5860417379404721
1.204 0.586383852206637
1.204 0.586725966472802
1.204 0.5870680807389668
1.205 0.5874101950051317
1.206 0.5877523092712966
1.206 0.5880944235374616
1.206 0.5884365378036264
1.206 0.5887786520697913
1.207 0.5891207663359562
1.207 0.5894628806021212
1.208 0.589804994868286
1.208 0.5901471091344509
1.208 0.5904892234006158
1.208 0.5908313376667808
1.209 0.5911734519329456
1.209 0.5915155661991105
1.209 0.5918576804652754
1.21 0.5921997947314404
1.21 0.5925419089976052
1.211 0.5928840232637701
1.211 0.593226137529935
1.212 0.5935682517960998
1.212 0.5939103660622648
1.212 0.5942524803284297
1.212 0.5945945945945946
1.213 0.5949367088607594
1.213 0.5952788231269244
1.213 0.5956209373930893
1.213 0.5959630516592542
1.213 0.596305165925419
1.214 0.596647280191584
1.214 0.5969893944577489
1.214 0.5973315087239138
1.215 0.5976736229900786
1.216 0.5980157372562436
1.217 0.5983578515224085
1.217 0.5986999657885734
1.218 0.5990420800547382
1.218 0.5993841943209032
1.218 0.5997263085870681
1.218 0.600068422853233
1.219 0.6004105371193978
1.22 0.6007526513855628
1.221 0.6010947656517277
1.221 0.6014368799178926
1.221 0.6017789941840574
1.221 0.6021211084502224
1.222 0.6024632227163873
1.223 0.6028053369825521
1.224 0.603147451248717
1.224 0.603489565514882
1.224 0.6038316797810469
1.225 0.6041737940472117
1.225 0.6045159083133766
1.225 0.6048580225795416
1.225 0.6052001368457065
1.225 0.6055422511118713
1.226 0.6058843653780362
1.226 0.6062264796442012
1.227 0.6065685939103661
1.227 0.6069107081765309
1.227 0.6072528224426958
1.227 0.6075949367088608
1.227 0.6079370509750257
1.227 0.6082791652411905
1.228 0.6086212795073555
1.229 0.6089633937735204
1.23 0.6093055080396853
1.23 0.6096476223058501
1.23 0.609989736572015
1.23 0.61033185083818
1.23 0.6106739651043448
1.23 0.6110160793705097
1.231 0.6113581936366747
1.231 0.6117003079028396
1.231 0.6120424221690044
1.232 0.6123845364351693
1.232 0.6127266507013343
1.232 0.6130687649674992
1.232 0.613410879233664
1.232 0.6137529934998289
1.233 0.6140951077659939
1.233 0.6144372220321588
1.234 0.6147793362983236
1.234 0.6151214505644885
1.234 0.6154635648306535
1.235 0.6158056790968184
1.235 0.6161477933629832
1.235 0.6164899076291481
1.235 0.616832021895313
1.235 0.617174136161478
1.235 0.6175162504276428
1.236 0.6178583646938077
1.236 0.6182004789599727
1.237 0.6185425932261376
1.238 0.6188847074923024
1.238 0.6192268217584673
1.239 0.6195689360246323
1.239 0.6199110502907971
1.239 0.620253164556962
1.239 0.6205952788231269
1.239 0.6209373930892919
1.239 0.6212795073554567
1.239 0.6216216216216216
1.24 0.6219637358877865
1.241 0.6223058501539515
1.241 0.6226479644201163
1.242 0.6229900786862812
1.242 0.6233321929524461
1.242 0.6236743072186111
1.242 0.6240164214847759
1.243 0.6243585357509408
1.243 0.6247006500171057
1.244 0.6250427642832707
1.244 0.6253848785494355
1.244 0.6257269928156004
1.244 0.6260691070817653
1.244 0.6264112213479303
1.245 0.6267533356140951
1.245 0.62709544988026
1.245 0.6274375641464249
1.245 0.6277796784125899
1.246 0.6281217926787547
1.246 0.6284639069449196
1.247 0.6288060212110845
1.247 0.6291481354772493
1.247 0.6294902497434143
1.248 0.6298323640095792
1.248 0.6301744782757441
1.248 0.630516592541909
1.249 0.6308587068080739
1.25 0.6312008210742388
1.251 0.6315429353404037
1.251 0.6318850496065685
1.251 0.6322271638727335
1.252 0.6325692781388984
1.252 0.6329113924050633
1.252 0.6332535066712282
1.253 0.6335956209373931
1.253 0.633937735203558
1.254 0.6342798494697229
1.254 0.6346219637358878
1.254 0.6349640780020527
1.259 0.6353061922682176
1.259 0.6356483065343825
1.261 0.6359904208005474
1.261 0.6363325350667123
1.261 0.6366746493328772
1.262 0.6370167635990421
1.262 0.637358877865207
1.262 0.6377009921313719
1.263 0.6380431063975368
1.264 0.6383852206637016
1.265 0.6387273349298666
1.265 0.6390694491960315
1.266 0.6394115634621964
1.267 0.6397536777283612
1.267 0.6400957919945262
1.267 0.6404379062606911
1.268 0.640780020526856
1.268 0.6411221347930208
1.27 0.6414642490591858
1.27 0.6418063633253507
1.27 0.6421484775915156
1.271 0.6424905918576804
1.271 0.6428327061238454
1.272 0.6431748203900103
1.273 0.6435169346561752
1.274 0.64385904892234
1.274 0.644201163188505
1.274 0.6445432774546699
1.275 0.6448853917208348
1.275 0.6452275059869996
1.277 0.6455696202531646
1.277 0.6459117345193295
1.277 0.6462538487854943
1.279 0.6465959630516592
1.279 0.6469380773178242
1.279 0.6472801915839891
1.28 0.6476223058501539
1.281 0.6479644201163188
1.282 0.6483065343824838
1.283 0.6486486486486487
1.283 0.6489907629148135
1.284 0.6493328771809784
1.284 0.6496749914471434
1.285 0.6500171057133083
1.285 0.6503592199794731
1.285 0.650701334245638
1.285 0.651043448511803
1.287 0.6513855627779679
1.289 0.6517276770441327
1.289 0.6520697913102976
1.29 0.6524119055764626
1.29 0.6527540198426275
1.291 0.6530961341087923
1.291 0.6534382483749572
1.293 0.6537803626411222
1.293 0.6541224769072871
1.294 0.6544645911734519
1.294 0.6548067054396168
1.295 0.6551488197057818
1.295 0.6554909339719466
1.296 0.6558330482381115
1.296 0.6561751625042764
1.297 0.6565172767704414
1.297 0.6568593910366062
1.297 0.6572015053027711
1.297 0.657543619568936
1.297 0.657885733835101
1.299 0.6582278481012658
1.3 0.6585699623674307
1.3 0.6589120766335956
1.3 0.6592541908997606
1.3 0.6595963051659254
1.301 0.6599384194320903
1.302 0.6602805336982552
1.303 0.6606226479644202
1.303 0.660964762230585
1.304 0.6613068764967499
1.304 0.6616489907629148
1.306 0.6619911050290798
1.306 0.6623332192952446
1.308 0.6626753335614095
1.308 0.6630174478275744
1.309 0.6633595620937394
1.311 0.6637016763599042
1.311 0.6640437906260691
1.311 0.664385904892234
1.311 0.6647280191583989
1.312 0.6650701334245638
1.312 0.6654122476907287
1.314 0.6657543619568936
1.314 0.6660964762230585
1.317 0.6664385904892234
1.317 0.6667807047553883
1.318 0.6671228190215532
1.318 0.667464933287718
1.318 0.667807047553883
1.318 0.6681491618200479
1.319 0.6684912760862128
1.32 0.6688333903523777
1.32 0.6691755046185426
1.321 0.6695176188847075
1.321 0.6698597331508724
1.321 0.6702018474170373
1.321 0.6705439616832022
1.321 0.6708860759493671
1.321 0.671228190215532
1.322 0.6715703044816969
1.322 0.6719124187478618
1.323 0.6722545330140267
1.326 0.6725966472801915
1.327 0.6729387615463565
1.327 0.6732808758125214
1.329 0.6736229900786863
1.329 0.6739651043448511
1.33 0.6743072186110161
1.331 0.674649332877181
1.332 0.6749914471433459
1.332 0.6753335614095107
1.333 0.6756756756756757
1.335 0.6760177899418406
1.335 0.6763599042080055
1.335 0.6767020184741703
1.336 0.6770441327403353
1.336 0.6773862470065002
1.336 0.6777283612726651
1.336 0.6780704755388299
1.337 0.6784125898049949
1.338 0.6787547040711598
1.339 0.6790968183373247
1.34 0.6794389326034895
1.34 0.6797810468696545
1.341 0.6801231611358194
1.344 0.6804652754019843
1.344 0.6808073896681491
1.345 0.6811495039343141
1.347 0.681491618200479
1.347 0.6818337324666438
1.35 0.6821758467328087
1.35 0.6825179609989737
1.35 0.6828600752651386
1.352 0.6832021895313034
1.352 0.6835443037974683
1.353 0.6838864180636333
1.354 0.6842285323297982
1.355 0.684570646595963
1.355 0.6849127608621279
1.356 0.6852548751282929
1.356 0.6855969893944578
1.359 0.6859391036606226
1.359 0.6862812179267875
1.36 0.6866233321929525
1.36 0.6869654464591174
1.361 0.6873075607252822
1.361 0.6876496749914471
1.361 0.6879917892576121
1.362 0.688333903523777
1.363 0.6886760177899418
1.364 0.6890181320561067
1.365 0.6893602463222717
1.365 0.6897023605884366
1.365 0.6900444748546014
1.365 0.6903865891207663
1.366 0.6907287033869313
1.366 0.6910708176530961
1.367 0.691412931919261
1.368 0.6917550461854259
1.369 0.6920971604515909
1.369 0.6924392747177557
1.369 0.6927813889839206
1.37 0.6931235032500855
1.371 0.6934656175162505
1.371 0.6938077317824153
1.372 0.6941498460485802
1.373 0.6944919603147451
1.375 0.6948340745809101
1.375 0.6951761888470749
1.376 0.6955183031132398
1.378 0.6958604173794047
1.38 0.6962025316455697
1.38 0.6965446459117345
1.383 0.6968867601778994
1.383 0.6972288744440643
1.384 0.6975709887102293
1.384 0.6979131029763941
1.384 0.698255217242559
1.385 0.6985973315087239
1.386 0.6989394457748889
1.387 0.6992815600410537
1.39 0.6996236743072186
1.391 0.6999657885733835
1.393 0.7003079028395484
1.394 0.7006500171057133
1.396 0.7009921313718782
1.396 0.7013342456380431
1.396 0.701676359904208
1.396 0.7020184741703729
1.396 0.7023605884365378
1.397 0.7027027027027027
1.398 0.7030448169688676
1.399 0.7033869312350325
1.399 0.7037290455011974
1.4 0.7040711597673623
1.4 0.7044132740335272
1.401 0.7047553882996921
1.402 0.705097502565857
1.403 0.7054396168320219
1.406 0.7057817310981868
1.407 0.7061238453643517
1.408 0.7064659596305166
1.41 0.7068080738966815
1.411 0.7071501881628464
1.412 0.7074923024290113
1.412 0.7078344166951762
1.414 0.708176530961341
1.415 0.708518645227506
1.416 0.7088607594936709
1.417 0.7092028737598358
1.418 0.7095449880260006
1.418 0.7098871022921656
1.42 0.7102292165583305
1.421 0.7105713308244954
1.422 0.7109134450906602
1.425 0.7112555593568252
1.426 0.7115976736229901
1.428 0.711939787889155
1.43 0.7122819021553198
1.433 0.7126240164214848
1.435 0.7129661306876497
1.436 0.7133082449538146
1.436 0.7136503592199794
1.437 0.7139924734861444
1.437 0.7143345877523093
1.438 0.7146767020184742
1.439 0.715018816284639
1.441 0.715360930550804
1.442 0.7157030448169689
1.443 0.7160451590831338
1.445 0.7163872733492986
1.445 0.7167293876154636
1.448 0.7170715018816285
1.449 0.7174136161477933
1.451 0.7177557304139582
1.452 0.7180978446801232
1.452 0.7184399589462881
1.456 0.7187820732124529
1.456 0.7191241874786178
1.458 0.7194663017447828
1.458 0.7198084160109477
1.462 0.7201505302771125
1.465 0.7204926445432774
1.465 0.7208347588094424
1.469 0.7211768730756073
1.47 0.7215189873417721
1.473 0.721861101607937
1.474 0.722203215874102
1.477 0.7225453301402669
1.48 0.7228874444064317
1.484 0.7232295586725966
1.485 0.7235716729387616
1.485 0.7239137872049265
1.485 0.7242559014710913
1.488 0.7245980157372562
1.489 0.7249401300034212
1.49 0.7252822442695861
1.491 0.7256243585357509
1.491 0.7259664728019158
1.492 0.7263085870680808
1.492 0.7266507013342456
1.493 0.7269928156004105
1.496 0.7273349298665754
1.496 0.7276770441327404
1.497 0.7280191583989052
1.498 0.7283612726650701
1.5 0.728703386931235
1.5 0.7290455011974
1.502 0.7293876154635648
1.502 0.7297297297297297
1.505 0.7300718439958946
1.506 0.7304139582620596
1.506 0.7307560725282244
1.506 0.7310981867943893
1.506 0.7314403010605542
1.513 0.7317824153267192
1.513 0.732124529592884
1.515 0.7324666438590489
1.516 0.7328087581252138
1.517 0.7331508723913788
1.517 0.7334929866575436
1.519 0.7338351009237085
1.529 0.7341772151898734
1.529 0.7345193294560383
1.531 0.7348614437222032
1.532 0.7352035579883681
1.532 0.735545672254533
1.533 0.7358877865206979
1.534 0.7362299007868628
1.542 0.7365720150530277
1.545 0.7369141293191926
1.545 0.7372562435853575
1.548 0.7375983578515224
1.55 0.7379404721176873
1.551 0.7382825863838522
1.551 0.7386247006500171
1.554 0.738966814916182
1.555 0.7393089291823469
1.556 0.7396510434485118
1.557 0.7399931577146767
1.558 0.7403352719808416
1.561 0.7406773862470065
1.561 0.7410195005131714
1.564 0.7413616147793363
1.566 0.7417037290455012
1.566 0.7420458433116661
1.567 0.742387957577831
1.567 0.7427300718439959
1.578 0.7430721861101608
1.579 0.7434143003763257
1.581 0.7437564146424905
1.581 0.7440985289086555
1.583 0.7444406431748204
1.583 0.7447827574409853
1.585 0.7451248717071501
1.585 0.7454669859733151
1.586 0.74580910023948
1.586 0.7461512145056449
1.587 0.7464933287718097
1.591 0.7468354430379747
1.592 0.7471775573041396
1.594 0.7475196715703045
1.595 0.7478617858364693
1.598 0.7482039001026343
1.599 0.7485460143687992
1.6 0.7488881286349641
1.6 0.7492302429011289
1.601 0.7495723571672939
1.603 0.7499144714334588
1.604 0.7502565856996237
1.605 0.7505986999657885
1.606 0.7509408142319535
1.606 0.7512829284981184
1.606 0.7516250427642833
1.613 0.7519671570304481
1.618 0.7523092712966131
1.619 0.752651385562778
1.62 0.7529934998289428
1.621 0.7533356140951077
1.622 0.7536777283612727
1.622 0.7540198426274376
1.624 0.7543619568936024
1.624 0.7547040711597673
1.626 0.7550461854259323
1.627 0.7553882996920972
1.63 0.755730413958262
1.631 0.7560725282244269
1.636 0.7564146424905919
1.638 0.7567567567567568
1.641 0.7570988710229216
1.641 0.7574409852890865
1.642 0.7577830995552515
1.644 0.7581252138214164
1.644 0.7584673280875812
1.645 0.7588094423537461
1.648 0.7591515566199111
1.648 0.759493670886076
1.65 0.7598357851522408
1.651 0.7601778994184057
1.652 0.7605200136845707
1.653 0.7608621279507356
1.654 0.7612042422169004
1.655 0.7615463564830653
1.66 0.7618884707492303
1.662 0.7622305850153951
1.663 0.76257269928156
1.668 0.762914813547725
1.672 0.7632569278138899
1.672 0.7635990420800547
1.677 0.7639411563462196
1.677 0.7642832706123845
1.678 0.7646253848785495
1.678 0.7649674991447143
1.682 0.7653096134108792
1.684 0.7656517276770441
1.684 0.7659938419432091
1.686 0.7663359562093739
1.686 0.7666780704755388
1.689 0.7670201847417037
1.69 0.7673622990078687
1.691 0.7677044132740335
1.693 0.7680465275401984
1.697 0.7683886418063633
1.701 0.7687307560725283
1.701 0.7690728703386931
1.702 0.769414984604858
1.704 0.769757098871023
1.705 0.7700992131371878
1.705 0.7704413274033527
1.707 0.7707834416695176
1.707 0.7711255559356825
1.708 0.7714676702018474
1.709 0.7718097844680123
1.71 0.7721518987341772
1.71 0.7724940130003422
1.711 0.772836127266507
1.711 0.7731782415326719
1.712 0.7735203557988368
1.713 0.7738624700650018
1.714 0.7742045843311666
1.716 0.7745466985973315
1.716 0.7748888128634964
1.717 0.7752309271296614
1.718 0.7755730413958262
1.719 0.7759151556619911
1.72 0.776257269928156
1.723 0.776599384194321
1.728 0.7769414984604858
1.728 0.7772836127266507
1.729 0.7776257269928156
1.729 0.7779678412589806
1.73 0.7783099555251454
1.741 0.7786520697913103
1.745 0.7789941840574752
1.747 0.77933629832364
1.747 0.779678412589805
1.752 0.7800205268559699
1.754 0.7803626411221348
1.755 0.7807047553882996
1.759 0.7810468696544646
1.759 0.7813889839206295
1.76 0.7817310981867944
1.761 0.7820732124529592
1.762 0.7824153267191242
1.768 0.7827574409852891
1.768 0.783099555251454
1.769 0.7834416695176188
1.769 0.7837837837837838
1.771 0.7841258980499487
1.782 0.7844680123161136
1.783 0.7848101265822784
1.786 0.7851522408484434
1.787 0.7854943551146083
1.788 0.7858364693807732
1.788 0.786178583646938
1.791 0.786520697913103
1.793 0.7868628121792679
1.797 0.7872049264454328
1.798 0.7875470407115976
1.799 0.7878891549777626
1.8 0.7882312692439275
1.802 0.7885733835100923
1.802 0.7889154977762572
1.802 0.7892576120424222
1.806 0.7895997263085871
1.808 0.7899418405747519
1.809 0.7902839548409168
1.813 0.7906260691070818
1.817 0.7909681833732467
1.817 0.7913102976394115
1.818 0.7916524119055764
1.82 0.7919945261717414
1.82 0.7923366404379063
1.826 0.7926787547040711
1.826 0.793020868970236
1.828 0.793362983236401
1.828 0.7937050975025659
1.829 0.7940472117687307
1.831 0.7943893260348956
1.831 0.7947314403010606
1.832 0.7950735545672255
1.834 0.7954156688333903
1.835 0.7957577830995552
1.838 0.7960998973657202
1.838 0.7964420116318851
1.839 0.7967841258980499
1.839 0.7971262401642148
1.839 0.7974683544303798
1.84 0.7978104686965446
1.842 0.7981525829627095
1.843 0.7984946972288745
1.845 0.7988368114950394
1.849 0.7991789257612042
1.851 0.7995210400273691
1.852 0.799863154293534
1.854 0.800205268559699
1.854 0.8005473828258638
1.855 0.8008894970920287
1.855 0.8012316113581937
1.856 0.8015737256243586
1.857 0.8019158398905234
1.859 0.8022579541566883
1.861 0.8026000684228533
1.863 0.8029421826890182
1.867 0.803284296955183
1.868 0.8036264112213479
1.869 0.8039685254875129
1.87 0.8043106397536778
1.873 0.8046527540198426
1.874 0.8049948682860075
1.874 0.8053369825521725
1.874 0.8056790968183373
1.875 0.8060212110845022
1.877 0.8063633253506671
1.877 0.806705439616832
1.88 0.8070475538829969
1.88 0.8073896681491618
1.882 0.8077317824153267
1.883 0.8080738966814917
1.883 0.8084160109476565
1.885 0.8087581252138214
1.885 0.8091002394799863
1.895 0.8094423537461513
1.896 0.8097844680123161
1.901 0.810126582278481
1.904 0.8104686965446459
1.905 0.8108108108108109
1.906 0.8111529250769757
1.906 0.8114950393431406
1.908 0.8118371536093055
1.909 0.8121792678754705
1.91 0.8125213821416353
1.911 0.8128634964078002
1.911 0.8132056106739651
1.911 0.8135477249401301
1.913 0.8138898392062949
1.914 0.8142319534724598
1.922 0.8145740677386247
1.923 0.8149161820047895
1.925 0.8152582962709545
1.927 0.8156004105371194
1.927 0.8159425248032843
1.928 0.8162846390694491
1.929 0.8166267533356141
1.929 0.816968867601779
1.931 0.8173109818679439
1.933 0.8176530961341087
1.933 0.8179952104002737
1.936 0.8183373246664386
1.94 0.8186794389326035
1.944 0.8190215531987683
1.946 0.8193636674649333
1.948 0.8197057817310982
1.948 0.8200478959972631
1.948 0.820390010263428
1.952 0.8207321245295929
1.954 0.8210742387957578
1.956 0.8214163530619227
1.959 0.8217584673280875
1.96 0.8221005815942525
1.96 0.8224426958604174
1.962 0.8227848101265823
1.962 0.8231269243927472
1.964 0.8234690386589121
1.968 0.823811152925077
1.968 0.8241532671912418
1.971 0.8244953814574068
1.972 0.8248374957235717
1.976 0.8251796099897366
1.977 0.8255217242559014
1.977 0.8258638385220664
1.977 0.8262059527882313
1.977 0.8265480670543962
1.978 0.826890181320561
1.98 0.827232295586726
1.982 0.8275744098528909
1.99 0.8279165241190558
1.991 0.8282586383852206
1.995 0.8286007526513856
1.996 0.8289428669175505
1.996 0.8292849811837154
1.997 0.8296270954498802
2.0 0.8299692097160452
2.0 0.8303113239822101
2.004 0.830653438248375
2.004 0.8309955525145398
2.006 0.8313376667807048
2.006 0.8316797810468697
2.009 0.8320218953130345
2.012 0.8323640095791994
2.014 0.8327061238453644
2.015 0.8330482381115293
2.017 0.8333903523776941
2.018 0.833732466643859
2.019 0.834074580910024
2.019 0.8344166951761889
2.02 0.8347588094423537
2.02 0.8351009237085186
2.021 0.8354430379746836
2.021 0.8357851522408485
2.024 0.8361272665070133
2.025 0.8364693807731782
2.026 0.8368114950393432
2.029 0.8371536093055081
2.03 0.8374957235716729
2.032 0.8378378378378378
2.034 0.8381799521040028
2.038 0.8385220663701677
2.041 0.8388641806363325
2.044 0.8392062949024974
2.045 0.8395484091686624
2.05 0.8398905234348273
2.052 0.8402326377009921
2.053 0.840574751967157
2.054 0.840916866233322
2.056 0.8412589804994868
2.056 0.8416010947656517
2.057 0.8419432090318166
2.06 0.8422853232979816
2.069 0.8426274375641464
2.07 0.8429695518303113
2.07 0.8433116660964762
2.07 0.8436537803626412
2.071 0.843995894628806
2.076 0.8443380088949709
2.081 0.8446801231611358
2.084 0.8450222374273008
2.084 0.8453643516934656
2.087 0.8457064659596305
2.087 0.8460485802257954
2.088 0.8463906944919604
2.089 0.8467328087581252
2.09 0.8470749230242901
2.091 0.847417037290455
2.096 0.84775915155662
2.102 0.8481012658227848
2.102 0.8484433800889497
2.107 0.8487854943551146
2.107 0.8491276086212796
2.11 0.8494697228874444
2.11 0.8498118371536093
2.111 0.8501539514197742
2.111 0.850496065685939
2.113 0.850838179952104
2.115 0.8511802942182689
2.116 0.8515224084844338
2.116 0.8518645227505987
2.118 0.8522066370167636
2.125 0.8525487512829285
2.127 0.8528908655490934
2.128 0.8532329798152583
2.13 0.8535750940814232
2.137 0.8539172083475881
2.138 0.854259322613753
2.141 0.8546014368799179
2.146 0.8549435511460828
2.147 0.8552856654122477
2.147 0.8556277796784126
2.15 0.8559698939445775
2.151 0.8563120082107424
2.154 0.8566541224769073
2.156 0.8569962367430722
2.158 0.857338351009237
2.163 0.857680465275402
2.163 0.8580225795415669
2.168 0.8583646938077318
2.169 0.8587068080738967
2.173 0.8590489223400616
2.175 0.8593910366062265
2.176 0.8597331508723913
2.183 0.8600752651385563
2.185 0.8604173794047212
2.185 0.8607594936708861
2.186 0.8611016079370509
2.189 0.8614437222032159
2.19 0.8617858364693808
2.19 0.8621279507355457
2.194 0.8624700650017105
2.196 0.8628121792678755
2.196 0.8631542935340404
2.198 0.8634964078002053
2.198 0.8638385220663701
2.198 0.8641806363325351
2.199 0.8645227505987
2.205 0.8648648648648649
2.208 0.8652069791310297
2.208 0.8655490933971947
2.213 0.8658912076633596
2.22 0.8662333219295245
2.22 0.8665754361956893
2.221 0.8669175504618543
2.222 0.8672596647280192
2.227 0.867601778994184
2.228 0.8679438932603489
2.23 0.8682860075265139
2.233 0.8686281217926788
2.241 0.8689702360588436
2.242 0.8693123503250085
2.246 0.8696544645911735
2.246 0.8699965788573384
2.252 0.8703386931235032
2.257 0.8706808073896681
2.258 0.8710229216558331
2.258 0.871365035921998
2.258 0.8717071501881628
2.26 0.8720492644543277
2.261 0.8723913787204927
2.262 0.8727334929866576
2.265 0.8730756072528224
2.267 0.8734177215189873
2.27 0.8737598357851523
2.272 0.8741019500513172
2.273 0.874444064317482
2.284 0.8747861785836469
2.285 0.8751282928498119
2.286 0.8754704071159768
2.299 0.8758125213821416
2.3 0.8761546356483065
2.305 0.8764967499144715
2.313 0.8768388641806363
2.314 0.8771809784468012
2.315 0.8775230927129661
2.318 0.8778652069791311
2.323 0.8782073212452959
2.329 0.8785494355114608
2.335 0.8788915497776257
2.34 0.8792336640437907
2.344 0.8795757783099555
2.345 0.8799178925761204
2.348 0.8802600068422853
2.35 0.8806021211084503
2.353 0.8809442353746151
2.357 0.88128634964078
2.358 0.8816284639069449
2.361 0.8819705781731099
2.363 0.8823126924392747
2.371 0.8826548067054396
2.372 0.8829969209716045
2.372 0.8833390352377695
2.373 0.8836811495039343
2.373 0.8840232637700992
2.375 0.8843653780362641
2.38 0.8847074923024291
2.38 0.8850496065685939
2.38 0.8853917208347588
2.383 0.8857338351009237
2.394 0.8860759493670886
2.394 0.8864180636332535
2.405 0.8867601778994184
2.406 0.8871022921655833
2.408 0.8874444064317482
2.416 0.8877865206979131
2.417 0.888128634964078
2.42 0.8884707492302429
2.427 0.8888128634964078
2.432 0.8891549777625727
2.44 0.8894970920287376
2.441 0.8898392062949025
2.442 0.8901813205610674
2.444 0.8905234348272323
2.447 0.8908655490933972
2.447 0.8912076633595621
2.452 0.891549777625727
2.467 0.8918918918918919
2.472 0.8922340061580568
2.475 0.8925761204242217
2.475 0.8929182346903866
2.476 0.8932603489565515
2.479 0.8936024632227164
2.479 0.8939445774888812
2.483 0.8942866917550462
2.487 0.8946288060212111
2.491 0.894970920287376
2.492 0.8953130345535408
2.495 0.8956551488197058
2.498 0.8959972630858707
2.5 0.8963393773520356
2.504 0.8966814916182004
2.504 0.8970236058843654
2.504 0.8973657201505303
2.505 0.8977078344166952
2.507 0.89804994868286
2.511 0.898392062949025
2.512 0.8987341772151899
2.516 0.8990762914813548
2.527 0.8994184057475196
2.536 0.8997605200136846
2.557 0.9001026342798495
2.564 0.9004447485460144
2.566 0.9007868628121792
2.569 0.9011289770783442
2.569 0.9014710913445091
2.576 0.901813205610674
2.579 0.9021553198768388
2.581 0.9024974341430038
2.581 0.9028395484091687
2.59 0.9031816626753335
2.59 0.9035237769414984
2.593 0.9038658912076634
2.594 0.9042080054738283
2.597 0.9045501197399931
2.597 0.904892234006158
2.6 0.905234348272323
2.612 0.9055764625384879
2.63 0.9059185768046527
2.631 0.9062606910708176
2.64 0.9066028053369826
2.644 0.9069449196031475
2.648 0.9072870338693123
2.651 0.9076291481354772
2.655 0.9079712624016422
2.66 0.9083133766678071
2.661 0.9086554909339719
2.661 0.9089976052001368
2.666 0.9093397194663018
2.668 0.9096818337324667
2.67 0.9100239479986315
2.673 0.9103660622647964
2.677 0.9107081765309614
2.681 0.9110502907971263
2.682 0.9113924050632911
2.685 0.911734519329456
2.694 0.912076633595621
2.702 0.9124187478617858
2.703 0.9127608621279507
2.703 0.9131029763941156
2.706 0.9134450906602806
2.716 0.9137872049264454
2.724 0.9141293191926103
2.727 0.9144714334587752
2.729 0.9148135477249402
2.74 0.915155661991105
2.743 0.9154977762572699
2.749 0.9158398905234348
2.755 0.9161820047895998
2.757 0.9165241190557646
2.763 0.9168662333219295
2.766 0.9172083475880944
2.769 0.9175504618542594
2.772 0.9178925761204242
2.772 0.9182346903865891
2.774 0.918576804652754
2.774 0.918918918918919
2.776 0.9192610331850838
2.777 0.9196031474512487
2.779 0.9199452617174136
2.782 0.9202873759835786
2.783 0.9206294902497434
2.791 0.9209716045159083
2.798 0.9213137187820732
2.8 0.9216558330482381
2.813 0.921997947314403
2.816 0.9223400615805679
2.817 0.9226821758467328
2.832 0.9230242901128977
2.844 0.9233664043790626
2.847 0.9237085186452275
2.854 0.9240506329113924
2.855 0.9243927471775573
2.862 0.9247348614437222
2.866 0.9250769757098871
2.867 0.925419089976052
2.87 0.9257612042422169
2.874 0.9261033185083818
2.874 0.9264454327745467
2.876 0.9267875470407116
2.879 0.9271296613068765
2.88 0.9274717755730414
2.894 0.9278138898392063
2.898 0.9281560041053712
2.899 0.9284981183715361
2.903 0.928840232637701
2.908 0.9291823469038659
2.916 0.9295244611700307
2.925 0.9298665754361957
2.93 0.9302086897023606
2.94 0.9305508039685255
2.946 0.9308929182346903
2.96 0.9312350325008553
2.962 0.9315771467670202
2.98 0.9319192610331851
2.996 0.9322613752993499
3.01 0.9326034895655149
3.014 0.9329456038316798
3.03 0.9332877180978447
3.034 0.9336298323640095
3.042 0.9339719466301745
3.053 0.9343140608963394
3.067 0.9346561751625043
3.076 0.9349982894286691
3.083 0.9353404036948341
3.088 0.935682517960999
3.096 0.9360246322271639
3.101 0.9363667464933287
3.105 0.9367088607594937
3.111 0.9370509750256586
3.116 0.9373930892918235
3.129 0.9377352035579883
3.13 0.9380773178241533
3.131 0.9384194320903182
3.138 0.938761546356483
3.139 0.9391036606226479
3.143 0.9394457748888129
3.154 0.9397878891549778
3.163 0.9401300034211426
3.166 0.9404721176873075
3.167 0.9408142319534725
3.172 0.9411563462196374
3.175 0.9414984604858022
3.177 0.9418405747519671
3.179 0.9421826890181321
3.19 0.942524803284297
3.19 0.9428669175504618
3.2 0.9432090318166267
3.202 0.9435511460827917
3.208 0.9438932603489566
3.216 0.9442353746151214
3.217 0.9445774888812863
3.223 0.9449196031474513
3.228 0.9452617174136162
3.233 0.945603831679781
3.253 0.9459459459459459
3.253 0.9462880602121109
3.253 0.9466301744782758
3.266 0.9469722887444406
3.267 0.9473144030106055
3.278 0.9476565172767705
3.283 0.9479986315429353
3.302 0.9483407458091002
3.319 0.9486828600752651
3.338 0.9490249743414301
3.351 0.9493670886075949
3.364 0.9497092028737598
3.373 0.9500513171399247
3.374 0.9503934314060897
3.38 0.9507355456722545
3.386 0.9510776599384194
3.391 0.9514197742045843
3.396 0.9517618884707493
3.404 0.9521040027369141
3.422 0.952446117003079
3.434 0.952788231269244
3.442 0.9531303455354089
3.443 0.9534724598015737
3.45 0.9538145740677386
3.451 0.9541566883339035
3.457 0.9544988026000685
3.467 0.9548409168662333
3.469 0.9551830311323982
3.476 0.9555251453985631
3.476 0.955867259664728
3.487 0.9562093739308929
3.49 0.9565514881970578
3.494 0.9568936024632227
3.495 0.9572357167293876
3.499 0.9575778309955525
3.499 0.9579199452617174
3.529 0.9582620595278823
3.531 0.9586041737940472
3.531 0.9589462880602121
3.539 0.959288402326377
3.569 0.959630516592542
3.581 0.9599726308587068
3.584 0.9603147451248717
3.603 0.9606568593910366
3.611 0.9609989736572015
3.612 0.9613410879233664
3.669 0.9616832021895313
3.688 0.9620253164556962
3.689 0.9623674307218612
3.693 0.962709544988026
3.696 0.9630516592541909
3.697 0.9633937735203558
3.719 0.9637358877865208
3.727 0.9640780020526856
3.731 0.9644201163188505
3.754 0.9647622305850154
3.754 0.9651043448511802
3.76 0.9654464591173452
3.773 0.9657885733835101
3.801 0.966130687649675
3.806 0.9664728019158398
3.822 0.9668149161820048
3.824 0.9671570304481697
3.832 0.9674991447143346
3.846 0.9678412589804994
3.862 0.9681833732466644
3.871 0.9685254875128293
3.888 0.9688676017789942
3.899 0.969209716045159
3.9 0.969551830311324
3.912 0.9698939445774889
3.916 0.9702360588436538
3.916 0.9705781731098186
3.919 0.9709202873759836
3.937 0.9712624016421485
3.966 0.9716045159083134
3.975 0.9719466301744782
3.982 0.9722887444406432
3.99 0.9726308587068081
4.0 0.972972972972973
4.082 0.9733150872391378
4.084 0.9736572015053028
4.088 0.9739993157714677
4.097 0.9743414300376325
4.136 0.9746835443037974
4.152 0.9750256585699624
4.162 0.9753677728361273
4.174 0.9757098871022921
4.34 0.976052001368457
4.345 0.976394115634622
4.347 0.9767362299007869
4.35 0.9770783441669517
4.351 0.9774204584331166
4.385 0.9777625726992816
4.388 0.9781046869654465
4.401 0.9784468012316113
4.405 0.9787889154977762
4.486 0.9791310297639412
4.5 0.9794731440301061
4.523 0.9798152582962709
4.527 0.9801573725624358
4.543 0.9804994868286008
4.573 0.9808416010947657
4.641 0.9811837153609305
4.652 0.9815258296270954
4.727 0.9818679438932604
4.732 0.9822100581594253
4.744 0.9825521724255901
4.858 0.982894286691755
4.865 0.98323640095792
4.895 0.9835785152240848
4.905 0.9839206294902497
4.919 0.9842627437564146
4.951 0.9846048580225796
4.973 0.9849469722887444
5.018 0.9852890865549093
5.104 0.9856312008210742
5.132 0.9859733150872392
5.134 0.986315429353404
5.185 0.9866575436195689
5.186 0.9869996578857338
5.203 0.9873417721518988
5.273 0.9876838864180636
5.308 0.9880260006842285
5.4 0.9883681149503935
5.42 0.9887102292165584
5.5 0.9890523434827232
5.512 0.9893944577488881
5.517 0.989736572015053
5.542 0.990078686281218
5.629 0.9904208005473828
5.632 0.9907629148135477
5.655 0.9911050290797127
5.656 0.9914471433458775
5.807 0.9917892576120424
5.849 0.9921313718782073
5.976 0.9924734861443723
6.314 0.9928156004105371
6.395 0.993157714676702
6.547 0.9934998289428669
6.565 0.9938419432090319
6.762 0.9941840574751967
6.895 0.9945261717413616
6.953 0.9948682860075265
7.123 0.9952104002736915
7.224 0.9955525145398563
7.253 0.9958946288060212
7.336 0.9962367430721861
7.349 0.996578857338351
7.739 0.9969209716045159
7.992 0.9972630858706808
7.998 0.9976052001368457
8.32 0.9979473144030107
9.202 0.9982894286691755
9.526 0.9986315429353404
13.97 0.9989736572015053
14.858 0.9993157714676703
17.82 0.9996578857338351


==> experiments/propagation_delay/longest-5-attackers.txt <==
midpoint density
0 0
0.464 0.0
0.475 0.00040241448692152917
0.489 0.0008048289738430583
0.503 0.0012072434607645875
0.515 0.0016096579476861167
0.534 0.002012072434607646
0.539 0.002414486921529175
0.552 0.0028169014084507044
0.563 0.0032193158953722333
0.633 0.0036217303822937627
0.663 0.004024144869215292
0.678 0.004426559356136821
0.69 0.00482897384305835
0.702 0.005231388329979879
0.708 0.005633802816901409
0.714 0.006036217303822937
0.731 0.006438631790744467
0.738 0.006841046277665996
0.738 0.007243460764587525
0.741 0.007645875251509054
0.743 0.008048289738430584
0.744 0.008450704225352112
0.75 0.008853118712273641
0.751 0.00925553319919517
0.753 0.0096579476861167
0.756 0.01006036217303823
0.756 0.010462776659959759
0.756 0.010865191146881288
0.757 0.011267605633802818
0.757 0.011670020120724347
0.76 0.012072434607645875
0.76 0.012474849094567404
0.761 0.012877263581488933
0.761 0.013279678068410463
0.761 0.013682092555331992
0.762 0.014084507042253521
0.763 0.01448692152917505
0.763 0.01488933601609658
0.766 0.015291750503018108
0.766 0.015694164989939637
0.767 0.01609657947686117
0.767 0.016498993963782696
0.768 0.016901408450704224
0.768 0.017303822937625755
0.772 0.017706237424547282
0.772 0.018108651911468814
0.773 0.01851106639839034
0.773 0.018913480885311872
0.774 0.0193158953722334
0.774 0.01971830985915493
0.774 0.02012072434607646
0.774 0.020523138832997986
0.775 0.020925553319919517
0.776 0.021327967806841045
0.777 0.021730382293762576
0.777 0.022132796780684104
0.777 0.022535211267605635
0.777 0.022937625754527163
0.78 0.023340040241448694
0.781 0.02374245472837022
0.781 0.02414486921529175
0.782 0.02454728370221328
0.783 0.024949698189134808
0.786 0.02535211267605634
0.788 0.025754527162977867
0.788 0.026156941649899398
0.79 0.026559356136820925
0.79 0.026961770623742453
0.791 0.027364185110663984
0.792 0.027766599597585512
0.793 0.028169014084507043
0.793 0.02857142857142857
0.794 0.0289738430583501
0.794 0.02937625754527163
0.795 0.02977867203219316
0.795 0.030181086519114688
0.796 0.030583501006036216
0.796 0.030985915492957747
0.796 0.031388329979879274
0.798 0.0317907444668008
0.798 0.03219315895372234
0.798 0.032595573440643864
0.798 0.03299798792756539
0.799 0.03340040241448692
0.799 0.03380281690140845
0.8 0.03420523138832998
0.8 0.03460764587525151
0.8 0.03501006036217304
0.8 0.035412474849094565
0.801 0.0358148893360161
0.801 0.03621730382293763
0.801 0.036619718309859155
0.801 0.03702213279678068
0.801 0.03742454728370221
0.802 0.037826961770623745
0.802 0.03822937625754527
0.803 0.0386317907444668
0.803 0.03903420523138833
0.804 0.03943661971830986
0.805 0.03983903420523139
0.805 0.04024144869215292
0.806 0.040643863179074445
0.807 0.04104627766599597
0.808 0.04144869215291751
0.809 0.041851106639839035
0.809 0.04225352112676056
0.81 0.04265593561368209
0.81 0.043058350100603625
0.81 0.04346076458752515
0.811 0.04386317907444668
0.811 0.04426559356136821
0.811 0.044668008048289735
0.811 0.04507042253521127
0.811 0.0454728370221328
0.811 0.045875251509054325
0.812 0.04627766599597585
0.812 0.04668008048289739
0.813 0.047082494969818915
0.813 0.04748490945674044
0.813 0.04788732394366197
0.813 0.0482897384305835
0.814 0.04869215291750503
0.814 0.04909456740442656
0.814 0.04949698189134809
0.814 0.049899396378269616
0.814 0.05030181086519115
0.815 0.05070422535211268
0.815 0.051106639839034206
0.815 0.05150905432595573
0.815 0.05191146881287726
0.815 0.052313883299798795
0.815 0.05271629778672032
0.815 0.05311871227364185
0.815 0.05352112676056338
0.815 0.053923541247484906
0.815 0.05432595573440644
0.816 0.05472837022132797
0.816 0.055130784708249496
0.816 0.055533199195171024
0.816 0.05593561368209256
0.816 0.056338028169014086
0.818 0.05674044265593561
0.818 0.05714285714285714
0.818 0.05754527162977867
0.818 0.0579476861167002
0.818 0.05835010060362173
0.819 0.05875251509054326
0.819 0.059154929577464786
0.819 0.05955734406438632
0.82 0.05995975855130785
0.82 0.060362173038229376
0.821 0.060764587525150904
0.821 0.06116700201207243
0.822 0.061569416498993966
0.822 0.061971830985915494
0.823 0.06237424547283702
0.824 0.06277665995975855
0.825 0.06317907444668008
0.825 0.0635814889336016
0.825 0.06398390342052314
0.825 0.06438631790744467
0.826 0.0647887323943662
0.826 0.06519114688128773
0.826 0.06559356136820925
0.827 0.06599597585513078
0.827 0.06639839034205232
0.827 0.06680080482897384
0.827 0.06720321931589537
0.828 0.0676056338028169
0.828 0.06800804828973843
0.829 0.06841046277665996
0.829 0.06881287726358148
0.829 0.06921529175050302
0.83 0.06961770623742455
0.83 0.07002012072434607
0.831 0.07042253521126761
0.831 0.07082494969818913
0.831 0.07122736418511066
0.832 0.0716297786720322
0.832 0.07203219315895372
0.832 0.07243460764587525
0.833 0.07283702213279677
0.833 0.07323943661971831
0.834 0.07364185110663984
0.834 0.07404426559356136
0.834 0.0744466800804829
0.834 0.07484909456740442
0.834 0.07525150905432595
0.834 0.07565392354124749
0.835 0.07605633802816901
0.835 0.07645875251509054
0.835 0.07686116700201208
0.836 0.0772635814889336
0.836 0.07766599597585513
0.836 0.07806841046277666
0.836 0.07847082494969819
0.836 0.07887323943661972
0.836 0.07927565392354124
0.836 0.07967806841046278
0.836 0.0800804828973843
0.837 0.08048289738430583
0.837 0.08088531187122737
0.837 0.08128772635814889
0.838 0.08169014084507042
0.838 0.08209255533199195
0.838 0.08249496981891348
0.838 0.08289738430583501
0.839 0.08329979879275654
0.84 0.08370221327967807
0.84 0.0841046277665996
0.841 0.08450704225352113
0.841 0.08490945674044266
0.843 0.08531187122736418
0.843 0.08571428571428572
0.844 0.08611670020120725
0.844 0.08651911468812877
0.844 0.0869215291750503
0.844 0.08732394366197183
0.845 0.08772635814889336
0.845 0.0881287726358149
0.845 0.08853118712273642
0.845 0.08893360160965795
0.845 0.08933601609657947
0.846 0.089738430583501
0.846 0.09014084507042254
0.846 0.09054325955734406
0.846 0.0909456740442656
0.846 0.09134808853118712
0.847 0.09175050301810865
0.847 0.09215291750503019
0.847 0.0925553319919517
0.847 0.09295774647887324
0.847 0.09336016096579478
0.847 0.0937625754527163
0.848 0.09416498993963783
0.848 0.09456740442655935
0.848 0.09496981891348089
0.848 0.09537223340040242
0.848 0.09577464788732394
0.848 0.09617706237424548
0.849 0.096579476861167
0.849 0.09698189134808853
0.849 0.09738430583501007
0.85 0.09778672032193159
0.85 0.09818913480885312
0.852 0.09859154929577464
0.852 0.09899396378269618
0.853 0.09939637826961771
0.853 0.09979879275653923
0.854 0.10020120724346077
0.854 0.1006036217303823
0.854 0.10100603621730382
0.854 0.10140845070422536
0.854 0.10181086519114688
0.855 0.10221327967806841
0.855 0.10261569416498995
0.855 0.10301810865191147
0.855 0.103420523138833
0.855 0.10382293762575452
0.855 0.10422535211267606
0.856 0.10462776659959759
0.856 0.10503018108651911
0.856 0.10543259557344065
0.856 0.10583501006036217
0.857 0.1062374245472837
0.858 0.10663983903420524
0.858 0.10704225352112676
0.858 0.10744466800804829
0.858 0.10784708249496981
0.859 0.10824949698189135
0.859 0.10865191146881288
0.859 0.1090543259557344
0.859 0.10945674044265594
0.86 0.10985915492957747
0.861 0.11026156941649899
0.861 0.11066398390342053
0.861 0.11106639839034205
0.861 0.11146881287726358
0.862 0.11187122736418512
0.862 0.11227364185110664
0.862 0.11267605633802817
0.863 0.11307847082494969
0.864 0.11348088531187123
0.864 0.11388329979879276
0.864 0.11428571428571428
0.864 0.11468812877263582
0.865 0.11509054325955734
0.865 0.11549295774647887
0.865 0.1158953722334004
0.865 0.11629778672032193
0.866 0.11670020120724346
0.866 0.117102615694165
0.866 0.11750503018108652
0.867 0.11790744466800805
0.867 0.11830985915492957
0.868 0.11871227364185111
0.868 0.11911468812877264
0.868 0.11951710261569416
0.869 0.1199195171026157
0.869 0.12032193158953722
0.869 0.12072434607645875
0.869 0.12112676056338029
0.869 0.12152917505030181
0.87 0.12193158953722334
0.87 0.12233400402414486
0.87 0.1227364185110664
0.871 0.12313883299798793
0.871 0.12354124748490945
0.871 0.12394366197183099
0.872 0.12434607645875252
0.872 0.12474849094567404
0.873 0.12515090543259558
0.873 0.1255533199195171
0.873 0.12595573440643862
0.873 0.12635814889336017
0.873 0.1267605633802817
0.873 0.1271629778672032
0.874 0.12756539235412476
0.874 0.12796780684104628
0.874 0.1283702213279678
0.874 0.12877263581488935
0.874 0.12917505030181087
0.874 0.1295774647887324
0.874 0.12997987927565394
0.874 0.13038229376257546
0.875 0.13078470824949698
0.875 0.1311871227364185
0.875 0.13158953722334005
0.876 0.13199195171026157
0.876 0.1323943661971831
0.876 0.13279678068410464
0.876 0.13319919517102616
0.876 0.13360160965794768
0.877 0.13400402414486923
0.877 0.13440643863179075
0.877 0.13480885311871227
0.877 0.1352112676056338
0.877 0.13561368209255534
0.878 0.13601609657947686
0.878 0.13641851106639838
0.878 0.13682092555331993
0.878 0.13722334004024145
0.879 0.13762575452716297
0.879 0.13802816901408452
0.879 0.13843058350100604
0.879 0.13883299798792756
0.879 0.1392354124748491
0.879 0.13963782696177063
0.879 0.14004024144869215
0.879 0.14044265593561367
0.88 0.14084507042253522
0.88 0.14124748490945674
0.88 0.14164989939637826
0.88 0.1420523138832998
0.881 0.14245472837022133
0.881 0.14285714285714285
0.881 0.1432595573440644
0.881 0.14366197183098592
0.882 0.14406438631790744
0.882 0.144466800804829
0.882 0.1448692152917505
0.882 0.14527162977867203
0.882 0.14567404426559355
0.882 0.1460764587525151
0.882 0.14647887323943662
0.882 0.14688128772635814
0.883 0.1472837022132797
0.883 0.1476861167002012
0.883 0.14808853118712273
0.883 0.14849094567404428
0.883 0.1488933601609658
0.883 0.14929577464788732
0.883 0.14969818913480884
0.883 0.1501006036217304
0.883 0.1505030181086519
0.883 0.15090543259557343
0.884 0.15130784708249498
0.884 0.1517102615694165
0.884 0.15211267605633802
0.884 0.15251509054325957
0.884 0.1529175050301811
0.884 0.1533199195171026
0.885 0.15372233400402416
0.885 0.15412474849094568
0.885 0.1545271629778672
0.886 0.15492957746478872
0.886 0.15533199195171027
0.886 0.1557344064386318
0.886 0.1561368209255533
0.887 0.15653923541247486
0.887 0.15694164989939638
0.887 0.1573440643863179
0.887 0.15774647887323945
0.887 0.15814889336016097
0.887 0.1585513078470825
0.887 0.158953722334004
0.888 0.15935613682092556
0.888 0.15975855130784708
0.888 0.1601609657947686
0.888 0.16056338028169015
0.888 0.16096579476861167
0.888 0.1613682092555332
0.888 0.16177062374245474
0.888 0.16217303822937626
0.889 0.16257545271629778
0.889 0.16297786720321933
0.89 0.16338028169014085
0.89 0.16378269617706237
0.89 0.1641851106639839
0.89 0.16458752515090544
0.89 0.16498993963782696
0.89 0.16539235412474848
0.89 0.16579476861167003
0.891 0.16619718309859155
0.891 0.16659959758551307
0.891 0.16700201207243462
0.891 0.16740442655935614
0.891 0.16780684104627766
0.892 0.1682092555331992
0.892 0.16861167002012073
0.892 0.16901408450704225
0.892 0.16941649899396377
0.892 0.16981891348088532
0.892 0.17022132796780684
0.892 0.17062374245472836
0.892 0.1710261569416499
0.893 0.17142857142857143
0.893 0.17183098591549295
0.893 0.1722334004024145
0.893 0.17263581488933602
0.893 0.17303822937625754
0.894 0.17344064386317906
0.894 0.1738430583501006
0.894 0.17424547283702213
0.895 0.17464788732394365
0.895 0.1750503018108652
0.895 0.17545271629778672
0.895 0.17585513078470824
0.895 0.1762575452716298
0.895 0.1766599597585513
0.895 0.17706237424547283
0.896 0.17746478873239438
0.896 0.1778672032193159
0.896 0.17826961770623742
0.896 0.17867203219315894
0.897 0.1790744466800805
0.897 0.179476861167002
0.897 0.17987927565392353
0.898 0.18028169014084508
0.898 0.1806841046277666
0.898 0.18108651911468812
0.898 0.18148893360160967
0.899 0.1818913480885312
0.899 0.1822937625754527
0.899 0.18269617706237423
0.9 0.18309859154929578
0.9 0.1835010060362173
0.9 0.18390342052313882
0.9 0.18430583501006037
0.9 0.1847082494969819
0.9 0.1851106639839034
0.9 0.18551307847082496
0.9 0.18591549295774648
0.901 0.186317907444668
0.901 0.18672032193158955
0.901 0.18712273641851107
0.901 0.1875251509054326
0.901 0.1879275653923541
0.901 0.18832997987927566
0.901 0.18873239436619718
0.901 0.1891348088531187
0.901 0.18953722334004025
0.901 0.18993963782696177
0.901 0.1903420523138833
0.902 0.19074446680080484
0.902 0.19114688128772636
0.902 0.19154929577464788
0.902 0.1919517102615694
0.902 0.19235412474849095
0.902 0.19275653923541247
0.902 0.193158953722334
0.902 0.19356136820925554
0.902 0.19396378269617706
0.902 0.19436619718309858
0.902 0.19476861167002013
0.902 0.19517102615694165
0.902 0.19557344064386317
0.903 0.19597585513078472
0.903 0.19637826961770624
0.903 0.19678068410462776
0.903 0.19718309859154928
0.903 0.19758551307847083
0.903 0.19798792756539235
0.903 0.19839034205231387
0.903 0.19879275653923542
0.903 0.19919517102615694
0.903 0.19959758551307846
0.903 0.2
0.903 0.20040241448692153
0.903 0.20080482897384305
0.904 0.2012072434607646
0.904 0.20160965794768612
0.904 0.20201207243460764
0.904 0.20241448692152916
0.904 0.2028169014084507
0.904 0.20321931589537223
0.904 0.20362173038229375
0.904 0.2040241448692153
0.904 0.20442655935613682
0.904 0.20482897384305834
0.905 0.2052313883299799
0.905 0.2056338028169014
0.905 0.20603621730382293
0.905 0.20643863179074445
0.905 0.206841046277666
0.905 0.20724346076458752
0.905 0.20764587525150904
0.905 0.2080482897384306
0.905 0.2084507042253521
0.905 0.20885311871227363
0.905 0.20925553319919518
0.905 0.2096579476861167
0.905 0.21006036217303822
0.906 0.21046277665995977
0.906 0.2108651911468813
0.906 0.2112676056338028
0.906 0.21167002012072433
0.906 0.21207243460764588
0.906 0.2124748490945674
0.906 0.21287726358148892
0.906 0.21327967806841047
0.906 0.213682092555332
0.906 0.2140845070422535
0.907 0.21448692152917506
0.907 0.21488933601609658
0.907 0.2152917505030181
0.907 0.21569416498993962
0.907 0.21609657947686117
0.907 0.2164989939637827
0.907 0.21690140845070421
0.907 0.21730382293762576
0.907 0.21770623742454728
0.908 0.2181086519114688
0.908 0.21851106639839035
0.908 0.21891348088531187
0.908 0.2193158953722334
0.908 0.21971830985915494
0.908 0.22012072434607646
0.908 0.22052313883299798
0.908 0.2209255533199195
0.908 0.22132796780684105
0.908 0.22173038229376257
0.908 0.2221327967806841
0.909 0.22253521126760564
0.909 0.22293762575452716
0.909 0.22334004024144868
0.909 0.22374245472837023
0.909 0.22414486921529175
0.909 0.22454728370221327
0.909 0.22494969818913482
0.91 0.22535211267605634
0.91 0.22575452716297786
0.91 0.22615694164989938
0.911 0.22655935613682093
0.911 0.22696177062374245
0.911 0.22736418511066397
0.911 0.22776659959758552
0.911 0.22816901408450704
0.911 0.22857142857142856
0.911 0.2289738430583501
0.911 0.22937625754527163
0.912 0.22977867203219315
0.912 0.23018108651911467
0.912 0.23058350100603622
0.912 0.23098591549295774
0.912 0.23138832997987926
0.912 0.2317907444668008
0.913 0.23219315895372233
0.913 0.23259557344064385
0.913 0.2329979879275654
0.913 0.23340040241448692
0.913 0.23380281690140844
0.913 0.23420523138833
0.913 0.2346076458752515
0.913 0.23501006036217303
0.913 0.23541247484909456
0.913 0.2358148893360161
0.913 0.23621730382293762
0.913 0.23661971830985915
0.913 0.2370221327967807
0.913 0.23742454728370221
0.914 0.23782696177062373
0.914 0.23822937625754528
0.914 0.2386317907444668
0.914 0.23903420523138832
0.914 0.23943661971830985
0.914 0.2398390342052314
0.914 0.24024144869215291
0.914 0.24064386317907444
0.914 0.24104627766599598
0.914 0.2414486921529175
0.914 0.24185110663983903
0.915 0.24225352112676057
0.915 0.2426559356136821
0.915 0.24305835010060362
0.915 0.24346076458752516
0.915 0.24386317907444668
0.915 0.2442655935613682
0.915 0.24466800804828973
0.915 0.24507042253521127
0.915 0.2454728370221328
0.916 0.24587525150905432
0.916 0.24627766599597586
0.916 0.24668008048289738
0.916 0.2470824949698189
0.916 0.24748490945674045
0.916 0.24788732394366197
0.916 0.2482897384305835
0.916 0.24869215291750504
0.916 0.24909456740442656
0.917 0.24949698189134809
0.917 0.2498993963782696
0.917 0.25030181086519115
0.917 0.2507042253521127
0.917 0.2511066398390342
0.917 0.2515090543259557
0.917 0.25191146881287724
0.917 0.2523138832997988
0.918 0.25271629778672033
0.918 0.25311871227364185
0.918 0.2535211267605634
0.918 0.2539235412474849
0.918 0.2543259557344064
0.918 0.254728370221328
0.918 0.2551307847082495
0.918 0.25553319919517103
0.918 0.25593561368209256
0.919 0.2563380281690141
0.919 0.2567404426559356
0.919 0.2571428571428571
0.919 0.2575452716297787
0.919 0.2579476861167002
0.919 0.25835010060362174
0.919 0.25875251509054326
0.919 0.2591549295774648
0.919 0.2595573440643863
0.919 0.2599597585513079
0.919 0.2603621730382294
0.919 0.2607645875251509
0.919 0.26116700201207244
0.92 0.26156941649899396
0.92 0.2619718309859155
0.92 0.262374245472837
0.92 0.2627766599597586
0.92 0.2631790744466801
0.92 0.2635814889336016
0.92 0.26398390342052314
0.92 0.26438631790744466
0.92 0.2647887323943662
0.92 0.26519114688128775
0.921 0.2655935613682093
0.921 0.2659959758551308
0.921 0.2663983903420523
0.921 0.26680080482897384
0.921 0.26720321931589536
0.921 0.2676056338028169
0.921 0.26800804828973845
0.921 0.26841046277666
0.921 0.2688128772635815
0.921 0.269215291750503
0.921 0.26961770623742454
0.921 0.27002012072434606
0.922 0.2704225352112676
0.922 0.27082494969818915
0.922 0.2712273641851107
0.922 0.2716297786720322
0.922 0.2720321931589537
0.922 0.27243460764587524
0.922 0.27283702213279676
0.922 0.27323943661971833
0.923 0.27364185110663986
0.923 0.2740442655935614
0.923 0.2744466800804829
0.923 0.2748490945674044
0.923 0.27525150905432594
0.923 0.27565392354124746
0.923 0.27605633802816903
0.923 0.27645875251509056
0.923 0.2768611670020121
0.924 0.2772635814889336
0.924 0.2776659959758551
0.924 0.27806841046277664
0.924 0.2784708249496982
0.924 0.27887323943661974
0.924 0.27927565392354126
0.924 0.2796780684104628
0.924 0.2800804828973843
0.924 0.2804828973843058
0.924 0.28088531187122734
0.924 0.2812877263581489
0.924 0.28169014084507044
0.924 0.28209255533199196
0.924 0.2824949698189135
0.924 0.282897384305835
0.924 0.2832997987927565
0.924 0.2837022132796781
0.925 0.2841046277665996
0.925 0.28450704225352114
0.925 0.28490945674044266
0.925 0.2853118712273642
0.925 0.2857142857142857
0.925 0.2861167002012072
0.925 0.2865191146881288
0.925 0.2869215291750503
0.925 0.28732394366197184
0.925 0.28772635814889336
0.925 0.2881287726358149
0.925 0.2885311871227364
0.926 0.288933601609658
0.926 0.2893360160965795
0.926 0.289738430583501
0.926 0.29014084507042254
0.926 0.29054325955734406
0.926 0.2909456740442656
0.926 0.2913480885311871
0.926 0.2917505030181087
0.926 0.2921529175050302
0.926 0.2925553319919517
0.926 0.29295774647887324
0.926 0.29336016096579476
0.927 0.2937625754527163
0.927 0.2941649899396378
0.927 0.2945674044265594
0.927 0.2949698189134809
0.927 0.2953722334004024
0.927 0.29577464788732394
0.928 0.29617706237424546
0.928 0.296579476861167
0.928 0.29698189134808856
0.928 0.2973843058350101
0.928 0.2977867203219316
0.928 0.2981891348088531
0.928 0.29859154929577464
0.928 0.29899396378269616
0.928 0.2993963782696177
0.928 0.29979879275653926
0.928 0.3002012072434608
0.929 0.3006036217303823
0.929 0.3010060362173038
0.929 0.30140845070422534
0.929 0.30181086519114686
0.929 0.30221327967806844
0.929 0.30261569416498996
0.929 0.3030181086519115
0.929 0.303420523138833
0.929 0.3038229376257545
0.929 0.30422535211267604
0.929 0.30462776659959756
0.929 0.30503018108651914
0.929 0.30543259557344066
0.929 0.3058350100603622
0.929 0.3062374245472837
0.93 0.3066398390342052
0.93 0.30704225352112674
0.93 0.3074446680080483
0.93 0.30784708249496984
0.93 0.30824949698189136
0.93 0.3086519114688129
0.93 0.3090543259557344
0.93 0.3094567404426559
0.93 0.30985915492957744
0.931 0.310261569416499
0.931 0.31066398390342054
0.931 0.31106639839034206
0.931 0.3114688128772636
0.931 0.3118712273641851
0.931 0.3122736418511066
0.931 0.3126760563380282
0.931 0.3130784708249497
0.931 0.31348088531187124
0.931 0.31388329979879276
0.931 0.3142857142857143
0.931 0.3146881287726358
0.932 0.3150905432595573
0.932 0.3154929577464789
0.932 0.3158953722334004
0.932 0.31629778672032194
0.932 0.31670020120724346
0.932 0.317102615694165
0.933 0.3175050301810865
0.933 0.317907444668008
0.933 0.3183098591549296
0.933 0.3187122736418511
0.933 0.31911468812877264
0.933 0.31951710261569416
0.933 0.3199195171026157
0.933 0.3203219315895372
0.934 0.3207243460764588
0.934 0.3211267605633803
0.934 0.3215291750503018
0.934 0.32193158953722334
0.934 0.32233400402414486
0.934 0.3227364185110664
0.934 0.3231388329979879
0.934 0.3235412474849095
0.934 0.323943661971831
0.934 0.3243460764587525
0.935 0.32474849094567404
0.935 0.32515090543259556
0.935 0.3255533199195171
0.935 0.32595573440643866
0.935 0.3263581488933602
0.935 0.3267605633802817
0.935 0.3271629778672032
0.935 0.32756539235412474
0.935 0.32796780684104626
0.935 0.3283702213279678
0.935 0.32877263581488936
0.936 0.3291750503018109
0.936 0.3295774647887324
0.936 0.3299798792756539
0.936 0.33038229376257544
0.936 0.33078470824949696
0.937 0.33118712273641854
0.937 0.33158953722334006
0.937 0.3319919517102616
0.937 0.3323943661971831
0.937 0.3327967806841046
0.937 0.33319919517102614
0.937 0.33360160965794766
0.937 0.33400402414486924
0.937 0.33440643863179076
0.937 0.3348088531187123
0.937 0.3352112676056338
0.938 0.3356136820925553
0.938 0.33601609657947684
0.938 0.3364185110663984
0.938 0.33682092555331994
0.938 0.33722334004024146
0.938 0.337625754527163
0.938 0.3380281690140845
0.938 0.338430583501006
0.939 0.33883299798792754
0.939 0.3392354124748491
0.939 0.33963782696177064
0.939 0.34004024144869216
0.939 0.3404426559356137
0.939 0.3408450704225352
0.939 0.3412474849094567
0.939 0.34164989939637824
0.939 0.3420523138832998
0.939 0.34245472837022134
0.939 0.34285714285714286
0.939 0.3432595573440644
0.939 0.3436619718309859
0.939 0.3440643863179074
0.94 0.344466800804829
0.94 0.3448692152917505
0.94 0.34527162977867204
0.94 0.34567404426559356
0.94 0.3460764587525151
0.94 0.3464788732394366
0.941 0.3468812877263581
0.941 0.3472837022132797
0.942 0.3476861167002012
0.943 0.34808853118712274
0.943 0.34849094567404426
0.943 0.3488933601609658
0.943 0.3492957746478873
0.943 0.3496981891348089
0.943 0.3501006036217304
0.943 0.3505030181086519
0.943 0.35090543259557344
0.943 0.35130784708249496
0.943 0.3517102615694165
0.943 0.352112676056338
0.944 0.3525150905432596
0.944 0.3529175050301811
0.944 0.3533199195171026
0.944 0.35372233400402414
0.944 0.35412474849094566
0.944 0.3545271629778672
0.944 0.35492957746478876
0.945 0.3553319919517103
0.945 0.3557344064386318
0.945 0.3561368209255533
0.945 0.35653923541247484
0.945 0.35694164989939636
0.945 0.3573440643863179
0.945 0.35774647887323946
0.945 0.358148893360161
0.945 0.3585513078470825
0.946 0.358953722334004
0.946 0.35935613682092554
0.947 0.35975855130784706
0.947 0.36016096579476864
0.947 0.36056338028169016
0.947 0.3609657947686117
0.947 0.3613682092555332
0.948 0.3617706237424547
0.948 0.36217303822937624
0.948 0.36257545271629776
0.948 0.36297786720321934
0.948 0.36338028169014086
0.948 0.3637826961770624
0.948 0.3641851106639839
0.948 0.3645875251509054
0.948 0.36498993963782694
0.948 0.36539235412474846
0.949 0.36579476861167004
0.949 0.36619718309859156
0.949 0.3665995975855131
0.949 0.3670020120724346
0.95 0.3674044265593561
0.95 0.36780684104627764
0.95 0.3682092555331992
0.95 0.36861167002012074
0.95 0.36901408450704226
0.95 0.3694164989939638
0.95 0.3698189134808853
0.95 0.3702213279678068
0.951 0.37062374245472834
0.951 0.3710261569416499
0.951 0.37142857142857144
0.951 0.37183098591549296
0.951 0.3722334004024145
0.951 0.372635814889336
0.951 0.3730382293762575
0.951 0.3734406438631791
0.951 0.3738430583501006
0.952 0.37424547283702214
0.952 0.37464788732394366
0.952 0.3750503018108652
0.952 0.3754527162977867
0.952 0.3758551307847082
0.953 0.3762575452716298
0.953 0.3766599597585513
0.953 0.37706237424547284
0.953 0.37746478873239436
0.953 0.3778672032193159
0.953 0.3782696177062374
0.953 0.378672032193159
0.954 0.3790744466800805
0.954 0.379476861167002
0.954 0.37987927565392354
0.954 0.38028169014084506
0.954 0.3806841046277666
0.955 0.3810865191146881
0.955 0.3814889336016097
0.955 0.3818913480885312
0.955 0.3822937625754527
0.955 0.38269617706237424
0.956 0.38309859154929576
0.956 0.3835010060362173
0.956 0.3839034205231388
0.956 0.3843058350100604
0.956 0.3847082494969819
0.956 0.3851106639839034
0.957 0.38551307847082494
0.957 0.38591549295774646
0.957 0.386317907444668
0.957 0.38672032193158956
0.957 0.3871227364185111
0.957 0.3875251509054326
0.957 0.3879275653923541
0.957 0.38832997987927564
0.957 0.38873239436619716
0.958 0.3891348088531187
0.958 0.38953722334004026
0.958 0.3899396378269618
0.958 0.3903420523138833
0.958 0.3907444668008048
0.959 0.39114688128772634
0.959 0.39154929577464787
0.959 0.39195171026156944
0.959 0.39235412474849096
0.959 0.3927565392354125
0.959 0.393158953722334
0.959 0.3935613682092555
0.959 0.39396378269617705
0.959 0.39436619718309857
0.96 0.39476861167002014
0.96 0.39517102615694166
0.96 0.3955734406438632
0.96 0.3959758551307847
0.96 0.3963782696177062
0.96 0.39678068410462775
0.961 0.3971830985915493
0.961 0.39758551307847084
0.961 0.39798792756539236
0.962 0.3983903420523139
0.962 0.3987927565392354
0.962 0.3991951710261569
0.962 0.39959758551307845
0.962 0.4
0.962 0.40040241448692154
0.962 0.40080482897384306
0.963 0.4012072434607646
0.963 0.4016096579476861
0.963 0.4020120724346076
0.963 0.4024144869215292
0.963 0.4028169014084507
0.963 0.40321931589537224
0.964 0.40362173038229376
0.964 0.4040241448692153
0.964 0.4044265593561368
0.964 0.4048289738430583
0.964 0.4052313883299799
0.964 0.4056338028169014
0.965 0.40603621730382294
0.965 0.40643863179074446
0.965 0.406841046277666
0.965 0.4072434607645875
0.965 0.407645875251509
0.966 0.4080482897384306
0.966 0.4084507042253521
0.966 0.40885311871227364
0.966 0.40925553319919517
0.967 0.4096579476861167
0.967 0.4100603621730382
0.967 0.4104627766599598
0.967 0.4108651911468813
0.967 0.4112676056338028
0.967 0.41167002012072434
0.968 0.41207243460764587
0.968 0.4124748490945674
0.968 0.4128772635814889
0.968 0.4132796780684105
0.968 0.413682092555332
0.968 0.4140845070422535
0.969 0.41448692152917505
0.969 0.41488933601609657
0.969 0.4152917505030181
0.969 0.41569416498993966
0.969 0.4160965794768612
0.969 0.4164989939637827
0.969 0.4169014084507042
0.969 0.41730382293762575
0.969 0.41770623742454727
0.97 0.4181086519114688
0.97 0.41851106639839036
0.97 0.4189134808853119
0.97 0.4193158953722334
0.97 0.4197183098591549
0.97 0.42012072434607645
0.97 0.42052313883299797
0.97 0.42092555331991954
0.971 0.42132796780684106
0.972 0.4217303822937626
0.972 0.4221327967806841
0.972 0.4225352112676056
0.972 0.42293762575452715
0.972 0.42334004024144867
0.973 0.42374245472837024
0.973 0.42414486921529176
0.973 0.4245472837022133
0.974 0.4249496981891348
0.974 0.4253521126760563
0.974 0.42575452716297785
0.974 0.4261569416498994
0.974 0.42655935613682094
0.974 0.42696177062374246
0.974 0.427364185110664
0.975 0.4277665995975855
0.975 0.428169014084507
0.975 0.42857142857142855
0.976 0.4289738430583501
0.976 0.42937625754527164
0.976 0.42977867203219317
0.976 0.4301810865191147
0.976 0.4305835010060362
0.976 0.4309859154929577
0.976 0.43138832997987925
0.977 0.4317907444668008
0.977 0.43219315895372235
0.977 0.43259557344064387
0.977 0.4329979879275654
0.977 0.4334004024144869
0.977 0.43380281690140843
0.978 0.43420523138833
0.978 0.4346076458752515
0.978 0.43501006036217305
0.978 0.43541247484909457
0.978 0.4358148893360161
0.978 0.4362173038229376
0.978 0.43661971830985913
0.978 0.4370221327967807
0.978 0.4374245472837022
0.978 0.43782696177062375
0.978 0.43822937625754527
0.978 0.4386317907444668
0.979 0.4390342052313883
0.979 0.4394366197183099
0.979 0.4398390342052314
0.979 0.4402414486921529
0.979 0.44064386317907445
0.979 0.44104627766599597
0.979 0.4414486921529175
0.98 0.441851106639839
0.98 0.4422535211267606
0.98 0.4426559356136821
0.981 0.4430583501006036
0.981 0.44346076458752515
0.981 0.44386317907444667
0.981 0.4442655935613682
0.981 0.44466800804828976
0.981 0.4450704225352113
0.981 0.4454728370221328
0.982 0.4458752515090543
0.982 0.44627766599597585
0.982 0.44668008048289737
0.982 0.4470824949698189
0.982 0.44748490945674047
0.982 0.447887323943662
0.983 0.4482897384305835
0.983 0.448692152917505
0.983 0.44909456740442655
0.983 0.44949698189134807
0.983 0.44989939637826964
0.984 0.45030181086519117
0.984 0.4507042253521127
0.984 0.4511066398390342
0.984 0.4515090543259557
0.984 0.45191146881287725
0.984 0.45231388329979877
0.984 0.45271629778672035
0.984 0.45311871227364187
0.984 0.4535211267605634
0.984 0.4539235412474849
0.984 0.45432595573440643
0.985 0.45472837022132795
0.985 0.45513078470824947
0.985 0.45553319919517105
0.986 0.45593561368209257
0.986 0.4563380281690141
0.986 0.4567404426559356
0.986 0.45714285714285713
0.987 0.45754527162977865
0.987 0.4579476861167002
0.987 0.45835010060362175
0.987 0.45875251509054327
0.988 0.4591549295774648
0.988 0.4595573440643863
0.988 0.45995975855130783
0.988 0.46036217303822935
0.988 0.4607645875251509
0.989 0.46116700201207245
0.989 0.46156941649899397
0.989 0.4619718309859155
0.989 0.462374245472837
0.99 0.46277665995975853
0.99 0.4631790744466801
0.99 0.4635814889336016
0.99 0.46398390342052315
0.991 0.46438631790744467
0.991 0.4647887323943662
0.991 0.4651911468812877
0.991 0.46559356136820923
0.991 0.4659959758551308
0.992 0.4663983903420523
0.992 0.46680080482897385
0.992 0.46720321931589537
0.992 0.4676056338028169
0.992 0.4680080482897384
0.993 0.46841046277666
0.993 0.4688128772635815
0.993 0.469215291750503
0.993 0.46961770623742455
0.993 0.47002012072434607
0.993 0.4704225352112676
0.993 0.4708249496981891
0.993 0.4712273641851107
0.994 0.4716297786720322
0.994 0.47203219315895373
0.994 0.47243460764587525
0.994 0.47283702213279677
0.994 0.4732394366197183
0.995 0.47364185110663987
0.995 0.4740442655935614
0.995 0.4744466800804829
0.996 0.47484909456740443
0.996 0.47525150905432595
0.996 0.47565392354124747
0.996 0.476056338028169
0.996 0.47645875251509057
0.997 0.4768611670020121
0.997 0.4772635814889336
0.997 0.47766599597585513
0.997 0.47806841046277665
0.998 0.47847082494969817
0.998 0.4788732394366197
0.998 0.47927565392354127
0.998 0.4796780684104628
0.998 0.4800804828973843
0.999 0.48048289738430583
0.999 0.48088531187122735
0.999 0.48128772635814887
1.0 0.48169014084507045
1.0 0.48209255533199197
1.0 0.4824949698189135
1.0 0.482897384305835
1.0 0.48329979879275653
1.0 0.48370221327967805
1.001 0.48410462776659957
1.001 0.48450704225352115
1.001 0.48490945674044267
1.002 0.4853118712273642
1.002 0.4857142857142857
1.002 0.48611670020120723
1.002 0.48651911468812875
1.003 0.4869215291750503
1.003 0.48732394366197185
1.003 0.48772635814889337
1.003 0.4881287726358149
1.003 0.4885311871227364
1.003 0.48893360160965793
1.004 0.48933601609657945
1.004 0.489738430583501
1.004 0.49014084507042255
1.004 0.49054325955734407
1.004 0.4909456740442656
1.005 0.4913480885311871
1.005 0.49175050301810863
1.005 0.4921529175050302
1.005 0.49255533199195173
1.007 0.49295774647887325
1.007 0.49336016096579477
1.007 0.4937625754527163
1.007 0.4941649899396378
1.008 0.49456740442655933
1.008 0.4949698189134809
1.008 0.49537223340040243
1.008 0.49577464788732395
1.009 0.49617706237424547
1.009 0.496579476861167
1.009 0.4969818913480885
1.009 0.4973843058350101
1.009 0.4977867203219316
1.01 0.49818913480885313
1.01 0.49859154929577465
1.01 0.49899396378269617
1.01 0.4993963782696177
1.01 0.4997987927565392
1.01 0.5002012072434607
1.01 0.5006036217303823
1.011 0.5010060362173038
1.011 0.5014084507042254
1.011 0.5018108651911469
1.011 0.5022132796780684
1.011 0.50261569416499
1.011 0.5030181086519114
1.012 0.503420523138833
1.012 0.5038229376257545
1.012 0.504225352112676
1.013 0.5046277665995976
1.013 0.5050301810865191
1.013 0.5054325955734407
1.013 0.5058350100603621
1.013 0.5062374245472837
1.014 0.5066398390342053
1.014 0.5070422535211268
1.014 0.5074446680080483
1.014 0.5078470824949698
1.014 0.5082494969818914
1.014 0.5086519114688128
1.014 0.5090543259557344
1.014 0.509456740442656
1.014 0.5098591549295775
1.015 0.510261569416499
1.015 0.5106639839034205
1.015 0.5110663983903421
1.016 0.5114688128772635
1.016 0.5118712273641851
1.016 0.5122736418511067
1.016 0.5126760563380282
1.017 0.5130784708249497
1.017 0.5134808853118712
1.017 0.5138832997987928
1.018 0.5142857142857142
1.018 0.5146881287726358
1.019 0.5150905432595574
1.019 0.5154929577464789
1.019 0.5158953722334004
1.019 0.5162977867203219
1.019 0.5167002012072435
1.02 0.5171026156941649
1.02 0.5175050301810865
1.021 0.5179074446680081
1.021 0.5183098591549296
1.021 0.5187122736418511
1.021 0.5191146881287726
1.022 0.5195171026156942
1.022 0.5199195171026157
1.022 0.5203219315895372
1.022 0.5207243460764588
1.022 0.5211267605633803
1.022 0.5215291750503018
1.023 0.5219315895372233
1.023 0.5223340040241449
1.024 0.5227364185110664
1.024 0.5231388329979879
1.025 0.5235412474849095
1.025 0.523943661971831
1.025 0.5243460764587525
1.026 0.524748490945674
1.026 0.5251509054325956
1.026 0.5255533199195171
1.028 0.5259557344064386
1.028 0.5263581488933602
1.029 0.5267605633802817
1.029 0.5271629778672032
1.029 0.5275653923541247
1.029 0.5279678068410463
1.029 0.5283702213279678
1.029 0.5287726358148893
1.03 0.5291750503018109
1.03 0.5295774647887324
1.03 0.5299798792756539
1.03 0.5303822937625755
1.03 0.530784708249497
1.03 0.5311871227364185
1.031 0.53158953722334
1.031 0.5319919517102616
1.032 0.532394366197183
1.032 0.5327967806841046
1.032 0.5331991951710262
1.033 0.5336016096579477
1.033 0.5340040241448692
1.033 0.5344064386317907
1.033 0.5348088531187123
1.034 0.5352112676056338
1.034 0.5356136820925553
1.035 0.5360160965794769
1.035 0.5364185110663984
1.035 0.53682092555332
1.036 0.5372233400402414
1.036 0.537625754527163
1.038 0.5380281690140845
1.038 0.538430583501006
1.038 0.5388329979879276
1.039 0.5392354124748491
1.039 0.5396378269617707
1.039 0.5400402414486921
1.039 0.5404426559356137
1.039 0.5408450704225352
1.04 0.5412474849094567
1.04 0.5416498993963783
1.04 0.5420523138832998
1.041 0.5424547283702214
1.041 0.5428571428571428
1.041 0.5432595573440644
1.041 0.543661971830986
1.042 0.5440643863179074
1.042 0.544466800804829
1.042 0.5448692152917505
1.042 0.545271629778672
1.042 0.5456740442655935
1.043 0.5460764587525151
1.043 0.5464788732394367
1.044 0.5468812877263581
1.044 0.5472837022132797
1.044 0.5476861167002012
1.044 0.5480885311871228
1.044 0.5484909456740442
1.045 0.5488933601609658
1.045 0.5492957746478874
1.046 0.5496981891348088
1.046 0.5501006036217304
1.046 0.5505030181086519
1.046 0.5509054325955735
1.046 0.5513078470824949
1.046 0.5517102615694165
1.046 0.5521126760563381
1.048 0.5525150905432595
1.048 0.5529175050301811
1.048 0.5533199195171026
1.049 0.5537223340040242
1.051 0.5541247484909457
1.052 0.5545271629778672
1.052 0.5549295774647888
1.053 0.5553319919517102
1.053 0.5557344064386318
1.053 0.5561368209255533
1.053 0.5565392354124749
1.054 0.5569416498993964
1.055 0.5573440643863179
1.055 0.5577464788732395
1.056 0.5581488933601609
1.056 0.5585513078470825
1.056 0.558953722334004
1.056 0.5593561368209256
1.057 0.5597585513078471
1.058 0.5601609657947686
1.059 0.5605633802816902
1.059 0.5609657947686116
1.06 0.5613682092555332
1.06 0.5617706237424547
1.06 0.5621730382293763
1.061 0.5625754527162978
1.061 0.5629778672032193
1.062 0.5633802816901409
1.062 0.5637826961770623
1.062 0.5641851106639839
1.063 0.5645875251509054
1.063 0.564989939637827
1.063 0.5653923541247485
1.064 0.56579476861167
1.064 0.5661971830985916
1.064 0.566599597585513
1.065 0.5670020120724346
1.065 0.5674044265593562
1.065 0.5678068410462777
1.066 0.5682092555331992
1.066 0.5686116700201207
1.066 0.5690140845070423
1.067 0.5694164989939637
1.067 0.5698189134808853
1.067 0.5702213279678069
1.069 0.5706237424547284
1.07 0.5710261569416499
1.07 0.5714285714285714
1.071 0.571830985915493
1.072 0.5722334004024144
1.073 0.572635814889336
1.073 0.5730382293762576
1.073 0.5734406438631791
1.074 0.5738430583501006
1.074 0.5742454728370221
1.074 0.5746478873239437
1.075 0.5750503018108651
1.075 0.5754527162977867
1.075 0.5758551307847083
1.076 0.5762575452716298
1.076 0.5766599597585513
1.076 0.5770623742454728
1.076 0.5774647887323944
1.076 0.577867203219316
1.077 0.5782696177062374
1.077 0.578672032193159
1.078 0.5790744466800805
1.079 0.579476861167002
1.079 0.5798792756539235
1.079 0.5802816901408451
1.079 0.5806841046277667
1.079 0.5810865191146881
1.08 0.5814889336016097
1.08 0.5818913480885312
1.08 0.5822937625754527
1.08 0.5826961770623742
1.081 0.5830985915492958
1.082 0.5835010060362174
1.082 0.5839034205231388
1.082 0.5843058350100604
1.083 0.5847082494969819
1.084 0.5851106639839034
1.084 0.5855130784708249
1.086 0.5859154929577465
1.087 0.586317907444668
1.088 0.5867203219315895
1.089 0.5871227364185111
1.089 0.5875251509054326
1.089 0.5879275653923541
1.09 0.5883299798792756
1.09 0.5887323943661972
1.091 0.5891348088531188
1.092 0.5895372233400402
1.093 0.5899396378269618
1.093 0.5903420523138833
1.093 0.5907444668008048
1.093 0.5911468812877264
1.094 0.5915492957746479
1.094 0.5919517102615695
1.095 0.5923541247484909
1.095 0.5927565392354125
1.095 0.593158953722334
1.095 0.5935613682092555
1.096 0.5939637826961771
1.096 0.5943661971830986
1.096 0.5947686116700202
1.096 0.5951710261569416
1.097 0.5955734406438632
1.098 0.5959758551307847
1.098 0.5963782696177062
1.098 0.5967806841046278
1.099 0.5971830985915493
1.1 0.5975855130784709
1.1 0.5979879275653923
1.1 0.5983903420523139
1.101 0.5987927565392354
1.101 0.5991951710261569
1.103 0.5995975855130785
1.104 0.6
1.105 0.6004024144869216
1.105 0.600804828973843
1.106 0.6012072434607646
1.107 0.6016096579476862
1.107 0.6020120724346076
1.11 0.6024144869215292
1.11 0.6028169014084507
1.11 0.6032193158953723
1.111 0.6036217303822937
1.111 0.6040241448692153
1.112 0.6044265593561369
1.112 0.6048289738430583
1.113 0.6052313883299799
1.114 0.6056338028169014
1.115 0.606036217303823
1.115 0.6064386317907444
1.116 0.606841046277666
1.117 0.6072434607645876
1.117 0.607645875251509
1.118 0.6080482897384306
1.119 0.6084507042253521
1.12 0.6088531187122737
1.12 0.6092555331991951
1.12 0.6096579476861167
1.121 0.6100603621730383
1.121 0.6104627766599597
1.121 0.6108651911468813
1.122 0.6112676056338028
1.122 0.6116700201207244
1.123 0.6120724346076458
1.124 0.6124748490945674
1.125 0.612877263581489
1.126 0.6132796780684104
1.126 0.613682092555332
1.126 0.6140845070422535
1.126 0.6144869215291751
1.126 0.6148893360160966
1.127 0.6152917505030181
1.129 0.6156941649899397
1.129 0.6160965794768611
1.131 0.6164989939637827
1.132 0.6169014084507042
1.133 0.6173038229376258
1.133 0.6177062374245473
1.133 0.6181086519114688
1.134 0.6185110663983904
1.135 0.6189134808853118
1.135 0.6193158953722334
1.137 0.6197183098591549
1.137 0.6201207243460765
1.137 0.620523138832998
1.138 0.6209255533199195
1.138 0.6213279678068411
1.139 0.6217303822937625
1.139 0.6221327967806841
1.139 0.6225352112676056
1.14 0.6229376257545272
1.141 0.6233400402414487
1.142 0.6237424547283702
1.143 0.6241448692152918
1.143 0.6245472837022132
1.143 0.6249496981891348
1.143 0.6253521126760564
1.143 0.6257545271629779
1.144 0.6261569416498994
1.145 0.6265593561368209
1.145 0.6269617706237425
1.146 0.6273641851106639
1.147 0.6277665995975855
1.147 0.6281690140845071
1.151 0.6285714285714286
1.151 0.6289738430583501
1.152 0.6293762575452716
1.152 0.6297786720321932
1.152 0.6301810865191146
1.153 0.6305835010060362
1.157 0.6309859154929578
1.159 0.6313883299798793
1.159 0.6317907444668008
1.16 0.6321931589537223
1.16 0.6325955734406439
1.16 0.6329979879275653
1.161 0.6334004024144869
1.162 0.6338028169014085
1.163 0.63420523138833
1.163 0.6346076458752515
1.164 0.635010060362173
1.166 0.6354124748490946
1.168 0.635814889336016
1.169 0.6362173038229376
1.17 0.6366197183098592
1.173 0.6370221327967807
1.173 0.6374245472837022
1.175 0.6378269617706237
1.176 0.6382293762575453
1.177 0.6386317907444669
1.178 0.6390342052313883
1.178 0.6394366197183099
1.179 0.6398390342052314
1.18 0.6402414486921529
1.181 0.6406438631790744
1.181 0.641046277665996
1.181 0.6414486921529176
1.181 0.641851106639839
1.182 0.6422535211267606
1.183 0.6426559356136821
1.183 0.6430583501006036
1.184 0.6434607645875251
1.184 0.6438631790744467
1.185 0.6442655935613683
1.186 0.6446680080482897
1.186 0.6450704225352113
1.187 0.6454728370221328
1.188 0.6458752515090543
1.188 0.6462776659959758
1.189 0.6466800804828974
1.189 0.647082494969819
1.189 0.6474849094567404
1.19 0.647887323943662
1.19 0.6482897384305835
1.19 0.648692152917505
1.193 0.6490945674044266
1.194 0.6494969818913481
1.194 0.6498993963782697
1.195 0.6503018108651911
1.195 0.6507042253521127
1.196 0.6511066398390342
1.196 0.6515090543259557
1.196 0.6519114688128773
1.197 0.6523138832997988
1.198 0.6527162977867204
1.198 0.6531187122736418
1.198 0.6535211267605634
1.198 0.6539235412474849
1.199 0.6543259557344064
1.199 0.654728370221328
1.202 0.6551307847082495
1.202 0.6555331991951711
1.203 0.6559356136820925
1.203 0.6563380281690141
1.203 0.6567404426559356
1.204 0.6571428571428571
1.204 0.6575452716297787
1.204 0.6579476861167002
1.205 0.6583501006036218
1.206 0.6587525150905432
1.207 0.6591549295774648
1.209 0.6595573440643863
1.21 0.6599597585513078
1.21 0.6603621730382294
1.211 0.6607645875251509
1.214 0.6611670020120725
1.216 0.6615694164989939
1.217 0.6619718309859155
1.219 0.6623742454728371
1.22 0.6627766599597585
1.221 0.6631790744466801
1.221 0.6635814889336016
1.227 0.6639839034205232
1.229 0.6643863179074446
1.229 0.6647887323943662
1.23 0.6651911468812878
1.232 0.6655935613682092
1.235 0.6659959758551308
1.239 0.6663983903420523
1.24 0.6668008048289739
1.242 0.6672032193158953
1.242 0.6676056338028169
1.243 0.6680080482897385
1.246 0.6684104627766599
1.247 0.6688128772635815
1.248 0.669215291750503
1.249 0.6696177062374246
1.25 0.670020120724346
1.25 0.6704225352112676
1.251 0.6708249496981892
1.251 0.6712273641851106
1.252 0.6716297786720322
1.253 0.6720321931589537
1.253 0.6724346076458753
1.254 0.6728370221327968
1.256 0.6732394366197183
1.257 0.6736418511066399
1.257 0.6740442655935613
1.258 0.6744466800804829
1.258 0.6748490945674044
1.26 0.675251509054326
1.26 0.6756539235412475
1.26 0.676056338028169
1.261 0.6764587525150906
1.263 0.676861167002012
1.265 0.6772635814889336
1.265 0.6776659959758551
1.266 0.6780684104627767
1.266 0.6784708249496982
1.266 0.6788732394366197
1.267 0.6792756539235413
1.267 0.6796780684104627
1.269 0.6800804828973843
1.269 0.6804828973843058
1.269 0.6808853118712274
1.269 0.6812877263581489
1.27 0.6816901408450704
1.27 0.682092555331992
1.273 0.6824949698189134
1.275 0.682897384305835
1.276 0.6832997987927565
1.277 0.6837022132796781
1.278 0.6841046277665996
1.278 0.6845070422535211
1.278 0.6849094567404427
1.279 0.6853118712273641
1.281 0.6857142857142857
1.281 0.6861167002012073
1.281 0.6865191146881288
1.282 0.6869215291750503
1.283 0.6873239436619718
1.283 0.6877263581488934
1.285 0.6881287726358148
1.285 0.6885311871227364
1.29 0.688933601609658
1.29 0.6893360160965795
1.29 0.689738430583501
1.291 0.6901408450704225
1.292 0.6905432595573441
1.292 0.6909456740442655
1.292 0.6913480885311871
1.293 0.6917505030181087
1.294 0.6921529175050302
1.295 0.6925553319919517
1.296 0.6929577464788732
1.3 0.6933601609657948
1.3 0.6937625754527162
1.302 0.6941649899396378
1.302 0.6945674044265594
1.306 0.6949698189134809
1.307 0.6953722334004024
1.307 0.6957746478873239
1.309 0.6961770623742455
1.31 0.6965794768611671
1.31 0.6969818913480885
1.311 0.6973843058350101
1.317 0.6977867203219316
1.318 0.6981891348088531
1.318 0.6985915492957746
1.319 0.6989939637826962
1.319 0.6993963782696178
1.32 0.6997987927565392
1.32 0.7002012072434608
1.32 0.7006036217303823
1.321 0.7010060362173038
1.322 0.7014084507042253
1.324 0.7018108651911469
1.325 0.7022132796780685
1.325 0.7026156941649899
1.326 0.7030181086519115
1.327 0.703420523138833
1.328 0.7038229376257545
1.328 0.704225352112676
1.329 0.7046277665995976
1.329 0.7050301810865192
1.329 0.7054325955734406
1.331 0.7058350100603622
1.332 0.7062374245472837
1.335 0.7066398390342052
1.34 0.7070422535211267
1.341 0.7074446680080483
1.343 0.7078470824949699
1.344 0.7082494969818913
1.346 0.7086519114688129
1.347 0.7090543259557344
1.348 0.7094567404426559
1.348 0.7098591549295775
1.348 0.710261569416499
1.349 0.7106639839034206
1.349 0.711066398390342
1.349 0.7114688128772636
1.35 0.7118712273641851
1.351 0.7122736418511066
1.352 0.7126760563380282
1.353 0.7130784708249497
1.354 0.7134808853118713
1.356 0.7138832997987927
1.356 0.7142857142857143
1.357 0.7146881287726358
1.357 0.7150905432595573
1.358 0.7154929577464789
1.359 0.7158953722334004
1.359 0.716297786720322
1.359 0.7167002012072434
1.36 0.717102615694165
1.36 0.7175050301810865
1.361 0.717907444668008
1.362 0.7183098591549296
1.362 0.7187122736418511
1.363 0.7191146881287727
1.367 0.7195171026156941
1.368 0.7199195171026157
1.369 0.7203219315895373
1.371 0.7207243460764587
1.371 0.7211267605633803
1.372 0.7215291750503018
1.373 0.7219315895372234
1.373 0.7223340040241448
1.376 0.7227364185110664
1.376 0.723138832997988
1.377 0.7235412474849094
1.377 0.723943661971831
1.381 0.7243460764587525
1.381 0.7247484909456741
1.381 0.7251509054325955
1.384 0.7255533199195171
1.384 0.7259557344064387
1.387 0.7263581488933601
1.387 0.7267605633802817
1.388 0.7271629778672032
1.39 0.7275653923541248
1.394 0.7279678068410462
1.398 0.7283702213279678
1.4 0.7287726358148894
1.4 0.7291750503018108
1.401 0.7295774647887324
1.402 0.7299798792756539
1.404 0.7303822937625755
1.407 0.7307847082494969
1.407 0.7311871227364185
1.408 0.7315895372233401
1.409 0.7319919517102615
1.41 0.7323943661971831
1.41 0.7327967806841046
1.41 0.7331991951710262
1.413 0.7336016096579477
1.413 0.7340040241448692
1.413 0.7344064386317908
1.416 0.7348088531187122
1.418 0.7352112676056338
1.419 0.7356136820925553
1.42 0.7360160965794769
1.422 0.7364185110663984
1.422 0.7368209255533199
1.425 0.7372233400402415
1.428 0.737625754527163
1.435 0.7380281690140845
1.436 0.738430583501006
1.436 0.7388329979879276
1.437 0.7392354124748491
1.438 0.7396378269617706
1.439 0.7400402414486922
1.441 0.7404426559356136
1.441 0.7408450704225352
1.443 0.7412474849094567
1.444 0.7416498993963783
1.444 0.7420523138832998
1.451 0.7424547283702213
1.451 0.7428571428571429
1.452 0.7432595573440643
1.456 0.7436619718309859
1.457 0.7440643863179075
1.459 0.744466800804829
1.46 0.7448692152917505
1.46 0.745271629778672
1.461 0.7456740442655936
1.461 0.746076458752515
1.466 0.7464788732394366
1.469 0.7468812877263582
1.47 0.7472837022132797
1.471 0.7476861167002012
1.471 0.7480885311871227
1.472 0.7484909456740443
1.475 0.7488933601609657
1.476 0.7492957746478873
1.477 0.7496981891348089
1.478 0.7501006036217304
1.479 0.7505030181086519
1.484 0.7509054325955734
1.488 0.751307847082495
1.488 0.7517102615694164
1.49 0.752112676056338
1.49 0.7525150905432596
1.491 0.7529175050301811
1.492 0.7533199195171026
1.495 0.7537223340040241
1.501 0.7541247484909457
1.502 0.7545271629778671
1.503 0.7549295774647887
1.503 0.7553319919517103
1.504 0.7557344064386318
1.505 0.7561368209255533
1.509 0.7565392354124748
1.509 0.7569416498993964
1.51 0.757344064386318
1.511 0.7577464788732394
1.512 0.758148893360161
1.512 0.7585513078470825
1.514 0.758953722334004
1.514 0.7593561368209255
1.516 0.7597585513078471
1.52 0.7601609657947687
1.521 0.7605633802816901
1.521 0.7609657947686117
1.522 0.7613682092555332
1.523 0.7617706237424547
1.526 0.7621730382293762
1.527 0.7625754527162978
1.527 0.7629778672032194
1.529 0.7633802816901408
1.53 0.7637826961770624
1.531 0.7641851106639839
1.532 0.7645875251509054
1.534 0.7649899396378269
1.535 0.7653923541247485
1.536 0.7657947686116701
1.537 0.7661971830985915
1.538 0.7665995975855131
1.539 0.7670020120724346
1.541 0.7674044265593561
1.542 0.7678068410462776
1.544 0.7682092555331992
1.545 0.7686116700201208
1.545 0.7690140845070422
1.546 0.7694164989939638
1.546 0.7698189134808853
1.548 0.7702213279678068
1.548 0.7706237424547284
1.548 0.7710261569416499
1.551 0.7714285714285715
1.552 0.7718309859154929
1.553 0.7722334004024145
1.557 0.772635814889336
1.558 0.7730382293762575
1.561 0.7734406438631791
1.563 0.7738430583501006
1.563 0.7742454728370222
1.563 0.7746478873239436
1.565 0.7750503018108652
1.569 0.7754527162977867
1.571 0.7758551307847082
1.572 0.7762575452716298
1.574 0.7766599597585513
1.579 0.7770623742454729
1.58 0.7774647887323943
1.58 0.7778672032193159
1.58 0.7782696177062374
1.582 0.778672032193159
1.584 0.7790744466800805
1.589 0.779476861167002
1.599 0.7798792756539236
1.6 0.780281690140845
1.603 0.7806841046277666
1.606 0.7810865191146882
1.611 0.7814889336016096
1.611 0.7818913480885312
1.612 0.7822937625754527
1.615 0.7826961770623743
1.617 0.7830985915492957
1.617 0.7835010060362173
1.618 0.7839034205231389
1.618 0.7843058350100603
1.619 0.7847082494969819
1.621 0.7851106639839034
1.628 0.785513078470825
1.634 0.7859154929577464
1.635 0.786317907444668
1.639 0.7867203219315896
1.64 0.787122736418511
1.644 0.7875251509054326
1.654 0.7879275653923541
1.654 0.7883299798792757
1.658 0.7887323943661971
1.661 0.7891348088531187
1.666 0.7895372233400403
1.667 0.7899396378269617
1.67 0.7903420523138833
1.672 0.7907444668008048
1.675 0.7911468812877264
1.682 0.7915492957746478
1.688 0.7919517102615694
1.693 0.792354124748491
1.694 0.7927565392354124
1.696 0.793158953722334
1.697 0.7935613682092555
1.697 0.7939637826961771
1.698 0.7943661971830986
1.705 0.7947686116700201
1.708 0.7951710261569417
1.708 0.7955734406438632
1.711 0.7959758551307847
1.714 0.7963782696177062
1.714 0.7967806841046278
1.715 0.7971830985915493
1.717 0.7975855130784708
1.718 0.7979879275653924
1.72 0.7983903420523139
1.72 0.7987927565392354
1.72 0.7991951710261569
1.721 0.7995975855130785
1.723 0.8
1.726 0.8004024144869215
1.727 0.8008048289738431
1.728 0.8012072434607646
1.729 0.8016096579476861
1.737 0.8020120724346076
1.737 0.8024144869215292
1.738 0.8028169014084507
1.743 0.8032193158953722
1.744 0.8036217303822938
1.75 0.8040241448692153
1.752 0.8044265593561368
1.752 0.8048289738430584
1.755 0.8052313883299799
1.755 0.8056338028169014
1.755 0.8060362173038229
1.757 0.8064386317907445
1.759 0.806841046277666
1.761 0.8072434607645875
1.764 0.8076458752515091
1.764 0.8080482897384306
1.766 0.8084507042253521
1.769 0.8088531187122736
1.777 0.8092555331991952
1.778 0.8096579476861167
1.779 0.8100603621730382
1.781 0.8104627766599598
1.782 0.8108651911468813
1.784 0.8112676056338028
1.786 0.8116700201207243
1.787 0.8120724346076459
1.788 0.8124748490945674
1.79 0.8128772635814889
1.79 0.8132796780684105
1.795 0.813682092555332
1.799 0.8140845070422535
1.8 0.814486921529175
1.801 0.8148893360160966
1.802 0.815291750503018
1.803 0.8156941649899396
1.803 0.8160965794768612
1.804 0.8164989939637827
1.806 0.8169014084507042
1.807 0.8173038229376257
1.807 0.8177062374245473
1.809 0.8181086519114689
1.809 0.8185110663983903
1.809 0.8189134808853119
1.809 0.8193158953722334
1.81 0.819718309859155
1.811 0.8201207243460764
1.812 0.820523138832998
1.812 0.8209255533199196
1.816 0.821327967806841
1.817 0.8217303822937626
1.818 0.8221327967806841
1.82 0.8225352112676056
1.821 0.8229376257545271
1.822 0.8233400402414487
1.823 0.8237424547283703
1.823 0.8241448692152917
1.824 0.8245472837022133
1.825 0.8249496981891348
1.826 0.8253521126760563
1.831 0.8257545271629778
1.833 0.8261569416498994
1.833 0.826559356136821
1.834 0.8269617706237424
1.834 0.827364185110664
1.838 0.8277665995975855
1.84 0.828169014084507
1.84 0.8285714285714286
1.843 0.8289738430583501
1.844 0.8293762575452717
1.845 0.8297786720321931
1.845 0.8301810865191147
1.846 0.8305835010060362
1.852 0.8309859154929577
1.852 0.8313883299798793
1.859 0.8317907444668008
1.862 0.8321931589537224
1.862 0.8325955734406438
1.866 0.8329979879275654
1.868 0.8334004024144869
1.869 0.8338028169014085
1.87 0.83420523138833
1.871 0.8346076458752515
1.873 0.8350100603621731
1.875 0.8354124748490945
1.876 0.8358148893360161
1.876 0.8362173038229376
1.881 0.8366197183098592
1.882 0.8370221327967807
1.882 0.8374245472837022
1.883 0.8378269617706238
1.884 0.8382293762575452
1.884 0.8386317907444668
1.886 0.8390342052313883
1.888 0.8394366197183099
1.889 0.8398390342052314
1.892 0.8402414486921529
1.895 0.8406438631790745
1.896 0.8410462776659959
1.9 0.8414486921529175
1.903 0.8418511066398391
1.903 0.8422535211267606
1.905 0.8426559356136821
1.908 0.8430583501006036
1.909 0.8434607645875252
1.91 0.8438631790744466
1.91 0.8442655935613682
1.913 0.8446680080482898
1.917 0.8450704225352113
1.918 0.8454728370221328
1.921 0.8458752515090543
1.921 0.8462776659959759
1.924 0.8466800804828973
1.925 0.8470824949698189
1.925 0.8474849094567405
1.928 0.847887323943662
1.929 0.8482897384305835
1.929 0.848692152917505
1.931 0.8490945674044266
1.937 0.849496981891348
1.941 0.8498993963782696
1.941 0.8503018108651912
1.947 0.8507042253521127
1.948 0.8511066398390342
1.954 0.8515090543259557
1.954 0.8519114688128773
1.955 0.8523138832997988
1.956 0.8527162977867203
1.958 0.8531187122736419
1.962 0.8535211267605634
1.963 0.8539235412474849
1.963 0.8543259557344064
1.969 0.854728370221328
1.97 0.8551307847082495
1.971 0.855533199195171
1.973 0.8559356136820926
1.973 0.856338028169014
1.98 0.8567404426559356
1.981 0.8571428571428571
1.981 0.8575452716297787
1.985 0.8579476861167002
1.986 0.8583501006036217
1.989 0.8587525150905433
1.991 0.8591549295774648
1.994 0.8595573440643863
1.995 0.8599597585513078
1.995 0.8603621730382294
1.997 0.860764587525151
1.997 0.8611670020120724
1.998 0.861569416498994
2.0 0.8619718309859155
2.003 0.862374245472837
2.004 0.8627766599597585
2.005 0.8631790744466801
2.006 0.8635814889336016
2.006 0.8639839034205231
2.007 0.8643863179074447
2.007 0.8647887323943662
2.008 0.8651911468812877
2.008 0.8655935613682093
2.009 0.8659959758551308
2.012 0.8663983903420523
2.013 0.8668008048289738
2.014 0.8672032193158954
2.015 0.8676056338028169
2.017 0.8680080482897384
2.018 0.86841046277666
2.021 0.8688128772635815
2.029 0.869215291750503
2.033 0.8696177062374245
2.033 0.8700201207243461
2.033 0.8704225352112676
2.039 0.8708249496981891
2.04 0.8712273641851107
2.04 0.8716297786720322
2.041 0.8720321931589538
2.044 0.8724346076458752
2.044 0.8728370221327968
2.047 0.8732394366197183
2.049 0.8736418511066398
2.051 0.8740442655935614
2.051 0.8744466800804829
2.051 0.8748490945674045
2.053 0.8752515090543259
2.06 0.8756539235412475
2.06 0.8760563380281691
2.061 0.8764587525150905
2.066 0.8768611670020121
2.067 0.8772635814889336
2.067 0.8776659959758552
2.068 0.8780684104627766
2.069 0.8784708249496982
2.069 0.8788732394366198
2.069 0.8792756539235412
2.07 0.8796780684104628
2.07 0.8800804828973843
2.073 0.8804828973843059
2.073 0.8808853118712273
2.076 0.8812877263581489
2.078 0.8816901408450705
2.079 0.8820925553319919
2.082 0.8824949698189135
2.083 0.882897384305835
2.083 0.8832997987927566
2.085 0.883702213279678
2.09 0.8841046277665996
2.094 0.8845070422535212
2.097 0.8849094567404426
2.1 0.8853118712273642
2.106 0.8857142857142857
2.107 0.8861167002012073
2.108 0.8865191146881287
2.109 0.8869215291750503
2.111 0.8873239436619719
2.113 0.8877263581488933
2.113 0.8881287726358149
2.114 0.8885311871227364
2.115 0.888933601609658
2.116 0.8893360160965795
2.131 0.889738430583501
2.132 0.8901408450704226
2.136 0.890543259557344
2.138 0.8909456740442656
2.139 0.8913480885311871
2.142 0.8917505030181087
2.142 0.8921529175050302
2.148 0.8925553319919517
2.152 0.8929577464788733
2.156 0.8933601609657947
2.157 0.8937625754527163
2.16 0.8941649899396378
2.162 0.8945674044265594
2.165 0.8949698189134809
2.172 0.8953722334004024
2.176 0.895774647887324
2.177 0.8961770623742454
2.18 0.896579476861167
2.181 0.8969818913480885
2.181 0.89738430583501
2.191 0.8977867203219316
2.192 0.8981891348088531
2.197 0.8985915492957747
2.197 0.8989939637826961
2.201 0.8993963782696177
2.203 0.8997987927565393
2.204 0.9002012072434608
2.207 0.9006036217303823
2.21 0.9010060362173038
2.217 0.9014084507042254
2.218 0.9018108651911468
2.218 0.9022132796780684
2.22 0.90261569416499
2.221 0.9030181086519115
2.223 0.903420523138833
2.225 0.9038229376257545
2.234 0.9042253521126761
2.235 0.9046277665995975
2.236 0.9050301810865191
2.236 0.9054325955734407
2.241 0.9058350100603622
2.247 0.9062374245472837
2.251 0.9066398390342052
2.255 0.9070422535211268
2.255 0.9074446680080482
2.255 0.9078470824949698
2.266 0.9082494969818914
2.267 0.9086519114688129
2.274 0.9090543259557344
2.28 0.9094567404426559
2.289 0.9098591549295775
2.291 0.9102615694164989
2.297 0.9106639839034205
2.299 0.9110663983903421
2.3 0.9114688128772636
2.3 0.9118712273641851
2.309 0.9122736418511066
2.31 0.9126760563380282
2.314 0.9130784708249498
2.316 0.9134808853118712
2.32 0.9138832997987928
2.321 0.9142857142857143
2.326 0.9146881287726358
2.326 0.9150905432595573
2.331 0.9154929577464789
2.331 0.9158953722334005
2.334 0.9162977867203219
2.335 0.9167002012072435
2.338 0.917102615694165
2.34 0.9175050301810865
2.347 0.917907444668008
2.35 0.9183098591549296
2.351 0.9187122736418512
2.353 0.9191146881287726
2.353 0.9195171026156942
2.359 0.9199195171026157
2.361 0.9203219315895372
2.363 0.9207243460764587
2.375 0.9211267605633803
2.379 0.9215291750503019
2.382 0.9219315895372233
2.382 0.9223340040241449
2.386 0.9227364185110664
2.411 0.9231388329979879
2.412 0.9235412474849095
2.413 0.923943661971831
2.415 0.9243460764587526
2.423 0.924748490945674
2.424 0.9251509054325956
2.443 0.9255533199195171
2.475 0.9259557344064386
2.489 0.9263581488933602
2.497 0.9267605633802817
2.509 0.9271629778672033
2.547 0.9275653923541247
2.553 0.9279678068410463
2.564 0.9283702213279678
2.585 0.9287726358148893
2.588 0.9291750503018109
2.599 0.9295774647887324
2.615 0.929979879275654
2.62 0.9303822937625754
2.624 0.930784708249497
2.624 0.9311871227364185
2.624 0.93158953722334
2.635 0.9319919517102616
2.643 0.9323943661971831
2.654 0.9327967806841047
2.657 0.9331991951710261
2.658 0.9336016096579477
2.675 0.9340040241448692
2.685 0.9344064386317907
2.687 0.9348088531187123
2.698 0.9352112676056338
2.702 0.9356136820925554
2.704 0.9360160965794768
2.73 0.9364185110663984
2.734 0.93682092555332
2.738 0.9372233400402414
2.764 0.937625754527163
2.815 0.9380281690140845
2.816 0.938430583501006
2.826 0.9388329979879275
2.862 0.9392354124748491
2.876 0.9396378269617707
2.887 0.9400402414486921
2.888 0.9404426559356137
2.892 0.9408450704225352
2.903 0.9412474849094568
2.908 0.9416498993963782
2.92 0.9420523138832998
2.93 0.9424547283702214
2.933 0.9428571428571428
2.946 0.9432595573440644
2.951 0.9436619718309859
2.967 0.9440643863179075
3.003 0.9444668008048289
3.008 0.9448692152917505
3.01 0.9452716297786721
3.016 0.9456740442655935
3.025 0.9460764587525151
3.034 0.9464788732394366
3.041 0.9468812877263582
3.047 0.9472837022132797
3.049 0.9476861167002012
3.059 0.9480885311871228
3.084 0.9484909456740442
3.112 0.9488933601609658
3.138 0.9492957746478873
3.142 0.9496981891348089
3.144 0.9501006036217304
3.155 0.9505030181086519
3.173 0.9509054325955735
3.173 0.9513078470824949
3.183 0.9517102615694165
3.189 0.952112676056338
3.201 0.9525150905432596
3.203 0.9529175050301811
3.217 0.9533199195171026
3.219 0.9537223340040242
3.225 0.9541247484909456
3.232 0.9545271629778672
3.233 0.9549295774647887
3.241 0.9553319919517103
3.244 0.9557344064386318
3.25 0.9561368209255533
3.254 0.9565392354124749
3.264 0.9569416498993963
3.273 0.9573440643863179
3.279 0.9577464788732394
3.28 0.958148893360161
3.284 0.9585513078470825
3.29 0.958953722334004
3.32 0.9593561368209256
3.327 0.959758551307847
3.327 0.9601609657947686
3.338 0.9605633802816902
3.338 0.9609657947686117
3.344 0.9613682092555332
3.345 0.9617706237424547
3.348 0.9621730382293763
3.352 0.9625754527162977
3.361 0.9629778672032193
3.399 0.9633802816901409
3.403 0.9637826961770624
3.406 0.9641851106639839
3.42 0.9645875251509054
3.446 0.964989939637827
3.449 0.9653923541247484
3.469 0.96579476861167
3.475 0.9661971830985916
3.48 0.9665995975855131
3.483 0.9670020120724346
3.491 0.9674044265593561
3.505 0.9678068410462777
3.505 0.9682092555331991
3.516 0.9686116700201207
3.527 0.9690140845070423
3.528 0.9694164989939638
3.566 0.9698189134808853
3.582 0.9702213279678068
3.586 0.9706237424547284
3.592 0.97102615694165
3.597 0.9714285714285714
3.617 0.971830985915493
3.625 0.9722334004024145
3.64 0.972635814889336
3.642 0.9730382293762575
3.65 0.9734406438631791
3.663 0.9738430583501007
3.68 0.9742454728370221
3.685 0.9746478873239437
3.713 0.9750503018108652
3.73 0.9754527162977867
3.735 0.9758551307847082
3.762 0.9762575452716298
3.762 0.9766599597585514
3.791 0.9770623742454728
3.803 0.9774647887323944
3.809 0.9778672032193159
3.809 0.9782696177062374
3.834 0.9786720321931589
3.852 0.9790744466800805
3.861 0.979476861167002
3.876 0.9798792756539235
3.878 0.9802816901408451
3.89 0.9806841046277666
3.911 0.9810865191146881
3.919 0.9814889336016096
3.922 0.9818913480885312
3.938 0.9822937625754528
3.982 0.9826961770623742
4.011 0.9830985915492958
4.036 0.9835010060362173
4.062 0.9839034205231388
4.094 0.9843058350100604
4.136 0.9847082494969819
4.139 0.9851106639839035
4.158 0.9855130784708249
4.196 0.9859154929577465
4.221 0.986317907444668
4.264 0.9867203219315895
4.334 0.9871227364185111
4.341 0.9875251509054326
4.355 0.9879275653923542
4.429 0.9883299798792756
4.43 0.9887323943661972
4.484 0.9891348088531187
4.526 0.9895372233400402
4.598 0.9899396378269618
4.611 0.9903420523138833
4.655 0.9907444668008049
4.724 0.9911468812877263
4.832 0.9915492957746479
4.899 0.9919517102615694
4.955 0.9923541247484909
4.955 0.9927565392354125
4.957 0.993158953722334
4.998 0.9935613682092556
5.003 0.993963782696177
5.009 0.9943661971830986
5.061 0.9947686116700202
5.073 0.9951710261569416
5.124 0.9955734406438632
5.362 0.9959758551307847
5.365 0.9963782696177063
5.705 0.9967806841046277
5.712 0.9971830985915493
5.771 0.9975855130784709
5.774 0.9979879275653923
5.983 0.9983903420523139
5.998 0.9987927565392354
7.166 0.999195171026157
7.999 0.9995975855130784


==> experiments/propagation_delay/longest.txt <==
midpoint density
0 0
0.384 0.0
0.394 0.00039077764751856197
0.411 0.0007815552950371239
0.42 0.0011723329425556857
0.459 0.0015631105900742479
0.507 0.0019538882375928096
0.538 0.0023446658851113715
0.546 0.0027354435326299334
0.551 0.0031262211801484957
0.561 0.0035169988276670576
0.565 0.003907776475185619
0.565 0.0042985541227041815
0.565 0.004689331770222743
0.566 0.005080109417741305
0.574 0.005470887065259867
0.575 0.005861664712778429
0.577 0.0062524423602969914
0.581 0.006643220007815553
0.585 0.007033997655334115
0.586 0.007424775302852677
0.59 0.007815552950371238
0.591 0.008206330597889801
0.6 0.008597108245408363
0.6 0.008987885892926924
0.605 0.009378663540445486
0.611 0.009769441187964049
0.611 0.01016021883548261
0.613 0.010550996483001172
0.62 0.010941774130519734
0.623 0.011332551778038297
0.623 0.011723329425556858
0.629 0.01211410707307542
0.63 0.012504884720593983
0.63 0.012895662368112544
0.632 0.013286440015631106
0.633 0.013677217663149667
0.634 0.01406799531066823
0.636 0.014458772958186792
0.639 0.014849550605705353
0.641 0.015240328253223915
0.642 0.015631105900742476
0.649 0.016021883548261038
0.65 0.016412661195779603
0.651 0.016803438843298164
0.652 0.017194216490816726
0.652 0.017584994138335287
0.653 0.01797577178585385
0.654 0.01836654943337241
0.654 0.01875732708089097
0.655 0.019148104728409537
0.656 0.019538882375928098
0.659 0.01992966002344666
0.659 0.02032043767096522
0.66 0.020711215318483783
0.66 0.021101992966002344
0.661 0.021492770613520906
0.661 0.021883548261039467
0.663 0.022274325908558032
0.664 0.022665103556076593
0.664 0.023055881203595155
0.666 0.023446658851113716
0.667 0.023837436498632278
0.674 0.02422821414615084
0.674 0.0246189917936694
0.675 0.025009769441187966
0.677 0.025400547088706527
0.679 0.02579132473622509
0.681 0.02618210238374365
0.681 0.02657288003126221
0.685 0.026963657678780773
0.688 0.027354435326299335
0.689 0.027745212973817896
0.69 0.02813599062133646
0.693 0.028526768268855023
0.693 0.028917545916373584
0.694 0.029308323563892145
0.696 0.029699101211410707
0.697 0.03008987885892927
0.698 0.03048065650644783
0.698 0.03087143415396639
0.699 0.03126221180148495
0.7 0.031652989449003514
0.705 0.032043767096522076
0.706 0.032434544744040644
0.707 0.032825322391559206
0.708 0.03321610003907777
0.708 0.03360687768659633
0.712 0.03399765533411489
0.713 0.03438843298163345
0.715 0.03477921062915201
0.716 0.035169988276670575
0.722 0.035560765924189136
0.722 0.0359515435717077
0.724 0.03634232121922626
0.725 0.03673309886674482
0.726 0.03712387651426338
0.727 0.03751465416178194
0.727 0.037905431809300505
0.727 0.03829620945681907
0.729 0.038686987104337635
0.732 0.039077764751856196
0.733 0.03946854239937476
0.733 0.03985932004689332
0.734 0.04025009769441188
0.735 0.04064087534193044
0.736 0.041031652989449004
0.736 0.041422430636967565
0.736 0.04181320828448613
0.736 0.04220398593200469
0.736 0.04259476357952325
0.736 0.04298554122704181
0.737 0.04337631887456037
0.739 0.043767096522078934
0.739 0.0441578741695975
0.745 0.044548651817116064
0.746 0.044939429464634625
0.747 0.04533020711215319
0.748 0.04572098475967175
0.749 0.04611176240719031
0.75 0.04650254005470887
0.753 0.04689331770222743
0.758 0.047284095349745994
0.758 0.047674872997264556
0.76 0.04806565064478312
0.761 0.04845642829230168
0.762 0.04884720593982024
0.764 0.0492379835873388
0.765 0.04962876123485736
0.765 0.05001953888237593
0.767 0.05041031652989449
0.767 0.050801094177413054
0.768 0.051191871824931616
0.768 0.05158264947245018
0.768 0.05197342711996874
0.769 0.0523642047674873
0.77 0.05275498241500586
0.771 0.05314576006252442
0.771 0.053536537710042985
0.773 0.053927315357561546
0.774 0.05431809300508011
0.775 0.05470887065259867
0.776 0.05509964830011723
0.777 0.05549042594763579
0.777 0.055881203595154354
0.78 0.05627198124267292
0.78 0.056662758890191484
0.781 0.057053536537710045
0.781 0.05744431418522861
0.783 0.05783509183274717
0.783 0.05822586948026573
0.786 0.05861664712778429
0.788 0.05900742477530285
0.788 0.059398202422821414
0.789 0.059788980070339975
0.791 0.06017975771785854
0.791 0.0605705353653771
0.791 0.06096131301289566
0.791 0.06135209066041422
0.791 0.06174286830793278
0.794 0.06213364595545135
0.795 0.0625244236029699
0.795 0.06291520125048847
0.795 0.06330597889800703
0.795 0.06369675654552559
0.795 0.06408753419304415
0.797 0.06447831184056271
0.797 0.06486908948808129
0.797 0.06525986713559985
0.797 0.06565064478311841
0.798 0.06604142243063697
0.798 0.06643220007815553
0.798 0.0668229777256741
0.799 0.06721375537319266
0.799 0.06760453302071122
0.8 0.06799531066822978
0.801 0.06838608831574834
0.801 0.0687768659632669
0.803 0.06916764361078546
0.803 0.06955842125830403
0.804 0.06994919890582259
0.805 0.07033997655334115
0.806 0.07073075420085971
0.806 0.07112153184837827
0.807 0.07151230949589683
0.807 0.0719030871434154
0.807 0.07229386479093396
0.809 0.07268464243845252
0.809 0.07307542008597108
0.809 0.07346619773348964
0.809 0.0738569753810082
0.811 0.07424775302852676
0.813 0.07463853067604533
0.814 0.07502930832356389
0.814 0.07542008597108245
0.815 0.07581086361860101
0.815 0.07620164126611957
0.816 0.07659241891363815
0.817 0.07698319656115671
0.818 0.07737397420867527
0.819 0.07776475185619383
0.819 0.07815552950371239
0.82 0.07854630715123095
0.82 0.07893708479874952
0.82 0.07932786244626808
0.82 0.07971864009378664
0.82 0.0801094177413052
0.821 0.08050019538882376
0.821 0.08089097303634232
0.822 0.08128175068386088
0.822 0.08167252833137945
0.822 0.08206330597889801
0.822 0.08245408362641657
0.823 0.08284486127393513
0.823 0.08323563892145369
0.823 0.08362641656897225
0.824 0.08401719421649081
0.825 0.08440797186400938
0.825 0.08479874951152794
0.825 0.0851895271590465
0.826 0.08558030480656506
0.827 0.08597108245408362
0.827 0.08636186010160218
0.828 0.08675263774912075
0.828 0.0871434153966393
0.828 0.08753419304415787
0.828 0.08792497069167643
0.828 0.088315748339195
0.828 0.08870652598671357
0.83 0.08909730363423213
0.83 0.08948808128175069
0.831 0.08987885892926925
0.831 0.09026963657678781
0.831 0.09066041422430637
0.832 0.09105119187182494
0.832 0.0914419695193435
0.832 0.09183274716686206
0.833 0.09222352481438062
0.833 0.09261430246189918
0.833 0.09300508010941774
0.834 0.0933958577569363
0.834 0.09378663540445487
0.834 0.09417741305197343
0.836 0.09456819069949199
0.836 0.09495896834701055
0.836 0.09534974599452911
0.836 0.09574052364204767
0.836 0.09613130128956623
0.837 0.0965220789370848
0.837 0.09691285658460336
0.838 0.09730363423212192
0.84 0.09769441187964048
0.841 0.09808518952715904
0.842 0.0984759671746776
0.842 0.09886674482219616
0.843 0.09925752246971473
0.843 0.09964830011723329
0.843 0.10003907776475186
0.844 0.10042985541227042
0.844 0.10082063305978899
0.846 0.10121141070730755
0.846 0.10160218835482611
0.847 0.10199296600234467
0.847 0.10238374364986323
0.849 0.1027745212973818
0.85 0.10316529894490035
0.85 0.10355607659241892
0.85 0.10394685423993748
0.85 0.10433763188745604
0.851 0.1047284095349746
0.851 0.10511918718249316
0.851 0.10550996483001172
0.851 0.10590074247753029
0.851 0.10629152012504885
0.852 0.10668229777256741
0.853 0.10707307542008597
0.853 0.10746385306760453
0.854 0.10785463071512309
0.855 0.10824540836264165
0.855 0.10863618601016022
0.856 0.10902696365767878
0.856 0.10941774130519734
0.856 0.1098085189527159
0.857 0.11019929660023446
0.857 0.11059007424775302
0.857 0.11098085189527158
0.858 0.11137162954279015
0.858 0.11176240719030871
0.858 0.11215318483782728
0.858 0.11254396248534584
0.858 0.1129347401328644
0.859 0.11332551778038297
0.86 0.11371629542790153
0.86 0.11410707307542009
0.86 0.11449785072293865
0.861 0.11488862837045721
0.861 0.11527940601797577
0.861 0.11567018366549434
0.862 0.1160609613130129
0.863 0.11645173896053146
0.863 0.11684251660805002
0.863 0.11723329425556858
0.863 0.11762407190308714
0.865 0.1180148495506057
0.865 0.11840562719812427
0.865 0.11879640484564283
0.865 0.11918718249316139
0.866 0.11957796014067995
0.866 0.11996873778819851
0.866 0.12035951543571707
0.867 0.12075029308323564
0.868 0.1211410707307542
0.868 0.12153184837827276
0.868 0.12192262602579132
0.868 0.12231340367330988
0.868 0.12270418132082844
0.869 0.123094958968347
0.869 0.12348573661586557
0.869 0.12387651426338414
0.869 0.1242672919109027
0.87 0.12465806955842126
0.87 0.1250488472059398
0.87 0.1254396248534584
0.87 0.12583040250097693
0.87 0.1262211801484955
0.87 0.12661195779601406
0.871 0.12700273544353263
0.872 0.12739351309105118
0.872 0.12778429073856976
0.872 0.1281750683860883
0.873 0.12856584603360688
0.874 0.12895662368112543
0.874 0.129347401328644
0.875 0.12973817897616258
0.875 0.13012895662368112
0.876 0.1305197342711997
0.876 0.13091051191871825
0.876 0.13130128956623682
0.876 0.13169206721375537
0.877 0.13208284486127395
0.877 0.1324736225087925
0.877 0.13286440015631107
0.878 0.13325517780382962
0.878 0.1336459554513482
0.878 0.13403673309886674
0.878 0.13442751074638531
0.879 0.13481828839390386
0.879 0.13520906604142244
0.879 0.13559984368894099
0.879 0.13599062133645956
0.879 0.1363813989839781
0.88 0.13677217663149668
0.88 0.13716295427901523
0.88 0.1375537319265338
0.881 0.13794450957405235
0.881 0.13833528722157093
0.881 0.13872606486908948
0.882 0.13911684251660805
0.882 0.1395076201641266
0.882 0.13989839781164518
0.882 0.14028917545916372
0.882 0.1406799531066823
0.883 0.14107073075420085
0.883 0.14146150840171942
0.884 0.141852286049238
0.885 0.14224306369675654
0.885 0.14263384134427512
0.885 0.14302461899179367
0.885 0.14341539663931224
0.885 0.1438061742868308
0.886 0.14419695193434937
0.886 0.1445877295818679
0.886 0.1449785072293865
0.886 0.14536928487690504
0.887 0.1457600625244236
0.887 0.14615084017194216
0.888 0.14654161781946073
0.888 0.14693239546697928
0.888 0.14732317311449786
0.889 0.1477139507620164
0.889 0.14810472840953498
0.89 0.14849550605705353
0.891 0.1488862837045721
0.891 0.14927706135209065
0.891 0.14966783899960923
0.891 0.15005861664712777
0.891 0.15044939429464635
0.892 0.1508401719421649
0.892 0.15123094958968347
0.892 0.15162172723720202
0.893 0.1520125048847206
0.893 0.15240328253223914
0.893 0.15279406017975772
0.893 0.1531848378272763
0.893 0.15357561547479484
0.894 0.15396639312231342
0.894 0.15435717076983196
0.895 0.15474794841735054
0.895 0.1551387260648691
0.895 0.15552950371238766
0.895 0.1559202813599062
0.895 0.15631105900742479
0.895 0.15670183665494333
0.896 0.1570926143024619
0.896 0.15748339194998046
0.896 0.15787416959749903
0.896 0.15826494724501758
0.896 0.15865572489253615
0.897 0.1590465025400547
0.897 0.15943728018757328
0.897 0.15982805783509182
0.897 0.1602188354826104
0.898 0.16060961313012895
0.898 0.16100039077764752
0.899 0.16139116842516607
0.899 0.16178194607268465
0.899 0.1621727237202032
0.899 0.16256350136772177
0.9 0.16295427901524032
0.9 0.1633450566627589
0.9 0.16373583431027744
0.9 0.16412661195779601
0.9 0.16451738960531456
0.901 0.16490816725283314
0.901 0.1652989449003517
0.901 0.16568972254787026
0.901 0.16608050019538884
0.902 0.16647127784290738
0.902 0.16686205549042596
0.902 0.1672528331379445
0.903 0.16764361078546308
0.903 0.16803438843298163
0.903 0.1684251660805002
0.903 0.16881594372801875
0.904 0.16920672137553733
0.904 0.16959749902305588
0.905 0.16998827667057445
0.905 0.170379054318093
0.905 0.17076983196561157
0.905 0.17116060961313012
0.905 0.1715513872606487
0.906 0.17194216490816724
0.906 0.17233294255568582
0.906 0.17272372020320437
0.906 0.17311449785072294
0.906 0.1735052754982415
0.907 0.17389605314576007
0.907 0.1742868307932786
0.907 0.1746776084407972
0.907 0.17506838608831574
0.907 0.1754591637358343
0.908 0.17584994138335286
0.908 0.17624071903087143
0.908 0.17663149667839
0.909 0.17702227432590856
0.909 0.17741305197342713
0.909 0.17780382962094568
0.91 0.17819460726846426
0.91 0.1785853849159828
0.91 0.17897616256350138
0.91 0.17936694021101993
0.91 0.1797577178585385
0.911 0.18014849550605705
0.911 0.18053927315357562
0.911 0.18093005080109417
0.912 0.18132082844861275
0.912 0.1817116060961313
0.913 0.18210238374364987
0.913 0.18249316139116842
0.914 0.182883939038687
0.915 0.18327471668620554
0.915 0.18366549433372412
0.915 0.18405627198124266
0.915 0.18444704962876124
0.915 0.1848378272762798
0.915 0.18522860492379836
0.916 0.1856193825713169
0.916 0.18601016021883549
0.917 0.18640093786635403
0.917 0.1867917155138726
0.917 0.18718249316139116
0.917 0.18757327080890973
0.918 0.18796404845642828
0.919 0.18835482610394685
0.919 0.18874560375146543
0.92 0.18913638139898398
0.92 0.18952715904650255
0.92 0.1899179366940211
0.92 0.19030871434153968
0.92 0.19069949198905822
0.922 0.1910902696365768
0.922 0.19148104728409535
0.923 0.19187182493161392
0.923 0.19226260257913247
0.923 0.19265338022665104
0.924 0.1930441578741696
0.925 0.19343493552168817
0.925 0.19382571316920671
0.925 0.1942164908167253
0.925 0.19460726846424384
0.926 0.1949980461117624
0.927 0.19538882375928096
0.927 0.19577960140679954
0.927 0.19617037905431808
0.927 0.19656115670183666
0.93 0.1969519343493552
0.93 0.19734271199687378
0.93 0.19773348964439233
0.93 0.1981242672919109
0.93 0.19851504493942945
0.93 0.19890582258694803
0.93 0.19929660023446658
0.93 0.19968737788198515
0.931 0.20007815552950373
0.932 0.20046893317702227
0.932 0.20085971082454085
0.933 0.2012504884720594
0.934 0.20164126611957797
0.934 0.20203204376709652
0.934 0.2024228214146151
0.934 0.20281359906213364
0.935 0.20320437670965222
0.935 0.20359515435717077
0.936 0.20398593200468934
0.937 0.2043767096522079
0.937 0.20476748729972646
0.937 0.205158264947245
0.937 0.2055490425947636
0.938 0.20593982024228213
0.938 0.2063305978898007
0.939 0.20672137553731926
0.939 0.20711215318483783
0.939 0.20750293083235638
0.939 0.20789370847987496
0.939 0.2082844861273935
0.94 0.20867526377491208
0.94 0.20906604142243063
0.94 0.2094568190699492
0.941 0.20984759671746775
0.941 0.21023837436498632
0.941 0.21062915201250487
0.942 0.21101992966002345
0.942 0.211410707307542
0.942 0.21180148495506057
0.942 0.21219226260257915
0.943 0.2125830402500977
0.944 0.21297381789761627
0.944 0.21336459554513482
0.944 0.2137553731926534
0.944 0.21414615084017194
0.945 0.21453692848769051
0.945 0.21492770613520906
0.945 0.21531848378272764
0.945 0.21570926143024619
0.946 0.21610003907776476
0.946 0.2164908167252833
0.947 0.21688159437280188
0.947 0.21727237202032043
0.947 0.217663149667839
0.948 0.21805392731535755
0.948 0.21844470496287613
0.948 0.21883548261039468
0.948 0.21922626025791325
0.949 0.2196170379054318
0.949 0.22000781555295038
0.949 0.22039859320046892
0.949 0.2207893708479875
0.95 0.22118014849550605
0.95 0.22157092614302462
0.951 0.22196170379054317
0.952 0.22235248143806174
0.952 0.2227432590855803
0.952 0.22313403673309887
0.953 0.22352481438061741
0.953 0.223915592028136
0.953 0.22430636967565457
0.953 0.2246971473231731
0.954 0.2250879249706917
0.954 0.22547870261821024
0.954 0.2258694802657288
0.955 0.22626025791324736
0.955 0.22665103556076593
0.955 0.22704181320828448
0.955 0.22743259085580306
0.956 0.2278233685033216
0.957 0.22821414615084018
0.957 0.22860492379835873
0.957 0.2289957014458773
0.958 0.22938647909339585
0.958 0.22977725674091443
0.959 0.23016803438843297
0.959 0.23055881203595155
0.96 0.2309495896834701
0.961 0.23134036733098867
0.962 0.23173114497850722
0.962 0.2321219226260258
0.962 0.23251270027354434
0.962 0.23290347792106292
0.963 0.23329425556858147
0.963 0.23368503321610004
0.964 0.2340758108636186
0.964 0.23446658851113716
0.965 0.2348573661586557
0.965 0.2352481438061743
0.967 0.23563892145369286
0.967 0.2360296991012114
0.967 0.23642047674872999
0.968 0.23681125439624853
0.968 0.2372020320437671
0.969 0.23759280969128566
0.969 0.23798358733880423
0.97 0.23837436498632278
0.971 0.23876514263384135
0.972 0.2391559202813599
0.973 0.23954669792887848
0.973 0.23993747557639702
0.974 0.2403282532239156
0.974 0.24071903087143415
0.974 0.24110980851895272
0.974 0.24150058616647127
0.974 0.24189136381398985
0.976 0.2422821414615084
0.977 0.24267291910902697
0.978 0.24306369675654552
0.978 0.2434544744040641
0.979 0.24384525205158264
0.979 0.24423602969910121
0.981 0.24462680734661976
0.981 0.24501758499413834
0.982 0.24540836264165689
0.982 0.24579914028917546
0.982 0.246189917936694
0.983 0.24658069558421258
0.983 0.24697147323173113
0.984 0.2473622508792497
0.984 0.24775302852676828
0.985 0.24814380617428683
0.985 0.2485345838218054
0.985 0.24892536146932395
0.986 0.24931613911684253
0.986 0.24970691676436108
0.988 0.2500976944118796
0.989 0.2504884720593982
0.989 0.2508792497069168
0.99 0.2512700273544353
0.99 0.25166080500195387
0.991 0.25205158264947247
0.991 0.252442360296991
0.992 0.25283313794450957
0.992 0.2532239155920281
0.992 0.2536146932395467
0.992 0.25400547088706527
0.996 0.2543962485345838
0.997 0.25478702618210236
0.998 0.25517780382962096
0.999 0.2555685814771395
1.0 0.25595935912465806
1.001 0.2563501367721766
1.001 0.2567409144196952
1.003 0.25713169206721376
1.004 0.2575224697147323
1.006 0.25791324736225085
1.006 0.25830402500976946
1.007 0.258694802657288
1.008 0.25908558030480655
1.01 0.25947635795232515
1.011 0.2598671355998437
1.013 0.26025791324736225
1.013 0.2606486908948808
1.013 0.2610394685423994
1.014 0.26143024618991795
1.014 0.2618210238374365
1.016 0.26221180148495504
1.016 0.26260257913247365
1.017 0.2629933567799922
1.017 0.26338413442751074
1.017 0.2637749120750293
1.018 0.2641656897225479
1.019 0.26455646737006644
1.019 0.264947245017585
1.019 0.26533802266510353
1.02 0.26572880031262214
1.02 0.2661195779601407
1.021 0.26651035560765923
1.022 0.2669011332551778
1.023 0.2672919109026964
1.024 0.26768268855021493
1.024 0.2680734661977335
1.024 0.268464243845252
1.025 0.26885502149277063
1.026 0.2692457991402892
1.027 0.2696365767878077
1.028 0.27002735443532627
1.028 0.2704181320828449
1.029 0.2708089097303634
1.029 0.27119968737788197
1.029 0.2715904650254006
1.03 0.2719812426729191
1.031 0.27237202032043767
1.032 0.2727627979679562
1.033 0.2731535756154748
1.033 0.27354435326299337
1.035 0.2739351309105119
1.037 0.27432590855803046
1.039 0.27471668620554907
1.041 0.2751074638530676
1.044 0.27549824150058616
1.044 0.2758890191481047
1.046 0.2762797967956233
1.047 0.27667057444314186
1.048 0.2770613520906604
1.049 0.27745212973817895
1.049 0.27784290738569756
1.05 0.2782336850332161
1.05 0.27862446268073465
1.056 0.2790152403282532
1.056 0.2794060179757718
1.06 0.27979679562329035
1.06 0.2801875732708089
1.063 0.28057835091832745
1.063 0.28096912856584605
1.064 0.2813599062133646
1.065 0.28175068386088314
1.065 0.2821414615084017
1.066 0.2825322391559203
1.068 0.28292301680343884
1.068 0.2833137944509574
1.069 0.283704572098476
1.069 0.28409534974599454
1.07 0.2844861273935131
1.07 0.28487690504103164
1.07 0.28526768268855024
1.07 0.2856584603360688
1.071 0.28604923798358733
1.072 0.2864400156311059
1.073 0.2868307932786245
1.074 0.28722157092614303
1.075 0.2876123485736616
1.075 0.28800312622118013
1.075 0.28839390386869873
1.075 0.2887846815162173
1.075 0.2891754591637358
1.077 0.2895662368112544
1.078 0.289957014458773
1.078 0.2903477921062915
1.078 0.29073856975381007
1.078 0.2911293474013286
1.078 0.2915201250488472
1.078 0.29191090269636577
1.079 0.2923016803438843
1.079 0.29269245799140287
1.079 0.29308323563892147
1.081 0.29347401328644
1.081 0.29386479093395856
1.081 0.29425556858147717
1.082 0.2946463462289957
1.086 0.29503712387651426
1.086 0.2954279015240328
1.086 0.2958186791715514
1.086 0.29620945681906996
1.087 0.2966002344665885
1.087 0.29699101211410706
1.087 0.29738178976162566
1.088 0.2977725674091442
1.088 0.29816334505666275
1.089 0.2985541227041813
1.09 0.2989449003516999
1.09 0.29933567799921845
1.091 0.299726455646737
1.092 0.30011723329425555
1.093 0.30050801094177415
1.095 0.3008987885892927
1.095 0.30128956623681125
1.096 0.3016803438843298
1.097 0.3020711215318484
1.098 0.30246189917936694
1.099 0.3028526768268855
1.099 0.30324345447440404
1.1 0.30363423212192264
1.101 0.3040250097694412
1.104 0.30441578741695974
1.105 0.3048065650644783
1.106 0.3051973427119969
1.106 0.30558812035951544
1.106 0.305978898007034
1.107 0.3063696756545526
1.108 0.30676045330207113
1.109 0.3071512309495897
1.11 0.30754200859710823
1.11 0.30793278624462683
1.111 0.3083235638921454
1.112 0.30871434153966393
1.113 0.3091051191871825
1.113 0.3094958968347011
1.114 0.3098866744822196
1.115 0.3102774521297382
1.115 0.3106682297772567
1.116 0.3110590074247753
1.12 0.31144978507229387
1.121 0.3118405627198124
1.122 0.31223134036733097
1.122 0.31262211801484957
1.122 0.3130128956623681
1.123 0.31340367330988667
1.123 0.3137944509574052
1.123 0.3141852286049238
1.124 0.31457600625244236
1.124 0.3149667838999609
1.124 0.31535756154747946
1.125 0.31574833919499806
1.128 0.3161391168425166
1.128 0.31652989449003516
1.128 0.3169206721375537
1.129 0.3173114497850723
1.129 0.31770222743259086
1.13 0.3180930050801094
1.13 0.318483782727628
1.131 0.31887456037514655
1.131 0.3192653380226651
1.132 0.31965611567018365
1.132 0.32004689331770225
1.132 0.3204376709652208
1.132 0.32082844861273935
1.135 0.3212192262602579
1.135 0.3216100039077765
1.135 0.32200078155529505
1.135 0.3223915592028136
1.136 0.32278233685033214
1.137 0.32317311449785074
1.139 0.3235638921453693
1.139 0.32395466979288784
1.139 0.3243454474404064
1.14 0.324736225087925
1.14 0.32512700273544354
1.141 0.3255177803829621
1.141 0.32590855803048063
1.142 0.32629933567799924
1.142 0.3266901133255178
1.142 0.32708089097303633
1.143 0.3274716686205549
1.143 0.3278624462680735
1.144 0.32825322391559203
1.145 0.3286440015631106
1.146 0.3290347792106291
1.147 0.32942555685814773
1.147 0.3298163345056663
1.148 0.3302071121531848
1.148 0.3305978898007034
1.148 0.330988667448222
1.148 0.3313794450957405
1.148 0.33177022274325907
1.15 0.33216100039077767
1.152 0.3325517780382962
1.153 0.33294255568581477
1.153 0.3333333333333333
1.155 0.3337241109808519
1.155 0.33411488862837047
1.157 0.334505666275889
1.157 0.33489644392340756
1.158 0.33528722157092616
1.16 0.3356779992184447
1.16 0.33606877686596326
1.16 0.3364595545134818
1.16 0.3368503321610004
1.161 0.33724110980851896
1.161 0.3376318874560375
1.162 0.33802266510355605
1.163 0.33841344275107466
1.165 0.3388042203985932
1.165 0.33919499804611175
1.168 0.3395857756936303
1.169 0.3399765533411489
1.169 0.34036733098866745
1.169 0.340758108636186
1.169 0.34114888628370454
1.17 0.34153966393122315
1.17 0.3419304415787417
1.17 0.34232121922626024
1.17 0.34271199687377885
1.171 0.3431027745212974
1.171 0.34349355216881594
1.172 0.3438843298163345
1.172 0.3442751074638531
1.175 0.34466588511137164
1.176 0.3450566627588902
1.176 0.34544744040640873
1.176 0.34583821805392734
1.177 0.3462289957014459
1.177 0.34661977334896443
1.177 0.347010550996483
1.178 0.3474013286440016
1.178 0.34779210629152013
1.178 0.3481828839390387
1.18 0.3485736615865572
1.181 0.34896443923407583
1.185 0.3493552168815944
1.186 0.3497459945291129
1.186 0.35013677217663147
1.186 0.3505275498241501
1.186 0.3509183274716686
1.187 0.35130910511918717
1.189 0.3516998827667057
1.189 0.3520906604142243
1.19 0.35248143806174287
1.19 0.3528722157092614
1.191 0.35326299335678
1.191 0.35365377100429857
1.192 0.3540445486518171
1.193 0.35443532629933566
1.193 0.35482610394685427
1.194 0.3552168815943728
1.195 0.35560765924189136
1.195 0.3559984368894099
1.196 0.3563892145369285
1.197 0.35677999218444706
1.197 0.3571707698319656
1.197 0.35756154747948415
1.198 0.35795232512700276
1.198 0.3583431027745213
1.199 0.35873388042203985
1.199 0.3591246580695584
1.199 0.359515435717077
1.199 0.35990621336459555
1.2 0.3602969910121141
1.2 0.36068776865963265
1.2 0.36107854630715125
1.201 0.3614693239546698
1.203 0.36186010160218834
1.204 0.3622508792497069
1.205 0.3626416568972255
1.205 0.36303243454474404
1.205 0.3634232121922626
1.207 0.36381398983978114
1.207 0.36420476748729974
1.207 0.3645955451348183
1.209 0.36498632278233684
1.209 0.36537710042985544
1.209 0.365767878077374
1.21 0.36615865572489253
1.21 0.3665494333724111
1.21 0.3669402110199297
1.211 0.36733098866744823
1.212 0.3677217663149668
1.213 0.36811254396248533
1.213 0.36850332161000393
1.214 0.3688940992575225
1.214 0.369284876905041
1.214 0.3696756545525596
1.215 0.3700664322000782
1.215 0.3704572098475967
1.215 0.37084798749511527
1.217 0.3712387651426338
1.218 0.3716295427901524
1.219 0.37202032043767097
1.222 0.3724110980851895
1.222 0.37280187573270807
1.222 0.37319265338022667
1.223 0.3735834310277452
1.224 0.37397420867526376
1.225 0.3743649863227823
1.225 0.3747557639703009
1.226 0.37514654161781946
1.226 0.375537319265338
1.226 0.37592809691285656
1.227 0.37631887456037516
1.229 0.3767096522078937
1.23 0.37710042985541226
1.23 0.37749120750293086
1.233 0.3778819851504494
1.233 0.37827276279796795
1.234 0.3786635404454865
1.234 0.3790543180930051
1.235 0.37944509574052365
1.235 0.3798358733880422
1.236 0.38022665103556075
1.236 0.38061742868307935
1.237 0.3810082063305979
1.237 0.38139898397811645
1.237 0.381789761625635
1.238 0.3821805392731536
1.238 0.38257131692067214
1.239 0.3829620945681907
1.241 0.38335287221570924
1.243 0.38374364986322784
1.243 0.3841344275107464
1.244 0.38452520515826494
1.245 0.3849159828057835
1.246 0.3853067604533021
1.248 0.38569753810082064
1.248 0.3860883157483392
1.249 0.38647909339585773
1.25 0.38686987104337633
1.251 0.3872606486908949
1.251 0.38765142633841343
1.253 0.388042203985932
1.254 0.3884329816334506
1.254 0.38882375928096913
1.254 0.3892145369284877
1.254 0.3896053145760063
1.255 0.3899960922235248
1.255 0.3903868698710434
1.256 0.3907776475185619
1.26 0.3911684251660805
1.26 0.39155920281359907
1.263 0.3919499804611176
1.263 0.39234075810863617
1.263 0.39273153575615477
1.264 0.3931223134036733
1.264 0.39351309105119187
1.264 0.3939038686987104
1.265 0.394294646346229
1.266 0.39468542399374756
1.266 0.3950762016412661
1.266 0.39546697928878466
1.267 0.39585775693630326
1.269 0.3962485345838218
1.27 0.39663931223134036
1.27 0.3970300898788589
1.271 0.3974208675263775
1.272 0.39781164517389606
1.273 0.3982024228214146
1.275 0.39859320046893315
1.276 0.39898397811645175
1.276 0.3993747557639703
1.276 0.39976553341148885
1.276 0.40015631105900745
1.277 0.400547088706526
1.278 0.40093786635404455
1.278 0.4013286440015631
1.279 0.4017194216490817
1.28 0.40211019929660025
1.282 0.4025009769441188
1.282 0.40289175459163734
1.284 0.40328253223915594
1.284 0.4036733098866745
1.284 0.40406408753419304
1.285 0.4044548651817116
1.285 0.4048456428292302
1.286 0.40523642047674874
1.288 0.4056271981242673
1.288 0.40601797577178583
1.29 0.40640875341930444
1.291 0.406799531066823
1.292 0.40719030871434153
1.293 0.4075810863618601
1.293 0.4079718640093787
1.293 0.40836264165689723
1.293 0.4087534193044158
1.294 0.4091441969519343
1.294 0.40953497459945293
1.296 0.4099257522469715
1.296 0.41031652989449
1.297 0.41070730754200857
1.298 0.4110980851895272
1.298 0.4114888628370457
1.298 0.41187964048456427
1.299 0.41227041813208287
1.299 0.4126611957796014
1.299 0.41305197342711997
1.301 0.4134427510746385
1.303 0.4138335287221571
1.303 0.41422430636967567
1.307 0.4146150840171942
1.307 0.41500586166471276
1.308 0.41539663931223136
1.308 0.4157874169597499
1.309 0.41617819460726846
1.309 0.416568972254787
1.31 0.4169597499023056
1.311 0.41735052754982416
1.312 0.4177413051973427
1.313 0.41813208284486125
1.313 0.41852286049237986
1.314 0.4189136381398984
1.314 0.41930441578741695
1.314 0.4196951934349355
1.316 0.4200859710824541
1.316 0.42047674872997265
1.317 0.4208675263774912
1.318 0.42125830402500974
1.318 0.42164908167252835
1.319 0.4220398593200469
1.321 0.42243063696756544
1.325 0.422821414615084
1.325 0.4232121922626026
1.326 0.42360296991012114
1.326 0.4239937475576397
1.327 0.4243845252051583
1.327 0.42477530285267684
1.329 0.4251660805001954
1.33 0.42555685814771393
1.33 0.42594763579523254
1.331 0.4263384134427511
1.331 0.42672919109026963
1.332 0.4271199687377882
1.333 0.4275107463853068
1.333 0.42790152403282533
1.335 0.4282923016803439
1.335 0.4286830793278624
1.34 0.42907385697538103
1.34 0.4294646346228996
1.341 0.4298554122704181
1.342 0.43024618991793667
1.342 0.4306369675654553
1.344 0.4310277452129738
1.344 0.43141852286049237
1.346 0.4318093005080109
1.346 0.4322000781555295
1.348 0.43259085580304807
1.349 0.4329816334505666
1.349 0.43337241109808516
1.351 0.43376318874560377
1.351 0.4341539663931223
1.353 0.43454474404064086
1.356 0.4349355216881594
1.356 0.435326299335678
1.357 0.43571707698319656
1.359 0.4361078546307151
1.362 0.4364986322782337
1.363 0.43688940992575226
1.364 0.4372801875732708
1.364 0.43767096522078935
1.364 0.43806174286830796
1.369 0.4384525205158265
1.369 0.43884329816334505
1.37 0.4392340758108636
1.37 0.4396248534583822
1.371 0.44001563110590075
1.371 0.4404064087534193
1.371 0.44079718640093785
1.374 0.44118796404845645
1.375 0.441578741695975
1.375 0.44196951934349354
1.375 0.4423602969910121
1.376 0.4427510746385307
1.377 0.44314185228604924
1.377 0.4435326299335678
1.378 0.44392340758108634
1.378 0.44431418522860494
1.378 0.4447049628761235
1.379 0.44509574052364204
1.38 0.4454865181711606
1.381 0.4458772958186792
1.381 0.44626807346619773
1.382 0.4466588511137163
1.382 0.44704962876123483
1.382 0.44744040640875343
1.382 0.447831184056272
1.382 0.44822196170379053
1.384 0.44861273935130913
1.386 0.4490035169988277
1.386 0.4493942946463462
1.39 0.4497850722938648
1.39 0.4501758499413834
1.392 0.4505666275889019
1.393 0.45095740523642047
1.393 0.451348182883939
1.393 0.4517389605314576
1.394 0.45212973817897617
1.394 0.4525205158264947
1.396 0.45291129347401327
1.397 0.45330207112153187
1.397 0.4536928487690504
1.399 0.45408362641656896
1.4 0.4544744040640875
1.401 0.4548651817116061
1.404 0.45525595935912466
1.405 0.4556467370066432
1.405 0.45603751465416176
1.405 0.45642829230168036
1.405 0.4568190699491989
1.406 0.45720984759671746
1.406 0.457600625244236
1.408 0.4579914028917546
1.409 0.45838218053927315
1.411 0.4587729581867917
1.411 0.4591637358343103
1.412 0.45955451348182885
1.413 0.4599452911293474
1.414 0.46033606877686595
1.414 0.46072684642438455
1.414 0.4611176240719031
1.416 0.46150840171942165
1.416 0.4618991793669402
1.417 0.4622899570144588
1.419 0.46268073466197734
1.419 0.4630715123094959
1.421 0.46346228995701444
1.422 0.46385306760453304
1.422 0.4642438452520516
1.423 0.46463462289957014
1.424 0.4650254005470887
1.426 0.4654161781946073
1.426 0.46580695584212584
1.427 0.4661977334896444
1.428 0.46658851113716293
1.428 0.46697928878468153
1.429 0.4673700664322001
1.432 0.46776084407971863
1.434 0.4681516217272372
1.434 0.4685423993747558
1.435 0.46893317702227433
1.435 0.4693239546697929
1.436 0.4697147323173114
1.437 0.47010550996483
1.44 0.4704962876123486
1.44 0.4708870652598671
1.441 0.4712778429073857
1.441 0.47166862055490427
1.442 0.4720593982024228
1.444 0.47245017584994137
1.444 0.47284095349745997
1.447 0.4732317311449785
1.448 0.47362250879249707
1.45 0.4740132864400156
1.454 0.4744040640875342
1.456 0.47479484173505276
1.456 0.4751856193825713
1.456 0.47557639703008986
1.459 0.47596717467760846
1.46 0.476357952325127
1.462 0.47674872997264556
1.463 0.4771395076201641
1.465 0.4775302852676827
1.465 0.47792106291520126
1.467 0.4783118405627198
1.467 0.47870261821023835
1.47 0.47909339585775695
1.47 0.4794841735052755
1.473 0.47987495115279405
1.475 0.4802657288003126
1.477 0.4806565064478312
1.477 0.48104728409534975
1.477 0.4814380617428683
1.479 0.48182883939038684
1.48 0.48221961703790545
1.482 0.482610394685424
1.483 0.48300117233294254
1.484 0.48339194998046114
1.484 0.4837827276279797
1.485 0.48417350527549824
1.485 0.4845642829230168
1.485 0.4849550605705354
1.491 0.48534583821805394
1.492 0.4857366158655725
1.494 0.48612739351309103
1.495 0.48651817116060964
1.497 0.4869089488081282
1.498 0.48729972645564673
1.499 0.4876905041031653
1.499 0.4880812817506839
1.501 0.48847205939820243
1.502 0.488862837045721
1.504 0.4892536146932395
1.508 0.48964439234075813
1.509 0.4900351699882767
1.509 0.4904259476357952
1.509 0.49081672528331377
1.516 0.4912075029308324
1.517 0.4915982805783509
1.518 0.49198905822586947
1.52 0.492379835873388
1.521 0.4927706135209066
1.523 0.49316139116842517
1.523 0.4935521688159437
1.525 0.49394294646346226
1.53 0.49433372411098087
1.533 0.4947245017584994
1.533 0.49511527940601796
1.534 0.49550605705353656
1.534 0.4958968347010551
1.535 0.49628761234857366
1.535 0.4966783899960922
1.537 0.4970691676436108
1.538 0.49745994529112936
1.538 0.4978507229386479
1.539 0.49824150058616645
1.54 0.49863227823368506
1.542 0.4990230558812036
1.543 0.49941383352872215
1.547 0.4998046111762407
1.548 0.5001953888237592
1.548 0.5005861664712778
1.553 0.5009769441187965
1.553 0.5013677217663149
1.554 0.5017584994138335
1.554 0.502149277061352
1.555 0.5025400547088706
1.556 0.5029308323563892
1.556 0.5033216100039077
1.563 0.5037123876514263
1.564 0.5041031652989449
1.571 0.5044939429464634
1.572 0.504884720593982
1.577 0.5052754982415005
1.58 0.5056662758890191
1.585 0.5060570535365377
1.587 0.5064478311840562
1.588 0.5068386088315748
1.589 0.5072293864790934
1.59 0.5076201641266119
1.59 0.5080109417741305
1.595 0.5084017194216491
1.597 0.5087924970691676
1.597 0.5091832747166862
1.598 0.5095740523642047
1.6 0.5099648300117233
1.602 0.5103556076592419
1.604 0.5107463853067604
1.606 0.511137162954279
1.606 0.5115279406017976
1.607 0.5119187182493161
1.609 0.5123094958968347
1.613 0.5127002735443532
1.614 0.5130910511918718
1.616 0.5134818288393904
1.617 0.5138726064869089
1.618 0.5142633841344275
1.621 0.5146541617819461
1.623 0.5150449394294646
1.624 0.5154357170769832
1.63 0.5158264947245017
1.63 0.5162172723720203
1.631 0.5166080500195389
1.632 0.5169988276670574
1.632 0.517389605314576
1.641 0.5177803829620946
1.643 0.5181711606096131
1.645 0.5185619382571317
1.645 0.5189527159046503
1.65 0.5193434935521688
1.654 0.5197342711996874
1.664 0.5201250488472059
1.664 0.5205158264947245
1.667 0.5209066041422431
1.67 0.5212973817897616
1.671 0.5216881594372802
1.671 0.5220789370847988
1.673 0.5224697147323173
1.674 0.5228604923798359
1.675 0.5232512700273544
1.677 0.523642047674873
1.678 0.5240328253223916
1.681 0.5244236029699101
1.683 0.5248143806174287
1.684 0.5252051582649473
1.685 0.5255959359124658
1.688 0.5259867135599844
1.689 0.5263774912075029
1.689 0.5267682688550215
1.692 0.5271590465025401
1.693 0.5275498241500586
1.693 0.5279406017975772
1.696 0.5283313794450958
1.696 0.5287221570926143
1.697 0.5291129347401329
1.697 0.5295037123876515
1.698 0.52989449003517
1.699 0.5302852676826886
1.702 0.5306760453302071
1.702 0.5310668229777257
1.703 0.5314576006252443
1.707 0.5318483782727628
1.708 0.5322391559202814
1.711 0.5326299335678
1.711 0.5330207112153185
1.713 0.5334114888628371
1.714 0.5338022665103556
1.715 0.5341930441578742
1.716 0.5345838218053928
1.72 0.5349745994529113
1.72 0.5353653771004299
1.728 0.5357561547479485
1.729 0.536146932395467
1.729 0.5365377100429856
1.734 0.536928487690504
1.74 0.5373192653380227
1.741 0.5377100429855413
1.742 0.5381008206330598
1.742 0.5384915982805784
1.746 0.538882375928097
1.749 0.5392731535756154
1.749 0.539663931223134
1.751 0.5400547088706525
1.752 0.5404454865181711
1.754 0.5408362641656898
1.757 0.5412270418132082
1.757 0.5416178194607268
1.757 0.5420085971082454
1.759 0.5423993747557639
1.76 0.5427901524032825
1.761 0.5431809300508011
1.762 0.5435717076983196
1.762 0.5439624853458382
1.763 0.5443532629933567
1.764 0.5447440406408753
1.765 0.5451348182883939
1.767 0.5455255959359124
1.768 0.545916373583431
1.77 0.5463071512309496
1.771 0.5466979288784681
1.772 0.5470887065259867
1.774 0.5474794841735052
1.778 0.5478702618210238
1.779 0.5482610394685424
1.783 0.5486518171160609
1.784 0.5490425947635795
1.786 0.5494333724110981
1.789 0.5498241500586166
1.79 0.5502149277061352
1.803 0.5506057053536537
1.804 0.5509964830011723
1.805 0.5513872606486909
1.81 0.5517780382962094
1.813 0.552168815943728
1.821 0.5525595935912466
1.823 0.5529503712387651
1.823 0.5533411488862837
1.823 0.5537319265338023
1.824 0.5541227041813208
1.825 0.5545134818288394
1.826 0.5549042594763579
1.836 0.5552950371238765
1.837 0.5556858147713951
1.842 0.5560765924189136
1.842 0.5564673700664322
1.845 0.5568581477139508
1.847 0.5572489253614693
1.852 0.5576397030089879
1.853 0.5580304806565064
1.864 0.558421258304025
1.87 0.5588120359515436
1.871 0.5592028135990621
1.872 0.5595935912465807
1.872 0.5599843688940993
1.873 0.5603751465416178
1.877 0.5607659241891364
1.878 0.5611567018366549
1.878 0.5615474794841735
1.879 0.5619382571316921
1.879 0.5623290347792106
1.882 0.5627198124267292
1.884 0.5631105900742478
1.886 0.5635013677217663
1.886 0.5638921453692849
1.888 0.5642829230168034
1.889 0.564673700664322
1.893 0.5650644783118406
1.893 0.5654552559593591
1.895 0.5658460336068777
1.897 0.5662368112543963
1.899 0.5666275889019148
1.904 0.5670183665494334
1.907 0.567409144196952
1.909 0.5677999218444705
1.915 0.5681906994919891
1.921 0.5685814771395076
1.922 0.5689722547870262
1.925 0.5693630324345448
1.932 0.5697538100820633
1.936 0.5701445877295819
1.94 0.5705353653771005
1.941 0.570926143024619
1.945 0.5713169206721376
1.945 0.5717076983196561
1.948 0.5720984759671747
1.952 0.5724892536146933
1.954 0.5728800312622118
1.957 0.5732708089097304
1.957 0.573661586557249
1.959 0.5740523642047675
1.96 0.5744431418522861
1.962 0.5748339194998046
1.966 0.5752246971473232
1.967 0.5756154747948418
1.97 0.5760062524423603
1.976 0.5763970300898789
1.976 0.5767878077373975
1.978 0.577178585384916
1.979 0.5775693630324346
1.98 0.5779601406799532
1.981 0.5783509183274717
1.983 0.5787416959749903
1.986 0.5791324736225087
1.986 0.5795232512700274
1.99 0.579914028917546
1.997 0.5803048065650644
1.997 0.580695584212583
1.997 0.5810863618601017
1.997 0.5814771395076201
2.001 0.5818679171551387
2.004 0.5822586948026572
2.01 0.5826494724501758
2.013 0.5830402500976944
2.024 0.5834310277452129
2.026 0.5838218053927315
2.027 0.5842125830402501
2.029 0.5846033606877686
2.029 0.5849941383352872
2.03 0.5853849159828057
2.035 0.5857756936303243
2.035 0.5861664712778429
2.036 0.5865572489253614
2.038 0.58694802657288
2.039 0.5873388042203986
2.046 0.5877295818679171
2.047 0.5881203595154357
2.051 0.5885111371629543
2.058 0.5889019148104728
2.06 0.5892926924579914
2.06 0.5896834701055099
2.064 0.5900742477530285
2.065 0.5904650254005471
2.068 0.5908558030480656
2.07 0.5912465806955842
2.07 0.5916373583431028
2.071 0.5920281359906213
2.072 0.5924189136381399
2.072 0.5928096912856584
2.076 0.593200468933177
2.079 0.5935912465806956
2.08 0.5939820242282141
2.08 0.5943728018757327
2.09 0.5947635795232513
2.091 0.5951543571707698
2.092 0.5955451348182884
2.092 0.5959359124658069
2.094 0.5963266901133255
2.094 0.5967174677608441
2.094 0.5971082454083626
2.096 0.5974990230558812
2.097 0.5978898007033998
2.099 0.5982805783509183
2.103 0.5986713559984369
2.104 0.5990621336459554
2.106 0.599452911293474
2.107 0.5998436889409926
2.109 0.6002344665885111
2.11 0.6006252442360297
2.114 0.6010160218835483
2.115 0.6014067995310668
2.118 0.6017975771785854
2.118 0.602188354826104
2.122 0.6025791324736225
2.123 0.6029699101211411
2.132 0.6033606877686596
2.134 0.6037514654161782
2.137 0.6041422430636968
2.14 0.6045330207112153
2.141 0.6049237983587339
2.141 0.6053145760062525
2.142 0.605705353653771
2.142 0.6060961313012896
2.142 0.6064869089488081
2.144 0.6068776865963267
2.145 0.6072684642438453
2.146 0.6076592418913638
2.147 0.6080500195388824
2.147 0.608440797186401
2.156 0.6088315748339195
2.156 0.6092223524814381
2.156 0.6096131301289566
2.158 0.6100039077764752
2.16 0.6103946854239938
2.161 0.6107854630715123
2.168 0.6111762407190309
2.169 0.6115670183665495
2.17 0.611957796014068
2.172 0.6123485736615866
2.173 0.6127393513091052
2.177 0.6131301289566237
2.177 0.6135209066041423
2.178 0.6139116842516608
2.178 0.6143024618991794
2.179 0.614693239546698
2.183 0.6150840171942165
2.185 0.6154747948417351
2.189 0.6158655724892537
2.191 0.6162563501367722
2.193 0.6166471277842908
2.194 0.6170379054318093
2.199 0.6174286830793279
2.199 0.6178194607268465
2.201 0.618210238374365
2.204 0.6186010160218836
2.204 0.6189917936694022
2.205 0.6193825713169206
2.207 0.6197733489644393
2.21 0.6201641266119577
2.21 0.6205549042594763
2.213 0.620945681906995
2.213 0.6213364595545134
2.223 0.621727237202032
2.225 0.6221180148495506
2.227 0.6225087924970691
2.228 0.6228995701445877
2.232 0.6232903477921062
2.233 0.6236811254396248
2.234 0.6240719030871434
2.237 0.6244626807346619
2.244 0.6248534583821805
2.245 0.6252442360296991
2.247 0.6256350136772176
2.249 0.6260257913247362
2.249 0.6264165689722548
2.257 0.6268073466197733
2.258 0.6271981242672919
2.26 0.6275889019148104
2.26 0.627979679562329
2.266 0.6283704572098476
2.266 0.6287612348573661
2.274 0.6291520125048847
2.275 0.6295427901524033
2.278 0.6299335677999218
2.281 0.6303243454474404
2.283 0.6307151230949589
2.283 0.6311059007424775
2.288 0.6314966783899961
2.29 0.6318874560375146
2.296 0.6322782336850332
2.299 0.6326690113325518
2.304 0.6330597889800703
2.308 0.6334505666275889
2.312 0.6338413442751074
2.314 0.634232121922626
2.314 0.6346228995701446
2.316 0.6350136772176631
2.316 0.6354044548651817
2.319 0.6357952325127003
2.32 0.6361860101602188
2.322 0.6365767878077374
2.328 0.636967565455256
2.329 0.6373583431027745
2.33 0.6377491207502931
2.33 0.6381398983978116
2.331 0.6385306760453302
2.334 0.6389214536928488
2.337 0.6393122313403673
2.344 0.6397030089878859
2.345 0.6400937866354045
2.347 0.640484564282923
2.347 0.6408753419304416
2.347 0.6412661195779601
2.351 0.6416568972254787
2.353 0.6420476748729973
2.353 0.6424384525205158
2.353 0.6428292301680344
2.354 0.643220007815553
2.356 0.6436107854630715
2.357 0.6440015631105901
2.357 0.6443923407581086
2.359 0.6447831184056272
2.363 0.6451738960531458
2.364 0.6455646737006643
2.367 0.6459554513481829
2.368 0.6463462289957015
2.37 0.64673700664322
2.377 0.6471277842907386
2.378 0.6475185619382572
2.379 0.6479093395857757
2.38 0.6483001172332943
2.381 0.6486908948808128
2.381 0.6490816725283314
2.381 0.64947245017585
2.385 0.6498632278233685
2.387 0.6502540054708871
2.388 0.6506447831184057
2.389 0.6510355607659242
2.389 0.6514263384134428
2.392 0.6518171160609613
2.393 0.6522078937084799
2.395 0.6525986713559985
2.396 0.652989449003517
2.399 0.6533802266510356
2.401 0.6537710042985542
2.402 0.6541617819460727
2.405 0.6545525595935913
2.409 0.6549433372411098
2.412 0.6553341148886284
2.412 0.655724892536147
2.413 0.6561156701836655
2.413 0.6565064478311841
2.415 0.6568972254787027
2.418 0.6572880031262212
2.418 0.6576787807737398
2.418 0.6580695584212582
2.422 0.6584603360687769
2.422 0.6588511137162955
2.422 0.659241891363814
2.423 0.6596326690113326
2.426 0.6600234466588512
2.429 0.6604142243063696
2.429 0.6608050019538882
2.43 0.6611957796014069
2.43 0.6615865572489253
2.43 0.661977334896444
2.43 0.6623681125439624
2.436 0.662758890191481
2.441 0.6631496678389996
2.444 0.6635404454865181
2.445 0.6639312231340367
2.445 0.6643220007815553
2.447 0.6647127784290738
2.449 0.6651035560765924
2.451 0.6654943337241109
2.453 0.6658851113716295
2.453 0.6662758890191481
2.461 0.6666666666666666
2.462 0.6670574443141852
2.468 0.6674482219617038
2.47 0.6678389996092223
2.471 0.6682297772567409
2.472 0.6686205549042594
2.474 0.669011332551778
2.475 0.6694021101992966
2.475 0.6697928878468151
2.477 0.6701836654943337
2.479 0.6705744431418523
2.479 0.6709652207893708
2.483 0.6713559984368894
2.483 0.671746776084408
2.485 0.6721375537319265
2.487 0.6725283313794451
2.49 0.6729191090269636
2.493 0.6733098866744822
2.497 0.6737006643220008
2.501 0.6740914419695193
2.503 0.6744822196170379
2.508 0.6748729972645565
2.511 0.675263774912075
2.512 0.6756545525595936
2.518 0.6760453302071121
2.519 0.6764361078546307
2.521 0.6768268855021493
2.528 0.6772176631496678
2.53 0.6776084407971864
2.53 0.677999218444705
2.532 0.6783899960922235
2.534 0.6787807737397421
2.537 0.6791715513872606
2.543 0.6795623290347792
2.545 0.6799531066822978
2.547 0.6803438843298163
2.55 0.6807346619773349
2.552 0.6811254396248535
2.554 0.681516217272372
2.555 0.6819069949198906
2.555 0.6822977725674091
2.557 0.6826885502149277
2.557 0.6830793278624463
2.558 0.6834701055099648
2.565 0.6838608831574834
2.568 0.684251660805002
2.572 0.6846424384525205
2.578 0.6850332161000391
2.582 0.6854239937475577
2.582 0.6858147713950762
2.583 0.6862055490425948
2.586 0.6865963266901133
2.586 0.6869871043376319
2.586 0.6873778819851505
2.589 0.687768659632669
2.589 0.6881594372801876
2.593 0.6885502149277062
2.595 0.6889409925752247
2.595 0.6893317702227433
2.597 0.6897225478702618
2.598 0.6901133255177804
2.599 0.690504103165299
2.617 0.6908948808128175
2.618 0.6912856584603361
2.623 0.6916764361078547
2.626 0.6920672137553732
2.628 0.6924579914028918
2.63 0.6928487690504103
2.631 0.6932395466979289
2.631 0.6936303243454475
2.632 0.694021101992966
2.64 0.6944118796404846
2.644 0.6948026572880032
2.647 0.6951934349355217
2.655 0.6955842125830403
2.66 0.6959749902305589
2.662 0.6963657678780774
2.665 0.696756545525596
2.665 0.6971473231731145
2.673 0.6975381008206331
2.682 0.6979288784681517
2.685 0.6983196561156702
2.687 0.6987104337631888
2.69 0.6991012114107074
2.696 0.6994919890582258
2.696 0.6998827667057445
2.699 0.7002735443532629
2.701 0.7006643220007815
2.707 0.7010550996483002
2.718 0.7014458772958186
2.72 0.7018366549433372
2.721 0.7022274325908558
2.722 0.7026182102383743
2.733 0.7030089878858929
2.733 0.7033997655334114
2.739 0.70379054318093
2.74 0.7041813208284486
2.742 0.7045720984759671
2.742 0.7049628761234857
2.748 0.7053536537710043
2.749 0.7057444314185228
2.75 0.7061352090660414
2.753 0.70652598671356
2.754 0.7069167643610785
2.754 0.7073075420085971
2.757 0.7076983196561156
2.758 0.7080890973036342
2.759 0.7084798749511528
2.762 0.7088706525986713
2.765 0.7092614302461899
2.769 0.7096522078937085
2.771 0.710042985541227
2.772 0.7104337631887456
2.773 0.7108245408362641
2.78 0.7112153184837827
2.78 0.7116060961313013
2.782 0.7119968737788198
2.784 0.7123876514263384
2.794 0.712778429073857
2.797 0.7131692067213755
2.799 0.7135599843688941
2.808 0.7139507620164126
2.812 0.7143415396639312
2.814 0.7147323173114498
2.817 0.7151230949589683
2.825 0.7155138726064869
2.834 0.7159046502540055
2.835 0.716295427901524
2.842 0.7166862055490426
2.848 0.7170769831965611
2.856 0.7174677608440797
2.858 0.7178585384915983
2.874 0.7182493161391168
2.876 0.7186400937866354
2.878 0.719030871434154
2.881 0.7194216490816725
2.883 0.7198124267291911
2.895 0.7202032043767097
2.896 0.7205939820242282
2.896 0.7209847596717468
2.897 0.7213755373192653
2.898 0.7217663149667839
2.904 0.7221570926143025
2.906 0.722547870261821
2.908 0.7229386479093396
2.914 0.7233294255568582
2.915 0.7237202032043767
2.926 0.7241109808518953
2.937 0.7245017584994138
2.938 0.7248925361469324
2.94 0.725283313794451
2.942 0.7256740914419695
2.942 0.7260648690894881
2.943 0.7264556467370067
2.944 0.7268464243845252
2.945 0.7272372020320438
2.949 0.7276279796795623
2.95 0.7280187573270809
2.95 0.7284095349745995
2.952 0.728800312622118
2.96 0.7291910902696366
2.962 0.7295818679171552
2.963 0.7299726455646737
2.967 0.7303634232121923
2.967 0.7307542008597109
2.97 0.7311449785072294
2.975 0.731535756154748
2.98 0.7319265338022665
2.984 0.7323173114497851
2.987 0.7327080890973037
2.99 0.7330988667448222
2.992 0.7334896443923408
2.992 0.7338804220398594
2.995 0.7342711996873779
2.996 0.7346619773348965
2.997 0.735052754982415
2.998 0.7354435326299336
3.012 0.7358343102774522
3.013 0.7362250879249707
3.018 0.7366158655724893
3.024 0.7370066432200079
3.029 0.7373974208675264
3.034 0.737788198515045
3.042 0.7381789761625634
3.051 0.738569753810082
3.06 0.7389605314576007
3.064 0.7393513091051191
3.074 0.7397420867526378
3.089 0.7401328644001564
3.091 0.7405236420476748
3.101 0.7409144196951934
3.114 0.741305197342712
3.116 0.7416959749902305
3.119 0.7420867526377491
3.119 0.7424775302852676
3.119 0.7428683079327862
3.123 0.7432590855803048
3.128 0.7436498632278233
3.128 0.7440406408753419
3.13 0.7444314185228605
3.135 0.744822196170379
3.135 0.7452129738178976
3.141 0.7456037514654161
3.142 0.7459945291129347
3.153 0.7463853067604533
3.154 0.7467760844079718
3.155 0.7471668620554904
3.171 0.747557639703009
3.18 0.7479484173505275
3.18 0.7483391949980461
3.183 0.7487299726455646
3.184 0.7491207502930832
3.191 0.7495115279406018
3.193 0.7499023055881203
3.195 0.7502930832356389
3.206 0.7506838608831575
3.219 0.751074638530676
3.22 0.7514654161781946
3.231 0.7518561938257131
3.24 0.7522469714732317
3.248 0.7526377491207503
3.248 0.7530285267682688
3.252 0.7534193044157874
3.256 0.753810082063306
3.261 0.7542008597108245
3.278 0.7545916373583431
3.287 0.7549824150058617
3.288 0.7553731926533802
3.291 0.7557639703008988
3.292 0.7561547479484173
3.296 0.7565455255959359
3.301 0.7569363032434545
3.304 0.757327080890973
3.306 0.7577178585384916
3.307 0.7581086361860102
3.315 0.7584994138335287
3.325 0.7588901914810473
3.328 0.7592809691285658
3.334 0.7596717467760844
3.339 0.760062524423603
3.339 0.7604533020711215
3.345 0.7608440797186401
3.35 0.7612348573661587
3.358 0.7616256350136772
3.368 0.7620164126611958
3.382 0.7624071903087143
3.396 0.7627979679562329
3.397 0.7631887456037515
3.4 0.76357952325127
3.403 0.7639703008987886
3.421 0.7643610785463072
3.426 0.7647518561938257
3.441 0.7651426338413443
3.443 0.7655334114888629
3.459 0.7659241891363814
3.465 0.7663149667839
3.488 0.7667057444314185
3.514 0.7670965220789371
3.53 0.7674872997264557
3.532 0.7678780773739742
3.534 0.7682688550214928
3.541 0.7686596326690114
3.544 0.7690504103165299
3.547 0.7694411879640485
3.554 0.769831965611567
3.557 0.7702227432590856
3.56 0.7706135209066042
3.563 0.7710042985541227
3.578 0.7713950762016413
3.581 0.7717858538491599
3.585 0.7721766314966784
3.596 0.772567409144197
3.597 0.7729581867917155
3.598 0.7733489644392341
3.6 0.7737397420867527
3.602 0.7741305197342712
3.606 0.7745212973817898
3.609 0.7749120750293084
3.61 0.7753028526768269
3.611 0.7756936303243455
3.616 0.776084407971864
3.617 0.7764751856193826
3.62 0.7768659632669012
3.627 0.7772567409144197
3.63 0.7776475185619383
3.633 0.7780382962094569
3.634 0.7784290738569754
3.635 0.778819851504494
3.637 0.7792106291520126
3.638 0.779601406799531
3.643 0.7799921844470497
3.656 0.7803829620945681
3.658 0.7807737397420867
3.666 0.7811645173896054
3.678 0.7815552950371238
3.682 0.7819460726846424
3.684 0.782336850332161
3.687 0.7827276279796795
3.691 0.7831184056271981
3.691 0.7835091832747166
3.703 0.7838999609222352
3.71 0.7842907385697538
3.722 0.7846815162172723
3.724 0.7850722938647909
3.724 0.7854630715123095
3.726 0.785853849159828
3.727 0.7862446268073466
3.731 0.7866354044548651
3.734 0.7870261821023837
3.736 0.7874169597499023
3.737 0.7878077373974208
3.739 0.7881985150449394
3.741 0.788589292692458
3.741 0.7889800703399765
3.757 0.7893708479874951
3.771 0.7897616256350137
3.779 0.7901524032825322
3.791 0.7905431809300508
3.793 0.7909339585775693
3.808 0.7913247362250879
3.812 0.7917155138726065
3.815 0.792106291520125
3.817 0.7924970691676436
3.819 0.7928878468151622
3.821 0.7932786244626807
3.839 0.7936694021101993
3.844 0.7940601797577178
3.851 0.7944509574052364
3.855 0.794841735052755
3.856 0.7952325127002735
3.857 0.7956232903477921
3.862 0.7960140679953107
3.879 0.7964048456428292
3.891 0.7967956232903478
3.892 0.7971864009378663
3.912 0.7975771785853849
3.918 0.7979679562329035
3.924 0.798358733880422
3.925 0.7987495115279406
3.938 0.7991402891754592
3.939 0.7995310668229777
3.944 0.7999218444704963
3.946 0.8003126221180149
3.947 0.8007033997655334
3.949 0.801094177413052
3.951 0.8014849550605705
3.967 0.8018757327080891
3.979 0.8022665103556077
3.982 0.8026572880031262
3.987 0.8030480656506448
3.988 0.8034388432981634
3.99 0.8038296209456819
3.995 0.8042203985932005
4.006 0.804611176240719
4.007 0.8050019538882376
4.007 0.8053927315357562
4.009 0.8057835091832747
4.011 0.8061742868307933
4.013 0.8065650644783119
4.032 0.8069558421258304
4.033 0.807346619773349
4.033 0.8077373974208675
4.033 0.8081281750683861
4.033 0.8085189527159047
4.034 0.8089097303634232
4.055 0.8093005080109418
4.056 0.8096912856584604
4.057 0.8100820633059789
4.071 0.8104728409534975
4.072 0.810863618601016
4.072 0.8112543962485346
4.08 0.8116451738960532
4.084 0.8120359515435717
4.085 0.8124267291910903
4.089 0.8128175068386089
4.099 0.8132082844861274
4.104 0.813599062133646
4.108 0.8139898397811646
4.108 0.8143806174286831
4.11 0.8147713950762017
4.111 0.8151621727237202
4.112 0.8155529503712388
4.116 0.8159437280187574
4.117 0.8163345056662759
4.126 0.8167252833137945
4.13 0.8171160609613131
4.136 0.8175068386088316
4.142 0.8178976162563502
4.149 0.8182883939038686
4.153 0.8186791715513873
4.162 0.8190699491989059
4.164 0.8194607268464243
4.167 0.819851504493943
4.171 0.8202422821414616
4.172 0.82063305978898
4.172 0.8210238374364986
4.172 0.8214146150840171
4.175 0.8218053927315357
4.18 0.8221961703790543
4.181 0.8225869480265728
4.189 0.8229777256740914
4.193 0.82336850332161
4.206 0.8237592809691285
4.207 0.8241500586166471
4.207 0.8245408362641657
4.208 0.8249316139116842
4.209 0.8253223915592028
4.213 0.8257131692067213
4.213 0.8261039468542399
4.215 0.8264947245017585
4.215 0.826885502149277
4.215 0.8272762797967956
4.221 0.8276670574443142
4.221 0.8280578350918327
4.231 0.8284486127393513
4.231 0.8288393903868698
4.234 0.8292301680343884
4.235 0.829620945681907
4.243 0.8300117233294255
4.249 0.8304025009769441
4.249 0.8307932786244627
4.256 0.8311840562719812
4.264 0.8315748339194998
4.264 0.8319656115670183
4.265 0.8323563892145369
4.272 0.8327471668620555
4.272 0.833137944509574
4.274 0.8335287221570926
4.278 0.8339194998046112
4.279 0.8343102774521297
4.285 0.8347010550996483
4.285 0.8350918327471668
4.29 0.8354826103946854
4.301 0.835873388042204
4.31 0.8362641656897225
4.314 0.8366549433372411
4.314 0.8370457209847597
4.317 0.8374364986322782
4.322 0.8378272762797968
4.325 0.8382180539273154
4.328 0.8386088315748339
4.331 0.8389996092223525
4.331 0.839390386869871
4.331 0.8397811645173896
4.334 0.8401719421649082
4.335 0.8405627198124267
4.34 0.8409534974599453
4.34 0.8413442751074639
4.345 0.8417350527549824
4.346 0.842125830402501
4.347 0.8425166080500195
4.355 0.8429073856975381
4.358 0.8432981633450567
4.359 0.8436889409925752
4.359 0.8440797186400938
4.359 0.8444704962876124
4.362 0.8448612739351309
4.366 0.8452520515826495
4.369 0.845642829230168
4.374 0.8460336068776866
4.375 0.8464243845252052
4.377 0.8468151621727237
4.386 0.8472059398202423
4.391 0.8475967174677609
4.397 0.8479874951152794
4.405 0.848378272762798
4.405 0.8487690504103166
4.411 0.8491598280578351
4.435 0.8495506057053537
4.443 0.8499413833528722
4.445 0.8503321610003908
4.459 0.8507229386479094
4.46 0.8511137162954279
4.464 0.8515044939429465
4.471 0.8518952715904651
4.474 0.8522860492379836
4.478 0.8526768268855022
4.489 0.8530676045330207
4.498 0.8534583821805393
4.513 0.8538491598280579
4.518 0.8542399374755764
4.525 0.854630715123095
4.538 0.8550214927706136
4.543 0.8554122704181321
4.545 0.8558030480656507
4.546 0.8561938257131692
4.552 0.8565846033606878
4.556 0.8569753810082064
4.562 0.8573661586557249
4.564 0.8577569363032435
4.569 0.8581477139507621
4.57 0.8585384915982806
4.585 0.8589292692457992
4.587 0.8593200468933178
4.595 0.8597108245408362
4.602 0.8601016021883549
4.602 0.8604923798358733
4.606 0.860883157483392
4.62 0.8612739351309106
4.641 0.861664712778429
4.647 0.8620554904259476
4.664 0.8624462680734662
4.666 0.8628370457209847
4.667 0.8632278233685033
4.679 0.8636186010160218
4.681 0.8640093786635404
4.686 0.864400156311059
4.688 0.8647909339585775
4.695 0.8651817116060961
4.707 0.8655724892536147
4.714 0.8659632669011332
4.718 0.8663540445486518
4.727 0.8667448221961703
4.73 0.8671355998436889
4.732 0.8675263774912075
4.744 0.867917155138726
4.756 0.8683079327862446
4.762 0.8686987104337632
4.777 0.8690894880812817
4.796 0.8694802657288003
4.799 0.8698710433763188
4.808 0.8702618210238374
4.809 0.870652598671356
4.827 0.8710433763188745
4.832 0.8714341539663931
4.833 0.8718249316139117
4.834 0.8722157092614302
4.838 0.8726064869089488
4.838 0.8729972645564674
4.849 0.8733880422039859
4.858 0.8737788198515045
4.86 0.874169597499023
4.863 0.8745603751465416
4.872 0.8749511527940602
4.883 0.8753419304415787
4.883 0.8757327080890973
4.887 0.8761234857366159
4.893 0.8765142633841344
4.897 0.876905041031653
4.9 0.8772958186791715
4.904 0.8776865963266901
4.911 0.8780773739742087
4.921 0.8784681516217272
4.925 0.8788589292692458
4.931 0.8792497069167644
4.935 0.8796404845642829
4.947 0.8800312622118015
4.949 0.88042203985932
4.962 0.8808128175068386
4.97 0.8812035951543572
4.978 0.8815943728018757
4.98 0.8819851504493943
4.994 0.8823759280969129
4.999 0.8827667057444314
5.001 0.88315748339195
5.008 0.8835482610394686
5.009 0.8839390386869871
5.014 0.8843298163345057
5.017 0.8847205939820242
5.022 0.8851113716295428
5.028 0.8855021492770614
5.046 0.8858929269245799
5.048 0.8862837045720985
5.077 0.8866744822196171
5.078 0.8870652598671356
5.081 0.8874560375146542
5.108 0.8878468151621727
5.115 0.8882375928096913
5.122 0.8886283704572099
5.123 0.8890191481047284
5.124 0.889409925752247
5.187 0.8898007033997656
5.194 0.8901914810472841
5.195 0.8905822586948027
5.195 0.8909730363423212
5.21 0.8913638139898398
5.225 0.8917545916373584
5.23 0.8921453692848769
5.235 0.8925361469323955
5.236 0.8929269245799141
5.245 0.8933177022274326
5.246 0.8937084798749512
5.249 0.8940992575224697
5.274 0.8944900351699883
5.28 0.8948808128175069
5.284 0.8952715904650254
5.308 0.895662368112544
5.315 0.8960531457600626
5.325 0.8964439234075811
5.333 0.8968347010550997
5.34 0.8972254787026183
5.354 0.8976162563501368
5.359 0.8980070339976554
5.36 0.8983978116451738
5.366 0.8987885892926925
5.37 0.8991793669402111
5.373 0.8995701445877295
5.375 0.8999609222352482
5.378 0.9003516998827668
5.384 0.9007424775302852
5.388 0.9011332551778038
5.397 0.9015240328253223
5.398 0.9019148104728409
5.407 0.9023055881203595
5.43 0.902696365767878
5.431 0.9030871434153966
5.471 0.9034779210629152
5.501 0.9038686987104337
5.506 0.9042594763579523
5.542 0.9046502540054708
5.552 0.9050410316529894
5.562 0.905431809300508
5.565 0.9058225869480265
5.566 0.9062133645955451
5.576 0.9066041422430637
5.583 0.9069949198905822
5.587 0.9073856975381008
5.591 0.9077764751856194
5.594 0.9081672528331379
5.601 0.9085580304806565
5.609 0.908948808128175
5.62 0.9093395857756936
5.631 0.9097303634232122
5.653 0.9101211410707307
5.656 0.9105119187182493
5.677 0.9109026963657679
5.693 0.9112934740132864
5.694 0.911684251660805
5.701 0.9120750293083235
5.741 0.9124658069558421
5.766 0.9128565846033607
5.78 0.9132473622508792
5.811 0.9136381398983978
5.811 0.9140289175459164
5.846 0.9144196951934349
5.849 0.9148104728409535
5.857 0.915201250488472
5.857 0.9155920281359906
5.872 0.9159828057835092
5.889 0.9163735834310277
5.896 0.9167643610785463
5.899 0.9171551387260649
5.931 0.9175459163735834
5.939 0.917936694021102
5.971 0.9183274716686206
5.979 0.9187182493161391
5.981 0.9191090269636577
5.992 0.9194998046111762
6.029 0.9198905822586948
6.037 0.9202813599062134
6.039 0.9206721375537319
6.047 0.9210629152012505
6.083 0.9214536928487691
6.098 0.9218444704962876
6.098 0.9222352481438062
6.123 0.9226260257913247
6.13 0.9230168034388433
6.139 0.9234075810863619
6.186 0.9237983587338804
6.186 0.924189136381399
6.186 0.9245799140289176
6.196 0.9249706916764361
6.196 0.9253614693239547
6.198 0.9257522469714732
6.204 0.9261430246189918
6.22 0.9265338022665104
6.232 0.9269245799140289
6.234 0.9273153575615475
6.242 0.9277061352090661
6.245 0.9280969128565846
6.255 0.9284876905041032
6.288 0.9288784681516217
6.317 0.9292692457991403
6.323 0.9296600234466589
6.329 0.9300508010941774
6.375 0.930441578741696
6.383 0.9308323563892146
6.387 0.9312231340367331
6.391 0.9316139116842517
6.402 0.9320046893317703
6.409 0.9323954669792888
6.433 0.9327862446268074
6.445 0.9331770222743259
6.448 0.9335677999218445
6.463 0.9339585775693631
6.487 0.9343493552168816
6.492 0.9347401328644002
6.506 0.9351309105119188
6.506 0.9355216881594373
6.508 0.9359124658069559
6.51 0.9363032434544744
6.52 0.936694021101993
6.534 0.9370847987495116
6.539 0.93747557639703
6.556 0.9378663540445487
6.579 0.9382571316920673
6.604 0.9386479093395858
6.653 0.9390386869871044
6.655 0.9394294646346228
6.685 0.9398202422821414
6.692 0.94021101992966
6.694 0.9406017975771785
6.696 0.9409925752246971
6.716 0.9413833528722158
6.736 0.9417741305197342
6.765 0.9421649081672528
6.774 0.9425556858147714
6.785 0.9429464634622899
6.794 0.9433372411098085
6.83 0.943728018757327
6.839 0.9441187964048456
6.859 0.9445095740523642
6.86 0.9449003516998827
6.869 0.9452911293474013
6.874 0.9456819069949199
6.887 0.9460726846424384
6.898 0.946463462289957
6.906 0.9468542399374755
6.909 0.9472450175849941
6.944 0.9476357952325127
6.954 0.9480265728800312
6.98 0.9484173505275498
7.002 0.9488081281750684
7.005 0.9491989058225869
7.023 0.9495896834701055
7.036 0.949980461117624
7.057 0.9503712387651426
7.057 0.9507620164126612
7.058 0.9511527940601797
7.071 0.9515435717076983
7.084 0.9519343493552169
7.085 0.9523251270027354
7.092 0.952715904650254
7.099 0.9531066822977726
7.123 0.9534974599452911
7.129 0.9538882375928097
7.132 0.9542790152403282
7.135 0.9546697928878468
7.154 0.9550605705353654
7.154 0.9554513481828839
7.155 0.9558421258304025
7.159 0.9562329034779211
7.219 0.9566236811254396
7.248 0.9570144587729582
7.259 0.9574052364204767
7.261 0.9577960140679953
7.304 0.9581867917155139
7.32 0.9585775693630324
7.338 0.958968347010551
7.346 0.9593591246580696
7.351 0.9597499023055881
7.366 0.9601406799531067
7.38 0.9605314576006252
7.384 0.9609222352481438
7.408 0.9613130128956624
7.411 0.9617037905431809
7.418 0.9620945681906995
7.448 0.9624853458382181
7.478 0.9628761234857366
7.531 0.9632669011332552
7.56 0.9636576787807737
7.565 0.9640484564282923
7.574 0.9644392340758109
7.575 0.9648300117233294
7.595 0.965220789370848
7.612 0.9656115670183666
7.699 0.9660023446658851
7.74 0.9663931223134037
7.751 0.9667838999609223
7.76 0.9671746776084408
7.764 0.9675654552559594
7.797 0.9679562329034779
7.815 0.9683470105509965
7.877 0.9687377881985151
7.914 0.9691285658460336
7.925 0.9695193434935522
7.947 0.9699101211410708
8.004 0.9703008987885893
8.004 0.9706916764361079
8.01 0.9710824540836264
8.013 0.971473231731145
8.047 0.9718640093786636
8.066 0.9722547870261821
8.178 0.9726455646737007
8.213 0.9730363423212193
8.225 0.9734271199687378
8.273 0.9738178976162564
8.354 0.9742086752637749
8.407 0.9745994529112935
8.43 0.9749902305588121
8.491 0.9753810082063306
8.493 0.9757717858538492
8.532 0.9761625635013678
8.548 0.9765533411488863
8.552 0.9769441187964049
8.676 0.9773348964439235
8.947 0.977725674091442
8.962 0.9781164517389606
8.993 0.978507229386479
8.994 0.9788980070339977
9.043 0.9792887846815163
9.105 0.9796795623290347
9.169 0.9800703399765534
9.187 0.980461117624072
9.226 0.9808518952715904
9.243 0.981242672919109
9.333 0.9816334505666275
9.337 0.9820242282141461
9.365 0.9824150058616647
9.37 0.9828057835091832
9.51 0.9831965611567018
9.531 0.9835873388042204
9.636 0.9839781164517389
9.67 0.9843688940992575
9.671 0.984759671746776
9.701 0.9851504493942946
9.73 0.9855412270418132
9.768 0.9859320046893317
9.775 0.9863227823368503
9.897 0.9867135599843689
9.977 0.9871043376318874
9.997 0.987495115279406
10.016 0.9878858929269245
10.081 0.9882766705744431
10.117 0.9886674482219617
10.177 0.9890582258694802
10.204 0.9894490035169988
10.335 0.9898397811645174
10.391 0.9902305588120359
10.416 0.9906213364595545
10.501 0.9910121141070731
10.697 0.9914028917545916
10.721 0.9917936694021102
10.84 0.9921844470496287
10.913 0.9925752246971473
11.009 0.9929660023446659
11.307 0.9933567799921844
11.332 0.993747557639703
11.532 0.9941383352872216
11.574 0.9945291129347401
11.613 0.9949198905822587
11.956 0.9953106682297772
12.082 0.9957014458772958
12.511 0.9960922235248144
13.216 0.9964830011723329
14.871 0.9968737788198515
17.501 0.9972645564673701
20.15 0.9976553341148886
20.405 0.9980461117624072
23.078 0.9984368894099257
24.383 0.9988276670574443
27.394 0.9992184447049629
58.788 0.9996092223524814


==> figures/network_delay_vs_block_rate.txt <==
blocks p10 mean p90
1 3.088 3.870434782608696 4.712
2 4.037999999999999 4.6745833333333335 5.358
3 4.412 5.78969696969697 7.498
4 5.673 9.5675 15.057
5 6.16 9.996190476190478 13.91
6 8.685 10.995 14.36


